A weighted Hybridizable Discontinuous Galerkin method for drift-diffusion problems

In this work we propose a weighted hybridizable discontinuous Galerkin method (W-HDG) for drift-diffusion problems. By using specific exponential weights when computing the $L^2$ product in each cell of the discretization, we are able to mimic the behavior of the Slotboom variables, and eliminate the drift term from the local matrix contributions, while still solving the problem for the primal variables. We show that the proposed numerical scheme is well-posed, and validate numerically that it has the same properties as classical HDG methods, including optimal convergence, and superconvergence of postprocessed solutions. For polynomial degree zero, dimension one, and vanishing HDG stabilization parameter, W-HDG coincides with the Scharfetter-Gummel finite volume scheme (i.e., it produces the same system matrix). The use of local exponential weights generalizes the Scharfetter-Gummel scheme (the state-of-the-art for finite volume discretization of transport dominated problems) to arbitrary high order approximations.

==> data/van_roosbroeck_fvm_00008.dat <==
  x_start    x_end       fvm_value
  0.00000  1.00000  1.09355334e+01
  1.00000  1.87500  1.21699123e+03
  1.87500  2.00000  3.23431579e+06
  2.00000  2.12500  3.38618488e+11
  2.12500  3.00000  5.58911241e+16
  3.00000  4.00000  9.47661549e+21
  4.00000  5.00000  4.05329483e+24
  5.00000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00012.dat <==
  x_start    x_end       fvm_value
  0.00000  1.00000  1.09343587e+01
  1.00000  1.70370  5.71241125e+01
  1.70370  1.96296  1.47349737e+03
  1.96296  2.00000  7.46065474e+05
  2.00000  2.03704  1.12715340e+09
  2.03704  2.29630  2.03191311e+12
  2.29630  3.00000  3.87253957e+15
  3.00000  3.87500  7.42487124e+18
  3.87500  4.00000  1.40577561e+22
  4.00000  4.12500  1.59681903e+24
  4.12500  5.00000  4.20017783e+24
  5.00000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00016.dat <==
  x_start    x_end       fvm_value
  0.00000  1.00000  1.09341554e+01
  1.00000  1.57812  2.04362533e+01
  1.57812  1.87500  7.54480793e+01
  1.87500  1.98437  2.08614033e+03
  1.98437  2.00000  2.69480674e+05
  2.00000  2.01562  5.18393379e+07
  2.01562  2.12500  1.14357748e+10
  2.12500  2.42188  2.77132819e+12
  2.42188  3.00000  6.79618041e+14
  3.00000  3.70370  1.67186348e+17
  3.70370  3.96296  4.09886008e+19
  3.96296  4.00000  9.65941985e+21
  4.00000  4.03704  7.39655571e+23
  4.03704  4.29630  3.97359166e+24
  4.29630  5.00000  4.20409819e+24
  5.00000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00024.dat <==
  x_start    x_end       fvm_value
  0.00000  1.00000  1.09340837e+01
  1.00000  1.42130  1.39931528e+01
  1.42130  1.70370  1.79195255e+01
  1.70370  1.87500  3.90670345e+01
  1.87500  1.96296  2.56823083e+02
  1.96296  1.99537  4.81462086e+03
  1.99537  2.00000  1.26513372e+05
  2.00000  2.00463  3.22176638e+06
  2.00463  2.03704  9.89306223e+07
  2.03704  2.12500  3.68556589e+09
  2.12500  2.29630  1.40951013e+11
  2.29630  2.57870  5.43551891e+12
  2.57870  3.00000  2.10386182e+14
  3.00000  3.48800  8.15614525e+15
  3.48800  3.78400  3.15854544e+17
  3.78400  3.93600  1.21729654e+19
  3.93600  3.99200  4.62065694e+20
  3.99200  4.00000  1.56050095e+22
  4.00000  4.00800  3.74803290e+23
  4.00800  4.06400  2.57581164e+24
  4.06400  4.21600  4.13314690e+24
  4.21600  4.51200  4.20384199e+24
  4.51200  5.00000  4.20422299e+24
  5.00000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00032.dat <==
  x_start    x_end       fvm_value
  0.00000  1.00000  1.09343326e+01
  1.00000  1.33008  1.27284355e+01
  1.33008  1.57812  1.56646762e+01
  1.57812  1.75586  2.60108869e+01
  1.75586  1.87500  7.42370525e+01
  1.87500  1.94727  3.94069036e+02
  1.94727  1.98438  3.36543452e+03
  1.98438  1.99805  3.69613443e+04
  1.99805  2.00000  3.88659673e+05
  2.00000  2.00195  3.65705709e+06
  2.00195  2.01562  3.97388126e+07
  2.01562  2.05273  5.05694947e+08
  2.05273  2.12500  6.57715720e+09
  2.12500  2.24414  8.61384232e+10
  2.24414  2.42188  1.13160151e+12
  2.42188  2.66992  1.48902599e+13
  2.66992  3.00000  1.96126135e+14
  3.00000  3.37026  2.58455801e+15
  3.37026  3.63557  3.40499245e+16
  3.63557  3.81341  4.48093319e+17
  3.81341  3.92128  5.88469155e+18
  3.92128  3.97668  7.69241447e+19
  3.97668  3.99708  9.90916252e+20
  3.99708  4.00000  1.14284015e+22
  4.00000  4.00292  1.14336014e+23
  4.00292  4.02332  8.63446910e+23
  4.02332  4.07872  2.85768465e+24
  4.07872  4.18659  4.02891562e+24
  4.18659  4.36443  4.19524077e+24
  4.36443  4.62974  4.20401216e+24
  4.62974  5.00000  4.20422102e+24
  5.00000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00048.dat <==
  x_start    x_end       fvm_value
  0.00000  0.50000  1.09340884e+01
  0.50000  1.00000  1.13190508e+01
  1.00000  1.24869  1.16961305e+01
  1.24869  1.45229  1.22355172e+01
  1.45229  1.61533  1.35521428e+01
  1.61533  1.74230  1.71983491e+01
  1.74230  1.83772  2.80501410e+01
  1.83772  1.90609  6.48526947e+01
  1.90609  1.95192  2.15623764e+02
  1.95192  1.97971  9.58729188e+02
  1.97971  1.99399  5.11421214e+03
  1.99399  1.99925  2.91455741e+04
  1.99925  2.00000  1.36168509e+05
  2.00000  2.00075  5.20407015e+05
  2.00075  2.00601  2.46085425e+06
  2.00601  2.02029  1.48282252e+07
  2.02029  2.04808  9.29386118e+07
  2.04808  2.09391  5.90012319e+08
  2.09391  2.16228  3.76716991e+09
  2.16228  2.25770  2.41267413e+10
  2.25770  2.38467  1.54801716e+11
  2.38467  2.54771  9.94408379e+11
  2.54771  2.75131  6.39297887e+12
  2.75131  3.00000  4.11235896e+13
  3.00000  3.24869  2.64596349e+14
  3.24869  3.45229  1.70204719e+15
  3.45229  3.61533  1.09423372e+16
  3.61533  3.74230  7.02909025e+16
  3.74230  3.83772  4.50999778e+17
  3.83772  3.90609  2.88841959e+18
  3.90609  3.95192  1.84423662e+19
  3.95192  3.97971  1.17082186e+20
  3.97971  3.99399  7.33891936e+20
  3.99399  3.99925  4.42321789e+21
  3.99925  4.00000  2.09253350e+22
  4.00000  4.00075  7.93905955e+22
  4.00075  4.00601  3.36531035e+23
  4.00601  4.02029  1.28193133e+24
  4.02029  4.04808  2.84774456e+24
  4.04808  4.09391  3.86326741e+24
  4.09391  4.16228  4.15286089e+24
  4.16228  4.25770  4.19909808e+24
  4.25770  4.38467  4.20387460e+24
  4.38467  4.54771  4.20420697e+24
  4.54771  4.75131  4.20422264e+24
  4.75131  5.00000  4.20422313e+24
  5.00000  5.50000  4.20422332e+24
  5.50000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00064.dat <==
  x_start    x_end       fvm_value
  0.00000  0.33333  1.09340719e+01
  0.33333  0.66667  1.10763297e+01
  0.66667  1.00000  1.12234658e+01
  1.00000  1.18696  1.13566167e+01
  1.18696  1.34904  1.14997597e+01
  1.34904  1.48800  1.17533968e+01
  1.48800  1.60563  1.22975694e+01
  1.60563  1.70370  1.35401649e+01
  1.70370  1.78400  1.64200469e+01
  1.78400  1.84830  2.32815409e+01
  1.84830  1.89837  4.07712507e+01
  1.89837  1.93600  9.03315302e+01
  1.93600  1.96296  2.48815639e+02
  1.96296  1.98104  8.13111442e+02
  1.98104  1.99200  2.97661493e+03
  1.99200  1.99763  1.14922627e+04
  1.99763  1.99970  4.30450291e+04
  1.99970  2.00000  1.18055211e+05
  2.00000  2.00030  2.47177247e+05
  2.00030  2.00237  6.80840965e+05
  2.00237  2.00800  2.60461397e+06
  2.00800  2.01896  1.07043918e+07
  2.01896  2.03704  4.50868768e+07
  2.03704  2.06400  1.92044599e+08
  2.06400  2.10163  8.22947903e+08
  2.10163  2.15170  3.53926082e+09
  2.15170  2.21600  1.52569625e+10
  2.21600  2.29630  6.58745922e+10
  2.29630  2.39437  2.84749904e+11
  2.39437  2.51200  1.23190036e+12
  2.51200  2.65096  5.33293074e+12
  2.65096  2.81304  2.30979147e+13
  2.81304  3.00000  1.00080913e+14
  3.00000  3.19934  4.33747484e+14
  3.19934  3.37026  1.87964576e+15
  3.37026  3.51494  8.14214658e+15
  3.51494  3.63557  3.52513130e+16
  3.63557  3.73433  1.52515337e+17
  3.73433  3.81341  6.59247068e+17
  3.81341  3.87500  2.84588793e+18
  3.87500  3.92128  1.22620037e+19
  3.92128  3.95445  5.26779873e+19
  3.95445  3.97668  2.25201920e+20
  3.97668  3.99016  9.54047367e+20
  3.99016  3.99708  3.96162339e+21
  3.99708  3.99964  1.54990630e+22
  3.99964  4.00000  4.50577008e+22
  4.00000  4.00036  1.01539756e+23
  4.00036  4.00292  2.80906165e+23
  4.00292  4.00984  8.77295706e+23
  4.00984  4.02332  2.05883519e+24
  4.02332  4.04555  3.28659114e+24
  4.04555  4.07872  3.94490613e+24
  4.07872  4.12500  4.15198745e+24
  4.12500  4.18659  4.19630983e+24
  4.18659  4.26567  4.20330919e+24
  4.26567  4.36443  4.20414686e+24
  4.36443  4.48506  4.20422329e+24
  4.48506  4.62974  4.20422861e+24
  4.62974  4.80066  4.20422889e+24
  4.80066  5.00000  4.20422889e+24
  5.00000  5.33333  4.20422332e+24
  5.33333  5.66667  4.20422332e+24
  5.66667  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00096.dat <==
  x_start    x_end       fvm_value
  0.00000  0.20000  1.09340702e+01
  0.20000  0.40000  1.09474248e+01
  0.40000  0.60000  1.09608337e+01
  0.60000  0.80000  1.09744233e+01
  0.80000  1.00000  1.09885996e+01
  1.00000  1.13026  1.10020185e+01
  1.13026  1.24869  1.10163229e+01
  1.24869  1.35584  1.10380912e+01
  1.35584  1.45229  1.10774474e+01
  1.45229  1.53860  1.11549226e+01
  1.53860  1.61533  1.13104665e+01
  1.61533  1.68304  1.16190480e+01
  1.68304  1.74230  1.22181167e+01
  1.74230  1.79367  1.33591769e+01
  1.79367  1.83772  1.55145002e+01
  1.83772  1.87500  1.96190074e+01
  1.87500  1.90609  2.76547827e+01
  1.90609  1.93154  4.41250797e+01
  1.93154  1.95192  7.98940172e+01
  1.95192  1.96779  1.62442614e+02
  1.96779  1.97971  3.63644794e+02
  1.97971  1.98826  8.74713209e+02
  1.98826  1.99399  2.20206220e+03
  1.99399  1.99746  5.63475742e+03
  1.99746  1.99925  1.40753557e+04
  1.99925  1.99991  3.15576105e+04
  1.99991  2.00000  5.14734059e+04
  2.00000  2.00009  6.64148111e+04
  2.00009  2.00075  1.08443128e+05
  2.00075  2.00254  2.44575405e+05
  2.00254  2.00601  6.22363039e+05
  2.00601  2.01174  1.66216581e+06
  2.01174  2.02029  4.54406372e+06
  2.02029  2.03221  1.25841203e+07
  2.03221  2.04808  3.51248731e+07
  2.04808  2.06846  9.85449294e+07
  2.06846  2.09391  2.77451055e+08
  2.09391  2.12500  7.83136227e+08
  2.12500  2.16228  2.21463739e+09
  2.16228  2.20633  6.27174087e+09
  2.20633  2.25770  1.77810201e+10
  2.25770  2.31696  5.04555370e+10
  2.31696  2.38467  1.43275072e+11
  2.38467  2.46140  4.07085820e+11
  2.46140  2.54771  1.15720825e+12
  2.54771  2.64416  3.29088931e+12
  2.64416  2.75131  9.36190429e+12
  2.75131  2.86974  2.66405080e+13
  2.86974  3.00000  7.58281484e+13
  3.00000  3.13616  2.15869502e+14
  3.13616  3.25937  6.14501574e+14
  3.25937  3.37026  1.74881488e+15
  3.37026  3.46950  4.97547837e+15
  3.46950  3.55772  1.41505219e+16
  3.55772  3.63557  4.02278732e+16
  3.63557  3.70370  1.14303874e+17
  3.70370  3.76277  3.24582598e+17
  3.76277  3.81341  9.20991312e+17
  3.81341  3.85628  2.61075006e+18
  3.85628  3.89202  7.39154818e+18
  3.89202  3.92128  2.08928394e+19
  3.92128  3.94471  5.89257992e+19
  3.94471  3.96296  1.65685945e+20
  3.96296  3.97668  4.63810761e+20
  3.97668  3.98650  1.28959273e+21
  3.98650  3.99309  3.54590567e+21
  3.99309  3.99708  9.55444369e+21
  3.99708  3.99914  2.46704498e+22
  3.99914  3.99989  5.70632303e+22
  3.99989  4.00000  9.60521906e+22
  4.00000  4.00011  1.27488949e+23
  4.00011  4.00086  2.12165065e+23
  4.00086  4.00292  4.61558096e+23
  4.00292  4.00691  9.94975058e+23
  4.00691  4.01350  1.84778210e+24
  4.01350  4.02332  2.79504622e+24
  4.02332  4.03704  3.50907226e+24
  4.03704  4.05529  3.88997988e+24
  4.05529  4.07872  4.04465778e+24
  4.07872  4.10798  4.09556488e+24
  4.10798  4.14372  4.10965477e+24
  4.14372  4.18659  4.11298949e+24
  4.18659  4.23723  4.11366857e+24
  4.23723  4.29630  4.11378779e+24
  4.29630  4.36443  4.11380585e+24
  4.36443  4.44228  4.11380821e+24
  4.44228  4.53050  4.11380848e+24
  4.53050  4.62974  4.11380848e+24
  4.62974  4.74063  4.11380761e+24
  4.74063  4.86384  4.11380761e+24
  4.86384  5.00000  4.11361372e+24
  5.00000  5.20000  4.11361372e+24
  5.20000  5.40000  4.12189061e+24
  5.40000  5.60000  4.09911773e+24
  5.60000  5.80000  4.09911773e+24
  5.80000  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_00128.dat <==
  x_start    x_end       fvm_value
  0.00000  0.14286  1.09340701e+01
  0.14286  0.28571  1.09805773e+01
  0.28571  0.42857  1.10270862e+01
  0.42857  0.57143  1.10736000e+01
  0.57143  0.71429  1.11201275e+01
  0.71429  0.85714  1.11666917e+01
  0.85714  1.00000  1.12133556e+01
  1.00000  1.09992  1.12532631e+01
  1.09992  1.19296  1.12855435e+01
  1.19296  1.27935  1.13166333e+01
  1.27935  1.35934  1.13476995e+01
  1.35934  1.43319  1.13809270e+01
  1.43319  1.50113  1.14203473e+01
  1.50113  1.56341  1.14732262e+01
  1.56341  1.62028  1.15523062e+01
  1.62028  1.67198  1.16793359e+01
  1.67198  1.71877  1.18905400e+01
  1.71877  1.76088  1.22451527e+01
  1.76088  1.79856  1.28391765e+01
  1.79856  1.83206  1.38288734e+01
  1.83206  1.86162  1.54735931e+01
  1.86162  1.88749  1.82183947e+01
  1.88749  1.90992  2.28599160e+01
  1.90992  1.92915  3.08883577e+01
  1.92915  1.94543  4.52063854e+01
  1.94543  1.95900  7.16633508e+01
  1.95900  1.97011  1.22362690e+02
  1.97011  1.97901  2.22808593e+02
  1.97901  1.98594  4.27206041e+02
  1.98594  1.99114  8.50335574e+02
  1.99114  1.99487  1.73011887e+03
  1.99487  1.99738  3.53483710e+03
  1.99738  1.99889  7.08200122e+03
  1.99889  1.99967  1.33766011e+04
  1.99967  1.99996  2.20565954e+04
  1.99996  2.00000  2.84264770e+04
  2.00000  2.00004  3.14488617e+04
  2.00004  2.00033  4.05444171e+04
  2.00033  2.00111  6.69956142e+04
  2.00111  2.00262  1.27459089e+05
  2.00262  2.00513  2.59843561e+05
  2.00513  2.00886  5.49438085e+05
  2.00886  2.01406  1.18662877e+06
  2.01406  2.02099  2.59688683e+06
  2.02099  2.02989  5.73324234e+06
  2.02989  2.04100  1.27349392e+07
  2.04100  2.05457  2.84123676e+07
  2.05457  2.07085  6.35981236e+07
  2.07085  2.09008  1.42715729e+08
  2.09008  2.11251  3.20886651e+08
  2.11251  2.13838  7.22619853e+08
  2.13838  2.16794  1.62935924e+09
  2.16794  2.20144  3.67767907e+09
  2.20144  2.23912  8.30815154e+09
  2.23912  2.28123  1.87822889e+10
  2.28123  2.32802  4.24872161e+10
  2.32802  2.37972  9.61601375e+10
  2.37972  2.43659  2.17734591e+11
  2.43659  2.49887  4.93207199e+11
  2.49887  2.56681  1.11758218e+12
  2.56681  2.64066  2.53314213e+12
  2.64066  2.72065  5.74320675e+12
  2.72065  2.80704  1.30242043e+13
  2.80704  2.90008  2.95419210e+13
  2.90008  3.00000  6.70204790e+13
  3.00000  3.10336  1.52065965e+14
  3.10336  3.19934  3.45012805e+14
  3.19934  3.28822  7.82630261e+14
  3.28822  3.37026  1.77495078e+15
  3.37026  3.44575  4.02450602e+15
  3.44575  3.51494  9.12266464e+15
  3.51494  3.57813  2.06727110e+16
  3.57813  3.63557  4.68295877e+16
  3.63557  3.68755  1.06039346e+17
  3.68755  3.73433  2.39998858e+17
  3.73433  3.77619  5.42890135e+17
  3.77619  3.81341  1.22724776e+18
  3.81341  3.84626  2.77214541e+18
  3.84626  3.87500  6.25596839e+18
  3.87500  3.89992  1.41019550e+19
  3.89992  3.92128  3.17434628e+19
  3.92128  3.93937  7.13287295e+19
  3.93937  3.95445  1.59918336e+20
  3.95445  3.96679  3.57485945e+20
  3.96679  3.97668  7.96007750e+20
  3.97668  3.98438  1.76289681e+21
  3.98438  3.99016  3.87405427e+21
  3.99016  3.99431  8.41425887e+21
  3.99431  3.99708  1.79335347e+22
  3.99708  3.99877  3.69788225e+22
  3.99877  3.99964  7.15173018e+22
  3.99964  3.99995  1.20758631e+23
  3.99995  4.00000  1.58370400e+23
  4.00000  4.00005  1.77015037e+23
  4.00005  4.00036  2.31369548e+23
  4.00036  4.00123  3.82436701e+23
  4.00123  4.00292  6.89736391e+23
  4.00292  4.00569  1.21348741e+24
  4.00569  4.00984  1.94543362e+24
  4.00984  4.01562  2.75093420e+24
  4.01562  4.02332  3.43759858e+24
  4.02332  4.03321  3.89818865e+24
  4.03321  4.04555  4.15032735e+24
  4.04555  4.06063  4.26752038e+24
  4.06063  4.07872  4.31520586e+24
  4.07872  4.10008  4.33251614e+24
  4.10008  4.12500  4.33817806e+24
  4.12500  4.15374  4.33985443e+24
  4.15374  4.18659  4.34030460e+24
  4.18659  4.22381  4.34041433e+24
  4.22381  4.26567  4.34043863e+24
  4.26567  4.31245  4.34044351e+24
  4.31245  4.36443  4.34044440e+24
  4.36443  4.42188  4.34044454e+24
  4.42188  4.48506  4.34044454e+24
  4.48506  4.55425  4.34044454e+24
  4.55425  4.62974  4.34044454e+24
  4.62974  4.71178  4.34044454e+24
  4.71178  4.80066  4.34044454e+24
  4.80066  4.89664  4.34044454e+24
  4.89664  5.00000  4.33181543e+24
  5.00000  5.14286  4.36592421e+24
  5.14286  5.28571  4.36592421e+24
  5.28571  5.42857  4.36592421e+24
  5.42857  5.57143  4.20422332e+24
  5.57143  5.71429  4.20422332e+24
  5.71429  5.85714  4.20422332e+24
  5.85714  6.00000  4.20422332e+24


==> data/van_roosbroeck_fvm_vs_hdg.dat <==
  n_fvm_cells    linfty_difference    linfty_rel_difference
           18          1.65566e+24               0.393808
           36          1.53962e+24               0.366208
           72          3.9512e+23                0.0939816
          144          2.09491e+23               0.0498287
          288          6.21877e+22               0.0147917
          576          1.58946e+22               0.00378063


==> data/van_roosbroeck_hdg_l2_errors.dat <==
  n_cells     deg0_l2_error     deg1_l2_error     deg2_l2_error     deg3_l2_error    deg0_l2_rel_error    deg1_l2_rel_error    deg2_l2_rel_error    deg3_l2_rel_error
       18  7.0015187152e+23  5.8012063179e+23  3.9451500588e+23  2.8639796307e+23     1.1783913055e-01     9.7637260779e-02     6.6398887402e-02     4.8202237732e-02
       36  2.6198285203e+23  1.3427953886e+23  9.8704677790e+22  9.4054734346e+22     4.4093050034e-02     2.2599931177e-02     1.6612500638e-02     1.5829891443e-02
       72  7.2887438296e+22  3.6651412173e+22  3.6717545333e+22  3.6734884426e+22     1.2267327570e-02     6.1686195804e-03     6.1797501285e-03     6.1826683863e-03
      144  3.0174830559e+22  1.0941459126e+22  1.1147348913e+22  1.1146481585e+22     5.0785778660e-03     1.8415033692e-03     1.8761556704e-03     1.8760096946e-03
      288  1.4717021694e+22  2.9789712091e+21  3.0419809245e+21  3.0419629415e+21     2.4769498037e-03     5.0137604638e-04     5.1198090282e-04     5.1197787620e-04
      576  7.2371192650e+21  7.6219767599e+20  7.7869522852e+20  7.7869456044e+20     1.2180440795e-03     1.2828175586e-04     1.3105837808e-04     1.3105826564e-04


==> data/van_roosbroeck_method_comparison_beta0.dat <==
   x             FVM            FVMp        HDG_deg0        HDG_deg1        HDG_deg2        HDG_deg3       HDGp_deg0       HDGp_deg1       HDGp_deg2       HDGp_deg3           HDGpt       WHDG_deg0       WHDG_deg1       WHDG_deg2       WHDG_deg3      WHDGp_deg0      WHDGp_deg1      WHDGp_deg2      WHDGp_deg3          WHDGpt
  18  6.74485836e-02  8.54782224e-02  6.04660847e-02  6.81626595e-02  6.80191457e-02  6.78352362e-02  7.19734305e-02  6.89951985e-02  6.78700949e-02  6.77990127e-02  7.19734305e-02  7.92749379e-02  6.64572555e-02  6.84621463e-02  7.29098274e-02  8.11386521e-02  6.75855550e-02  6.93249546e-02  7.47987748e-02  6.63255425e-02
  36  2.95314233e-02  3.51150567e-02  2.61112615e-02  2.47899782e-02  2.51529993e-02  2.51019246e-02  2.34831604e-02  2.53046716e-02  2.51018999e-02  2.50994891e-02  2.34831604e-02  3.50316988e-02  2.44938215e-02  2.51637258e-02  2.52797572e-02  3.24958712e-02  2.51945836e-02  2.51464346e-02  2.51732485e-02  2.26090510e-02
  72  9.47311922e-03  1.16021187e-02  8.93334182e-03  5.45756583e-03  5.51105040e-03  5.50893028e-03  4.94192688e-03  5.52115918e-03  5.50912927e-03  5.50869137e-03  4.94192688e-03  1.05932405e-02  5.45269353e-03  5.50990454e-03  5.50929132e-03  7.58728390e-03  5.51595003e-03  5.50956338e-03  5.50883180e-03  5.16880993e-03
 144  5.10069444e-03  4.04774605e-03  4.92780384e-03  1.96044258e-03  2.00287631e-03  2.00260468e-03  1.69953905e-03  2.00436672e-03  2.00266546e-03  2.02762298e-03  1.69953905e-03  5.44003892e-03  1.96017560e-03  2.00260564e-03  2.00260303e-03  2.86834603e-03  2.00392605e-03  2.00267749e-03  2.02780904e-03  1.73160903e-03
 288  2.46739427e-03  1.10228699e-03  2.44297604e-03  5.11090273e-04  5.21992080e-04  5.21974364e-04  4.39845904e-04  5.22090381e-04  5.21977984e-04  7.03492113e-03  4.39845904e-04  2.51738759e-03  5.11062920e-04  5.21976676e-04  5.21974376e-04  7.50407608e-04  5.22060659e-04  5.21978296e-04  7.08222180e-03  4.52582662e-04
 576  1.22121323e-03  2.81928925e-04  1.21804489e-03  1.28802826e-04  1.31578096e-04  1.31576983e-04  1.10487881e-04  1.31584444e-04  1.31580277e-04  1.31759271e-01  1.10487881e-04  1.22780935e-03  1.28801364e-04  1.31577085e-04  1.31576983e-04  1.89998091e-04  1.31582540e-04  1.31579572e-04  6.51751237e+05  1.13938800e-04
1152  6.08966866e-04  7.08126855e-05  6.08567826e-04  3.21893244e-05  3.28879345e-05  3.28878642e-05  2.75739675e-05  3.28883299e-05  3.32285526e-05  5.96006675e-02  2.75739675e-05  6.09801882e-04  3.21892475e-05  3.28878708e-05  3.28878642e-05  4.75816252e-05  3.28882119e-05  3.31250311e-05  1.82552404e+04  2.84665700e-05


==> data/van_roosbroeck_solution.dat <==
       x               V                E               n               p
0.000000  1.42399994e+00  -1.34305107e-06  4.35195990e+23  1.09340701e+01
0.011742  1.42399994e+00  -8.38325782e-06  4.35195990e+23  1.09340701e+01
0.023483  1.42399994e+00  -1.38617893e-06  4.35195990e+23  1.09340701e+01
0.035225  1.42399994e+00   1.03481684e-06  4.35195990e+23  1.09340701e+01
0.046967  1.42399994e+00  -3.99522571e-07  4.35195990e+23  1.09340701e+01
0.058708  1.42399994e+00  -1.93536174e-06  4.35195990e+23  1.09340701e+01
0.070450  1.42399994e+00  -2.96980969e-07  4.35195990e+23  1.09340701e+01
0.082192  1.42399994e+00  -1.08719593e-06  4.35195990e+23  1.09340701e+01
0.093933  1.42399994e+00  -1.44223504e-07  4.35195990e+23  1.09340701e+01
0.105675  1.42399994e+00   3.91317528e-07  4.35195990e+23  1.09340701e+01
0.117417  1.42399994e+00  -1.76260750e-06  4.35195990e+23  1.09340701e+01
0.129159  1.42399994e+00  -3.27451492e-06  4.35195990e+23  1.09340701e+01
0.140900  1.42399994e+00   6.43070034e-08  4.35195990e+23  1.09340701e+01
0.152642  1.42399994e+00   5.96106143e-07  4.35195990e+23  1.09340701e+01
0.164384  1.42399994e+00  -1.46737484e-06  4.35195990e+23  1.09340701e+01
0.176125  1.42399994e+00   8.66745001e-07  4.35195990e+23  1.09340701e+01
0.187867  1.42399994e+00  -3.23502564e-07  4.35195990e+23  1.09340701e+01
0.199609  1.42399994e+00   2.54027387e-07  4.35195990e+23  1.09340701e+01
0.211350  1.42399994e+00  -1.01517333e-06  4.35195990e+23  1.09340701e+01
0.223092  1.42399994e+00  -2.20378593e-07  4.35195990e+23  1.09340701e+01
0.234834  1.42399994e+00   3.63692532e-07  4.35195990e+23  1.09340701e+01
0.246575  1.42399994e+00   4.61261095e-06  4.35195990e+23  1.09340701e+01
0.258317  1.42399994e+00   3.57792278e-06  4.35195990e+23  1.09340701e+01
0.270059  1.42399994e+00   7.09456768e-07  4.35195990e+23  1.09340701e+01
0.281800  1.42399994e+00  -2.94087789e-06  4.35195990e+23  1.09340701e+01
0.293542  1.42399994e+00   2.14283875e-06  4.35195990e+23  1.09340701e+01
0.305284  1.42399994e+00   6.10691173e-07  4.35195990e+23  1.09340701e+01
0.317025  1.42399994e+00  -5.36568022e-07  4.35195990e+23  1.09340701e+01
0.328767  1.42399994e+00  -1.18330530e-06  4.35195990e+23  1.09340701e+01
0.340509  1.42399994e+00  -4.06418129e-07  4.35195990e+23  1.09340701e+01
0.352250  1.42399994e+00  -2.41914647e-07  4.35195990e+23  1.09340701e+01
0.363992  1.42399994e+00  -1.41437085e-06  4.35195990e+23  1.09340701e+01
0.375734  1.42399994e+00  -6.28319331e-07  4.35195990e+23  1.09340701e+01
0.387476  1.42399994e+00  -1.09911531e-06  4.35195990e+23  1.09340701e+01
0.399217  1.42399994e+00   1.42819586e-06  4.35195990e+23  1.09340701e+01
0.410959  1.42399994e+00   3.03356976e-07  4.35195990e+23  1.09340701e+01
0.422701  1.42399994e+00   4.13213537e-07  4.35195990e+23  1.09340701e+01
0.434442  1.42399994e+00   1.37120864e-06  4.35195990e+23  1.09340701e+01
0.446184  1.42399994e+00   1.08962251e-06  4.35195990e+23  1.09340701e+01
0.457926  1.42399994e+00   7.40042878e-07  4.35195990e+23  1.09340701e+01
0.469667  1.42399994e+00   1.22979556e-06  4.35195990e+23  1.09340701e+01
0.481409  1.42399994e+00  -1.45689053e-06  4.35195990e+23  1.09340701e+01
0.493151  1.42399994e+00   1.07076887e-06  4.35195990e+23  1.09340701e+01
0.504892  1.42399994e+00  -1.87181745e-06  4.35195990e+23  1.09340701e+01
0.516634  1.42399994e+00  -1.39777274e-06  4.35195990e+23  1.09340701e+01
0.528376  1.42399994e+00  -4.30390472e-07  4.35195990e+23  1.09340701e+01
0.540117  1.42399994e+00  -2.41690565e-07  4.35195990e+23  1.09340701e+01
0.551859  1.42399994e+00   7.98114702e-07  4.35195990e+23  1.09340701e+01
0.563601  1.42399994e+00  -7.44486182e-07  4.35195990e+23  1.09340701e+01
0.575342  1.42399994e+00   1.23961657e-07  4.35195990e+23  1.09340701e+01
0.587084  1.42399994e+00  -3.13673962e-06  4.35195990e+23  1.09340701e+01
0.598826  1.42399994e+00   1.82788851e-06  4.35195990e+23  1.09340701e+01
0.610568  1.42399994e+00   8.41865617e-07  4.35195990e+23  1.09340701e+01
0.622309  1.42399994e+00  -1.38205581e-06  4.35195990e+23  1.09340701e+01
0.634051  1.42399994e+00   6.89899371e-07  4.35195990e+23  1.09340701e+01
0.645793  1.42399994e+00   2.59686722e-06  4.35195990e+23  1.09340701e+01
0.657534  1.42399994e+00   5.33474307e-07  4.35195990e+23  1.09340701e+01
0.669276  1.42399994e+00  -1.78612993e-06  4.35195990e+23  1.09340701e+01
0.681018  1.42399994e+00   3.08261940e-06  4.35195990e+23  1.09340701e+01
0.692759  1.42399994e+00   7.44051698e-07  4.35195990e+23  1.09340701e+01
0.704501  1.42399994e+00   1.02797706e-06  4.35195990e+23  1.09340701e+01
0.716243  1.42399994e+00  -4.88765874e-07  4.35195990e+23  1.09340701e+01
0.727984  1.42399994e+00   2.44612029e-07  4.35195990e+23  1.09340701e+01
0.739726  1.42399994e+00   3.32851213e-07  4.35195990e+23  1.09340701e+01
0.751468  1.42399994e+00   3.33267183e-07  4.35195990e+23  1.09340701e+01
0.763209  1.42399994e+00  -3.00301539e-07  4.35195990e+23  1.09340701e+01
0.774951  1.42399994e+00   1.61435737e-06  4.35195990e+23  1.09340701e+01
0.786693  1.42399994e+00  -1.01294674e-06  4.35195990e+23  1.09340701e+01
0.798434  1.42399994e+00  -6.38856983e-07  4.35195990e+23  1.09340701e+01
0.810176  1.42399994e+00  -2.66741617e-06  4.35195990e+23  1.09340701e+01
0.821918  1.42399994e+00  -4.19315035e-07  4.35195990e+23  1.09340701e+01
0.833659  1.42399994e+00  -2.13828923e-06  4.35195990e+23  1.09340701e+01
0.845401  1.42399994e+00   5.81302279e-09  4.35195990e+23  1.09340701e+01
0.857143  1.42399994e+00  -9.96987581e-08  4.35195990e+23  1.09340701e+01
0.868885  1.42399994e+00  -3.34290511e-07  4.35195990e+23  1.09340701e+01
0.880626  1.42399994e+00  -4.06148206e-06  4.35195990e+23  1.09340701e+01
0.892368  1.42399994e+00   1.33116549e-06  4.35195990e+23  1.09340701e+01
0.904110  1.42399994e+00   9.67647391e-07  4.35195990e+23  1.09340701e+01
0.915851  1.42399994e+00   1.66238565e-06  4.35195990e+23  1.09340701e+01
0.927593  1.42399994e+00  -3.81450778e-07  4.35195990e+23  1.09340701e+01
0.939335  1.42399994e+00   1.05378315e-06  4.35195990e+23  1.09340701e+01
0.951076  1.42399994e+00   1.59494710e-06  4.35195990e+23  1.09340701e+01
0.962818  1.42399994e+00   6.76200684e-07  4.35195990e+23  1.09340701e+01
0.974560  1.42399994e+00   7.52438401e-07  4.35195990e+23  1.09340701e+01
0.986301  1.42399994e+00  -3.25060173e-08  4.35195990e+23  1.09340701e+01
0.998043  1.42399994e+00   2.08043974e-06  4.35195990e+23  1.09340701e+01
1.009785  1.42399994e+00  -5.71604924e-06  4.35195990e+23  1.09340701e+01
1.021526  1.42399994e+00  -1.08029481e-05  4.35195990e+23  1.09340701e+01
1.033268  1.42399994e+00  -7.19455054e-06  4.35195990e+23  1.09340701e+01
1.045010  1.42399994e+00   1.64738345e-05  4.35195990e+23  1.09340701e+01
1.056751  1.42399994e+00  -1.23537976e-05  4.35195990e+23  1.09340701e+01
1.068493  1.42399994e+00   6.12758876e-05  4.35195990e+23  1.09340701e+01
1.080235  1.42399994e+00  -1.96220245e-05  4.35195990e+23  1.09340701e+01
1.091977  1.42399994e+00   2.30355681e-05  4.35195990e+23  1.09340701e+01
1.103718  1.42399994e+00   3.40995678e-06  4.35195990e+23  1.09340701e+01
1.115460  1.42399994e+00   3.19994874e-05  4.35195990e+23  1.09340701e+01
1.127202  1.42399994e+00  -5.10326074e-06  4.35195990e+23  1.09340701e+01
1.138943  1.42399994e+00  -4.08689069e-05  4.35195990e+23  1.09340701e+01
1.150685  1.42399994e+00  -1.11605560e-05  4.35195990e+23  1.09340701e+01
1.162427  1.42399994e+00  -3.33239243e-05  4.35195990e+23  1.09340701e+01
1.174168  1.42399994e+00  -2.21440680e-05  4.35195990e+23  1.09340701e+01
1.185910  1.42399994e+00   3.10772751e-05  4.35195990e+23  1.09340701e+01
1.197652  1.42399994e+00   3.62193092e-05  4.35195990e+23  1.09340701e+01
1.209393  1.42399994e+00   3.66184894e-05  4.35195990e+23  1.09340701e+01
1.221135  1.42399994e+00   2.49573996e-05  4.35195990e+23  1.09340701e+01
1.232877  1.42399994e+00   3.90843496e-06  4.35195990e+23  1.09340701e+01
1.244618  1.42399994e+00  -6.30738150e-05  4.35195990e+23  1.09340701e+01
1.256360  1.42399994e+00   2.00527739e-05  4.35195990e+23  1.09340701e+01
1.268102  1.42399994e+00  -1.17453898e-05  4.35195990e+23  1.09340701e+01
1.279843  1.42399994e+00   9.98368997e-06  4.35195990e+23  1.09340701e+01
1.291585  1.42399994e+00  -1.50525684e-05  4.35195990e+23  1.09340701e+01
1.303327  1.42399994e+00  -1.59001132e-05  4.35195990e+23  1.09340701e+01
1.315068  1.42399994e+00   1.95069011e-05  4.35195990e+23  1.09340701e+01
1.326810  1.42399994e+00   6.93073482e-05  4.35195990e+23  1.09340701e+01
1.338552  1.42399994e+00  -3.53293943e-05  4.35195990e+23  1.09340701e+01
1.350294  1.42399994e+00   1.87506768e-05  4.35195990e+23  1.09340701e+01
1.362035  1.42399994e+00  -3.64456085e-07  4.35195990e+23  1.09340701e+01
1.373777  1.42399994e+00   2.15561050e-05  4.35195990e+23  1.09340701e+01
1.385519  1.42399994e+00  -6.06822879e-05  4.35195990e+23  1.09340701e+01
1.397260  1.42399994e+00   6.53075123e-06  4.35195990e+23  1.09340701e+01
1.409002  1.42399994e+00   2.76120814e-05  4.35195990e+23  1.09340701e+01
1.420744  1.42399994e+00  -1.42242142e-05  4.35195990e+23  1.09340701e+01
1.432485  1.42399994e+00   9.84258053e-06  4.35195990e+23  1.09340701e+01
1.444227  1.42399994e+00  -1.97063177e-05  4.35195990e+23  1.09340701e+01
1.455969  1.42399994e+00  -1.13165697e-04  4.35195990e+23  1.09340701e+01
1.467710  1.42399994e+00  -2.81467211e-05  4.35195990e+23  1.09340701e+01
1.479452  1.42399994e+00   3.60529669e-05  4.35195990e+23  1.09340701e+01
1.491194  1.42399994e+00   1.03067283e-05  4.35195990e+23  1.09340701e+01
1.502935  1.42399994e+00   2.31661362e-05  4.35195990e+23  1.09340701e+01
1.514677  1.42399994e+00  -1.13636566e-05  4.35195990e+23  1.09340701e+01
1.526419  1.42399994e+00   4.95695807e-05  4.35195990e+23  1.09340701e+01
1.538160  1.42399994e+00   5.47448509e-05  4.35195990e+23  1.09340701e+01
1.549902  1.42399994e+00  -3.27909995e-05  4.35195990e+23  1.09340701e+01
1.561644  1.42399994e+00  -4.55262814e-06  4.35195990e+23  1.09340701e+01
1.573386  1.42399994e+00  -5.39166775e-06  4.35195990e+23  1.09340701e+01
1.585127  1.42399994e+00  -1.35273313e-05  4.35195990e+23  1.09340701e+01
1.596869  1.42399994e+00   2.15069764e-05  4.35195990e+23  1.09340701e+01
1.608611  1.42399994e+00   3.83196437e-05  4.35195990e+23  1.09340701e+01
1.620352  1.42399994e+00   1.44262595e-05  4.35195990e+23  1.09340701e+01
1.632094  1.42399994e+00   7.06849858e-05  4.35195990e+23  1.09340701e+01
1.643836  1.42399994e+00   2.26773167e-05  4.35195990e+23  1.09340701e+01
1.655577  1.42399994e+00   4.08657794e-05  4.35195990e+23  1.09340701e+01
1.667319  1.42399994e+00   5.47508615e-05  4.35195990e+23  1.09340701e+01
1.679061  1.42399994e+00   6.70021418e-05  4.35195990e+23  1.09340701e+01
1.690802  1.42399994e+00   5.43103077e-05  4.35195990e+23  1.09340701e+01
1.702544  1.42399994e+00  -3.15062169e-05  4.35195990e+23  1.09340701e+01
1.714286  1.42399994e+00   2.69447176e-05  4.35195990e+23  1.09340701e+01
1.726027  1.42399994e+00  -3.71725360e-05  4.35195990e+23  1.09340701e+01
1.737769  1.42399994e+00   2.14238183e-05  4.35195990e+23  1.09340701e+01
1.749511  1.42399994e+00   1.69342848e-05  4.35195990e+23  1.09340701e+01
1.761252  1.42399994e+00  -7.21209633e-05  4.35195990e+23  1.09340701e+01
1.772994  1.42399994e+00  -6.10414334e-05  4.35195990e+23  1.09340701e+01
1.784736  1.42399994e+00  -1.90273124e-05  4.35195990e+23  1.09340701e+01
1.796477  1.42399994e+00  -4.23091645e-05  4.35195990e+23  1.09340701e+01
1.808219  1.42399994e+00   5.23085032e-05  4.35195990e+23  1.09340701e+01
1.819961  1.42399994e+00   1.37363162e-05  4.35195990e+23  1.09340701e+01
1.831703  1.42399994e+00  -1.97949026e-05  4.35195990e+23  1.09340701e+01
1.843444  1.42399994e+00   1.80617802e-04  4.35195990e+23  1.09340701e+01
1.855186  1.42399994e+00   1.11046418e-03  4.35195989e+23  1.09340701e+01
1.866928  1.42399994e+00   6.44155391e-03  4.35195989e+23  1.09340702e+01
1.878669  1.42399994e+00   3.78558028e-02  4.35195985e+23  1.09340702e+01
1.890411  1.42399994e+00   2.30853478e-01  4.35195964e+23  1.09340708e+01
1.902153  1.42399993e+00   1.40215425e+00  4.35195836e+23  1.09340740e+01
1.913894  1.42399988e+00   8.51919465e+00  4.35195056e+23  1.09340936e+01
1.925636  1.42399960e+00   5.17595436e+01  4.35190319e+23  1.09342126e+01
1.937378  1.42399789e+00   3.14473740e+02  4.35161540e+23  1.09349357e+01
1.949119  1.42398751e+00   1.91042319e+03  4.34986738e+23  1.09393300e+01
1.960861  1.42392443e+00   1.15978218e+04  4.33926687e+23  1.09660539e+01
1.972603  1.42354228e+00   7.01202116e+04  4.27559458e+23  1.11293594e+01
1.984344  1.42125992e+00   4.13743164e+05  3.91430389e+23  1.21566005e+01
1.996086  1.40865096e+00   2.14661373e+06  2.40344075e+23  1.97985469e+01
2.007828  1.37603737e+00   2.29779322e+06  6.80689861e+22  6.99064919e+01
2.019569  1.35397454e+00   1.56393580e+06  2.89941282e+22  1.64118221e+02
2.031311  1.33788403e+00   1.21307254e+06  1.55597024e+22  3.05819690e+02
2.043053  1.32491261e+00   1.01307339e+06  9.42087173e+21  5.05098099e+02
2.054795  1.31380712e+00   8.87530760e+05  6.13094034e+21  7.76139371e+02
2.066536  1.30390827e+00   8.03900664e+05  4.18055275e+21  1.13823795e+03
2.078278  1.29482914e+00   7.45963851e+05  2.94246272e+21  1.61717033e+03
2.090020  1.28632561e+00   7.04728784e+05  2.11766782e+21  2.24702996e+03
2.101761  1.27823568e+00   6.74813898e+05  1.54864918e+21  3.07265426e+03
2.113503  1.27044789e+00   6.52808927e+05  1.14584003e+21  4.15281647e+03
2.125245  1.26288349e+00   6.36457034e+05  8.55160524e+20  5.56440940e+03
2.136986  1.25548571e+00   6.24213947e+05  6.42348196e+20  7.40791923e+03
2.148728  1.24821305e+00   6.14995349e+05  4.84836253e+20  9.81457879e+03
2.160470  1.24103478e+00   6.08024552e+05  3.67287002e+20  1.29557094e+04
2.172211  1.23392802e+00   6.02736528e+05  2.79008316e+20  1.70549169e+04
2.183953  1.22687556e+00   5.98715271e+05  2.12393391e+20  2.24040090e+04
2.195695  1.21986443e+00   5.95651672e+05  1.61941912e+20  2.93837680e+04
2.207436  1.21288481e+00   5.93314363e+05  1.23625163e+20  3.84910581e+04
2.219178  1.20592925e+00   5.91529257e+05  9.44623267e+19  5.03741938e+04
2.230920  1.19899207e+00   5.90164762e+05  7.22302504e+19  6.58790930e+04
2.242661  1.19206895e+00   5.89121124e+05  5.52606128e+19  8.61094931e+04
2.254403  1.18515657e+00   5.88322513e+05  4.22953764e+19  1.12505523e+05
2.266145  1.17825242e+00   5.87711174e+05  3.23823466e+19  1.46946221e+05
2.277886  1.17135457e+00   5.87243059e+05  2.47987373e+19  1.91883295e+05
2.289628  1.16446155e+00   5.86884542e+05  1.89946753e+19  2.50515653e+05
2.301370  1.15757222e+00   5.86609912e+05  1.45511142e+19  3.27017121e+05
2.313112  1.15068573e+00   5.86399517e+05  1.11482881e+19  4.26833561e+05
2.324853  1.14380140e+00   5.86238318e+05  8.54194059e+18  5.57070543e+05
2.336595  1.13691873e+00   5.86114801e+05  6.54534925e+18  7.26999169e+05
2.348337  1.13003734e+00   5.86020152e+05  5.01568778e+18  9.48716042e+05
2.360078  1.12315692e+00   5.85947622e+05  3.84365640e+18  1.23800438e+06
2.371820  1.11627725e+00   5.85892040e+05  2.94558243e+18  1.61545758e+06
2.383562  1.10939815e+00   5.85849443e+05  2.25739434e+18  2.10794517e+06
2.395303  1.10251949e+00   5.85816799e+05  1.73001973e+18  2.75052554e+06
2.407045  1.09564117e+00   5.85791780e+05  1.32586815e+18  3.58894169e+06
2.418787  1.08876311e+00   5.85772606e+05  1.01614094e+18  4.68287741e+06
2.430528  1.08188524e+00   5.85757911e+05  7.78772998e+17  6.11020603e+06
2.442270  1.07500752e+00   5.85746647e+05  5.96857100e+17  7.97253392e+06
2.454012  1.06812993e+00   5.85738016e+05  4.57437531e+17  1.04024334e+07
2.465753  1.06125242e+00   5.85731400e+05  3.50586121e+17  1.35728803e+07
2.477495  1.05437498e+00   5.85726331e+05  2.68694508e+17  1.77095673e+07
2.489237  1.04749759e+00   5.85722447e+05  2.05931953e+17  2.31069700e+07
2.500978  1.04062024e+00   5.85719469e+05  1.57829929e+17  3.01493102e+07
2.512720  1.03374292e+00   5.85717186e+05  1.20963821e+17  3.93379064e+07
2.524462  1.02686562e+00   5.85715437e+05  9.27090284e+16  5.13268616e+07
2.536204  1.01998835e+00   5.85714096e+05  7.10540546e+16  6.69696261e+07
2.547945  1.01311108e+00   5.85713069e+05  5.44572784e+16  8.73797518e+07
2.559687  1.00623383e+00   5.85712282e+05  4.17371873e+16  1.14010162e+08
2.571429  9.99356588e-01   5.85711679e+05  3.19882558e+16  1.48756578e+08
2.583170  9.92479350e-01   5.85711216e+05  2.45164761e+16  1.94092473e+08
2.594912  9.85602116e-01   5.85710861e+05  1.87899495e+16  2.53245144e+08
2.606654  9.78724887e-01   5.85710589e+05  1.44010196e+16  3.30425457e+08
2.618395  9.71847660e-01   5.85710381e+05  1.10372509e+16  4.31127597e+08
2.630137  9.64970435e-01   5.85710220e+05  8.45918704e+15  5.62520187e+08
2.641879  9.58093212e-01   5.85710098e+05  6.48330371e+15  7.33956588e+08
2.653620  9.51215991e-01   5.85710004e+05  4.96894428e+15  9.57640739e+08
2.665362  9.44338770e-01   5.85709933e+05  3.80830658e+15  1.24949590e+09
2.677104  9.37461550e-01   5.85709877e+05  2.91876878e+15  1.63029820e+09
2.688845  9.30584331e-01   5.85709835e+05  2.23700776e+15  2.12715555e+09
2.700587  9.23707112e-01   5.85709803e+05  1.71449134e+15  2.77543745e+09
2.712329  9.16829893e-01   5.85709778e+05  1.31402342e+15  3.62129273e+09
2.724070  9.09952674e-01   5.85709759e+05  1.00709612e+15  4.72493476e+09
2.735812  9.03075456e-01   5.85709744e+05  7.71860368e+14  6.16492784e+09
2.747554  8.96198238e-01   5.85709732e+05  5.91570575e+14  8.04377986e+09
2.759295  8.89321020e-01   5.85709723e+05  4.53392558e+14  1.04952395e+10
2.771037  8.82443802e-01   5.85709717e+05  3.47489921e+14  1.36938173e+10
2.782779  8.75566585e-01   5.85709713e+05  2.66323836e+14  1.78672084e+10
2.794521  8.68689367e-01   5.85709709e+05  2.04116384e+14  2.33125014e+10
2.806262  8.61812149e-01   5.85709706e+05  1.56439238e+14  3.04173270e+10
2.818004  8.54934931e-01   5.85709704e+05  1.19898437e+14  3.96874522e+10
2.829746  8.48057714e-01   5.85709702e+05  9.18927713e+13  5.17827834e+10
2.841487  8.41180496e-01   5.85709701e+05  7.04286198e+13  6.75643437e+10
2.853229  8.34303279e-01   5.85709700e+05  5.39780271e+13  8.81555649e+10
2.864971  8.27426061e-01   5.85709699e+05  4.13699347e+13  1.15022262e+11
2.876712  8.20548843e-01   5.85709698e+05  3.17068184e+13  1.50076977e+11
2.888454  8.13671626e-01   5.85709698e+05  2.43007957e+13  1.95815130e+11
2.900196  8.06794408e-01   5.85709698e+05  1.86246588e+13  2.55492653e+11
2.911937  7.99917191e-01   5.85709697e+05  1.42743438e+13  3.33357773e+11
2.923679  7.93039973e-01   5.85709697e+05  1.09401678e+13  4.34953426e+11
2.935421  7.86162755e-01   5.85709697e+05  8.38478271e+12  5.67511841e+11
2.947162  7.79285538e-01   5.85709697e+05  6.42627996e+12  7.40469369e+11
2.958904  7.72408320e-01   5.85709697e+05  4.92524084e+12  9.66138231e+11
2.970646  7.65531103e-01   5.85709697e+05  3.77481177e+12  1.26058298e+12
2.982387  7.58653885e-01   5.85709697e+05  2.89309791e+12  1.64476406e+12
2.994129  7.51776668e-01   5.85709697e+05  2.21733320e+12  2.14602995e+12
3.005871  7.44899450e-01   5.85709697e+05  1.69941243e+12  2.80006395e+12
3.017613  7.38022232e-01   5.85709697e+05  1.30246667e+12  3.65342436e+12
3.029354  7.31145015e-01   5.85709697e+05  9.98238808e+11  4.76685883e+12
3.041096  7.24267797e-01   5.85709697e+05  7.65071948e+11  6.21962873e+12
3.052838  7.17390580e-01   5.85709697e+05  5.86367794e+11  8.11515148e+12
3.064579  7.10513362e-01   5.85709698e+05  4.49405039e+11  1.05883625e+13
3.076321  7.03636145e-01   5.85709698e+05  3.44433803e+11  1.38153208e+13
3.088063  6.96758927e-01   5.85709698e+05  2.63981563e+11  1.80257417e+13
3.099804  6.89881709e-01   5.85709698e+05  2.02321216e+11  2.35193499e+13
3.111546  6.83004492e-01   5.85709699e+05  1.55063383e+11  3.06872156e+13
3.123288  6.76127274e-01   5.85709699e+05  1.18843952e+11  4.00395931e+13
3.135029  6.69250057e-01   5.85709700e+05  9.10845913e+10  5.22422443e+13
3.146771  6.62372839e-01   5.85709701e+05  6.98092131e+10  6.81638320e+13
3.158513  6.55495621e-01   5.85709702e+05  5.35033003e+10  8.89377561e+13
3.170254  6.48618404e-01   5.85709704e+05  4.10060937e+10  1.16042838e+14
3.181996  6.41741186e-01   5.85709707e+05  3.14279626e+10  1.51408589e+14
3.193738  6.34863968e-01   5.85709710e+05  2.40870744e+10  1.97552570e+14
3.205479  6.27986751e-01   5.85709714e+05  1.84608580e+10  2.57759605e+14
3.217221  6.21109533e-01   5.85709719e+05  1.41488033e+10  3.36315615e+14
3.228963  6.14232315e-01   5.85709725e+05  1.08439506e+10  4.38812719e+14
3.240705  6.07355097e-01   5.85709733e+05  8.31103968e+09  5.72547317e+14
3.252446  6.00477879e-01   5.85709744e+05  6.36976158e+09  7.47039494e+14
3.264188  5.93600661e-01   5.85709758e+05  4.88192380e+09  9.74710722e+14
3.275930  5.86723442e-01   5.85709776e+05  3.74161254e+09  1.27176810e+15
3.287671  5.79846224e-01   5.85709800e+05  2.86765317e+09  1.65935809e+15
3.299413  5.72969005e-01   5.85709832e+05  2.19783169e+09  2.16507183e+15
3.311155  5.66091785e-01   5.85709873e+05  1.68446592e+09  2.82490932e+15
3.322896  5.59214565e-01   5.85709926e+05  1.29101123e+09  3.68584205e+15
3.334638  5.52337345e-01   5.85709995e+05  9.89458986e+08  4.80915686e+15
3.346380  5.45460123e-01   5.85710086e+05  7.58342785e+08  6.27481868e+15
3.358121  5.38582900e-01   5.85710204e+05  5.81210298e+08  8.18716304e+15
3.369863  5.31705676e-01   5.85710359e+05  4.45452105e+08  1.06823235e+16
3.381605  5.24828449e-01   5.85710561e+05  3.41404071e+08  1.39379225e+16
3.393346  5.17951220e-01   5.85710824e+05  2.61659394e+08  1.81857162e+16
3.405088  5.11073987e-01   5.85711167e+05  2.00541337e+08  2.37280929e+16
3.416830  5.04196750e-01   5.85711614e+05  1.53699128e+08  3.09595997e+16
3.428571  4.97319507e-01   5.85712199e+05  1.17798239e+08  4.03950306e+16
3.440313  4.90442255e-01   5.85712962e+05  9.02830169e+07  5.27060751e+16
3.452055  4.83564994e-01   5.85713956e+05  6.91947517e+07  6.87691386e+16
3.463796  4.76687719e-01   5.85715254e+05  5.30322462e+07  8.97277376e+16
3.475538  4.69810427e-01   5.85716947e+05  4.06449503e+07  1.17073916e+17
3.487280  4.62933112e-01   5.85719156e+05  3.11510570e+07  1.52754479e+17
3.499022  4.56055767e-01   5.85722038e+05  2.38747306e+07  1.99309619e+17
3.510763  4.49178383e-01   5.85725798e+05  1.82979957e+07  2.60053809e+17
3.522505  4.42300949e-01   5.85730705e+05  1.40238647e+07  3.39311851e+17
3.534247  4.35423449e-01   5.85737108e+05  1.07480776e+07  4.42726936e+17
3.545988  4.28545863e-01   5.85745462e+05  8.23744314e+06  5.77662679e+17
3.557730  4.21668164e-01   5.85756361e+05  6.31323822e+06  7.53727850e+17
3.569472  4.14790319e-01   5.85770583e+05  4.83848569e+06  9.83461309e+17
3.581213  4.07912282e-01   5.85789141e+05  3.70820326e+06  1.28322617e+18
3.592955  4.01033996e-01   5.85813354e+05  2.84193021e+06  1.67437731e+18
3.604697  3.94155384e-01   5.85844949e+05  2.17799969e+06  2.18478611e+18
3.616438  3.87276347e-01   5.85886175e+05  1.66914889e+06  2.85083224e+18
3.628180  3.80396755e-01   5.85939970e+05  1.27915457e+06  3.72000662e+18
3.639922  3.73516440e-01   5.86010167e+05  9.80254444e+05  4.85431463e+18
3.651663  3.66635181e-01   5.86101770e+05  7.51170888e+05  6.33472832e+18
3.663405  3.59752689e-01   5.86221312e+05  5.75596271e+05  8.26701582e+18
3.675147  3.52868589e-01   5.86377323e+05  4.41032077e+05  1.07893818e+19
3.686888  3.45982390e-01   5.86580943e+05  3.37899170e+05  1.40824952e+19
3.698630  3.39093451e-01   5.86846725e+05  2.58855891e+05  1.83826741e+19
3.710372  3.32200936e-01   5.87193691e+05  1.98275429e+05  2.39992594e+19
3.722114  3.25303753e-01   5.87646705e+05  1.51845288e+05  3.13375778e+19
3.733855  3.18400472e-01   5.88238312e+05  1.16260267e+05  4.09294047e+19
3.745597  3.11489230e-01   5.89011116e+05  8.89872005e+04  5.34735723e+19
3.757339  3.04567583e-01   5.90020972e+05  6.80846194e+04  6.98904340e+19
3.769080  2.97632339e-01   5.91341214e+05  5.20645405e+04  9.13954781e+19
3.780822  2.90679313e-01   5.93068288e+05  3.97865533e+04  1.19599789e+20
3.792564  2.83703015e-01   5.95329336e+05  3.03766374e+04  1.56648795e+20
3.804305  2.76696235e-01   5.98292560e+05  2.31649275e+04  2.05416716e+20
3.816047  2.69649479e-01   6.02181288e+05  1.76380544e+04  2.69783924e+20
3.827789  2.62550215e-01   6.07293748e+05  1.34025755e+04  3.55040959e+20
3.839530  2.55381838e-01   6.14030839e+05  1.01569851e+04  4.68491696e+20
3.851272  2.48122243e-01   6.22936411e+05  7.67024086e+03  6.20379901e+20
3.863014  2.40741823e-01   6.34756823e+05  5.76531992e+03  8.25359805e+20
3.874755  2.33200594e-01   6.50531797e+05  4.30661849e+03  1.10491885e+21
3.886497  2.25443975e-01   6.71738118e+05  3.19029555e+03  1.49154328e+21
3.898239  2.17396384e-01   7.00526344e+05  2.33688470e+03  2.03624221e+21
3.909980  2.08951153e-01   7.40131171e+05  1.68565141e+03  2.82294926e+21
3.921722  1.99953829e-01   7.95626900e+05  1.19018709e+03  3.99807987e+21
3.933464  1.90172839e-01   8.75424614e+05  8.15270901e+02  5.83666635e+21
3.945205  1.79243775e-01   9.94534343e+05  5.34197396e+02  8.90768950e+21
3.956947  1.66552172e-01   1.18261843e+06  3.26958184e+02  1.45537404e+22
3.968689  1.50948928e-01   1.50771926e+06  1.78800679e+02  2.66132287e+22
3.980431  1.29890634e-01   2.16835460e+06  7.91781709e+01  6.00981930e+22
3.992172  9.55789457e-02   4.09609691e+06  2.09987980e+01  2.26606531e+23
4.003914  2.46526056e-02   2.12376473e+06  1.35108863e+00  3.52194970e+24
4.015656  2.00921154e-02   8.25873928e+03  1.13258676e+00  4.20141191e+24
4.027397  2.00748855e-02   3.03016382e+01  1.13183216e+00  4.20421300e+24
4.039139  2.00748223e-02   1.11147485e-01  1.13182939e+00  4.20422328e+24
4.050881  2.00748221e-02   4.07999094e-04  1.13182938e+00  4.20422332e+24
4.062622  2.00748221e-02   8.99686232e-07  1.13182938e+00  4.20422332e+24
4.074364  2.00748221e-02   4.93708511e-07  1.13182938e+00  4.20422332e+24
4.086106  2.00748221e-02   2.57406081e-07  1.13182938e+00  4.20422332e+24
4.097847  2.00748221e-02  -4.74136865e-07  1.13182938e+00  4.20422332e+24
4.109589  2.00748221e-02   8.54526885e-08  1.13182938e+00  4.20422332e+24
4.121331  2.00748221e-02   2.37581585e-07  1.13182938e+00  4.20422332e+24
4.133072  2.00748221e-02   1.71002248e-07  1.13182938e+00  4.20422332e+24
4.144814  2.00748221e-02  -5.25066306e-07  1.13182938e+00  4.20422332e+24
4.156556  2.00748221e-02   5.43435358e-07  1.13182938e+00  4.20422332e+24
4.168297  2.00748221e-02  -7.88232266e-07  1.13182938e+00  4.20422332e+24
4.180039  2.00748221e-02   1.23994420e-07  1.13182938e+00  4.20422332e+24
4.191781  2.00748221e-02  -8.16502733e-08  1.13182938e+00  4.20422332e+24
4.203523  2.00748221e-02  -2.22357252e-08  1.13182938e+00  4.20422332e+24
4.215264  2.00748221e-02  -4.63161521e-07  1.13182938e+00  4.20422332e+24
4.227006  2.00748221e-02  -4.06189673e-08  1.13182938e+00  4.20422332e+24
4.238748  2.00748221e-02   1.30561212e-07  1.13182938e+00  4.20422332e+24
4.250489  2.00748221e-02  -3.27885231e-07  1.13182938e+00  4.20422332e+24
4.262231  2.00748221e-02   2.31854003e-08  1.13182938e+00  4.20422332e+24
4.273973  2.00748221e-02   8.12102965e-08  1.13182938e+00  4.20422332e+24
4.285714  2.00748221e-02  -2.53051363e-07  1.13182938e+00  4.20422332e+24
4.297456  2.00748221e-02   3.30916526e-08  1.13182938e+00  4.20422332e+24
4.309198  2.00748221e-02   9.24429363e-07  1.13182938e+00  4.20422332e+24
4.320939  2.00748221e-02  -3.24840741e-08  1.13182938e+00  4.20422332e+24
4.332681  2.00748221e-02  -3.87003068e-08  1.13182938e+00  4.20422332e+24
4.344423  2.00748221e-02   2.13829786e-08  1.13182938e+00  4.20422332e+24
4.356164  2.00748221e-02   6.94178594e-08  1.13182938e+00  4.20422332e+24
4.367906  2.00748221e-02   4.03866573e-07  1.13182938e+00  4.20422332e+24
4.379648  2.00748221e-02  -1.85069171e-07  1.13182938e+00  4.20422332e+24
4.391389  2.00748221e-02  -2.02158567e-08  1.13182938e+00  4.20422332e+24
4.403131  2.00748221e-02   6.29880463e-08  1.13182938e+00  4.20422332e+24
4.414873  2.00748221e-02   3.82109870e-08  1.13182938e+00  4.20422332e+24
4.426614  2.00748221e-02   3.67979349e-09  1.13182938e+00  4.20422332e+24
4.438356  2.00748221e-02  -4.52556813e-08  1.13182938e+00  4.20422332e+24
4.450098  2.00748221e-02   2.09005681e-08  1.13182938e+00  4.20422332e+24
4.461840  2.00748221e-02   1.47136398e-08  1.13182938e+00  4.20422332e+24
4.473581  2.00748221e-02   9.22913426e-09  1.13182938e+00  4.20422332e+24
4.485323  2.00748221e-02  -5.71417466e-08  1.13182938e+00  4.20422332e+24
4.497065  2.00748221e-02   7.06891568e-09  1.13182938e+00  4.20422332e+24
4.508806  2.00748221e-02  -3.65010306e-09  1.13182938e+00  4.20422332e+24
4.520548  2.00748221e-02  -4.02213173e-08  1.13182938e+00  4.20422332e+24
4.532290  2.00748221e-02   5.91809005e-07  1.13182938e+00  4.20422332e+24
4.544031  2.00748221e-02  -7.04825568e-07  1.13182938e+00  4.20422332e+24
4.555773  2.00748221e-02   3.36530704e-08  1.13182938e+00  4.20422332e+24
4.567515  2.00748221e-02  -2.31966043e-07  1.13182938e+00  4.20422332e+24
4.579256  2.00748221e-02   2.01478198e-08  1.13182938e+00  4.20422332e+24
4.590998  2.00748221e-02   1.94190716e-08  1.13182938e+00  4.20422332e+24
4.602740  2.00748221e-02   4.74553107e-09  1.13182938e+00  4.20422332e+24
4.614481  2.00748221e-02  -1.05953854e-07  1.13182938e+00  4.20422332e+24
4.626223  2.00748221e-02   1.28557332e-07  1.13182938e+00  4.20422332e+24
4.637965  2.00748221e-02   3.05133245e-07  1.13182938e+00  4.20422332e+24
4.649706  2.00748221e-02   4.50631704e-08  1.13182938e+00  4.20422332e+24
4.661448  2.00748221e-02  -8.69175052e-08  1.13182938e+00  4.20422332e+24
4.673190  2.00748221e-02   7.46187146e-09  1.13182938e+00  4.20422332e+24
4.684932  2.00748221e-02   5.93744107e-08  1.13182938e+00  4.20422332e+24
4.696673  2.00748221e-02   1.60286539e-07  1.13182938e+00  4.20422332e+24
4.708415  2.00748221e-02  -1.93381535e-07  1.13182938e+00  4.20422332e+24
4.720157  2.00748221e-02   8.39663578e-08  1.13182938e+00  4.20422332e+24
4.731898  2.00748221e-02  -9.22019583e-09  1.13182938e+00  4.20422332e+24
4.743640  2.00748221e-02  -2.18855192e-08  1.13182938e+00  4.20422332e+24
4.755382  2.00748221e-02  -1.26846323e-08  1.13182938e+00  4.20422332e+24
4.767123  2.00748221e-02  -1.28665530e-07  1.13182938e+00  4.20422332e+24
4.778865  2.00748221e-02  -9.21899335e-08  1.13182938e+00  4.20422332e+24
4.790607  2.00748221e-02  -1.19324625e-08  1.13182938e+00  4.20422332e+24
4.802348  2.00748221e-02   3.91882453e-08  1.13182938e+00  4.20422332e+24
4.814090  2.00748221e-02  -4.25143675e-08  1.13182938e+00  4.20422332e+24
4.825832  2.00748221e-02  -9.92921149e-09  1.13182938e+00  4.20422332e+24
4.837573  2.00748221e-02   5.68918373e-08  1.13182938e+00  4.20422332e+24
4.849315  2.00748221e-02   1.61259398e-07  1.13182938e+00  4.20422332e+24
4.861057  2.00748221e-02  -3.46110070e-08  1.13182938e+00  4.20422332e+24
4.872798  2.00748221e-02   8.21994063e-08  1.13182938e+00  4.20422332e+24
4.884540  2.00748221e-02   1.47009722e-07  1.13182938e+00  4.20422332e+24
4.896282  2.00748221e-02  -3.42766676e-07  1.13182938e+00  4.20422332e+24
4.908023  2.00748221e-02   1.19900074e-08  1.13182938e+00  4.20422332e+24
4.919765  2.00748221e-02  -4.85764808e-08  1.13182938e+00  4.20422332e+24
4.931507  2.00748221e-02   3.65687758e-08  1.13182938e+00  4.20422332e+24
4.943249  2.00748221e-02  -1.97116643e-10  1.13182938e+00  4.20422332e+24
4.954990  2.00748221e-02  -6.07293754e-08  1.13182938e+00  4.20422332e+24
4.966732  2.00748221e-02  -5.35294336e-08  1.13182938e+00  4.20422332e+24
4.978474  2.00748221e-02  -4.99823475e-08  1.13182938e+00  4.20422332e+24
4.990215  2.00748221e-02  -3.50553100e-08  1.13182938e+00  4.20422332e+24
5.001957  2.00748221e-02   7.02276166e-08  1.13182938e+00  4.20422332e+24
5.013699  2.00748221e-02   1.59247823e-08  1.13182938e+00  4.20422332e+24
5.025440  2.00748221e-02   3.34939002e-08  1.13182938e+00  4.20422332e+24
5.037182  2.00748221e-02  -3.56848215e-09  1.13182938e+00  4.20422332e+24
5.048924  2.00748221e-02   6.52208581e-09  1.13182938e+00  4.20422332e+24
5.060665  2.00748221e-02   1.00170820e-08  1.13182938e+00  4.20422332e+24
5.072407  2.00748221e-02   1.65123855e-08  1.13182938e+00  4.20422332e+24
5.084149  2.00748221e-02   7.13990629e-09  1.13182938e+00  4.20422332e+24
5.095890  2.00748221e-02   1.35622590e-08  1.13182938e+00  4.20422332e+24
5.107632  2.00748221e-02  -1.10035605e-09  1.13182938e+00  4.20422332e+24
5.119374  2.00748221e-02  -1.31383673e-08  1.13182938e+00  4.20422332e+24
5.131115  2.00748221e-02  -3.31962362e-08  1.13182938e+00  4.20422332e+24
5.142857  2.00748221e-02  -3.64927374e-08  1.13182938e+00  4.20422332e+24
5.154599  2.00748221e-02   2.81778635e-08  1.13182938e+00  4.20422332e+24
5.166341  2.00748221e-02  -3.08608165e-08  1.13182938e+00  4.20422332e+24
5.178082  2.00748221e-02  -1.47288831e-08  1.13182938e+00  4.20422332e+24
5.189824  2.00748221e-02  -6.85024243e-09  1.13182938e+00  4.20422332e+24
5.201566  2.00748221e-02   1.03301316e-09  1.13182938e+00  4.20422332e+24
5.213307  2.00748221e-02  -3.35813246e-09  1.13182938e+00  4.20422332e+24
5.225049  2.00748221e-02  -1.29779527e-08  1.13182938e+00  4.20422332e+24
5.236791  2.00748221e-02  -3.50238189e-09  1.13182938e+00  4.20422332e+24
5.248532  2.00748221e-02   7.37446876e-09  1.13182938e+00  4.20422332e+24
5.260274  2.00748221e-02  -1.76006629e-08  1.13182938e+00  4.20422332e+24
5.272016  2.00748221e-02  -2.45761320e-09  1.13182938e+00  4.20422332e+24
5.283757  2.00748221e-02  -2.34225837e-09  1.13182938e+00  4.20422332e+24
5.295499  2.00748221e-02  -4.69722786e-09  1.13182938e+00  4.20422332e+24
5.307241  2.00748221e-02  -1.09367326e-09  1.13182938e+00  4.20422332e+24
5.318982  2.00748221e-02   4.09492625e-08  1.13182938e+00  4.20422332e+24
5.330724  2.00748221e-02   1.83785437e-09  1.13182938e+00  4.20422332e+24
5.342466  2.00748221e-02  -1.20459626e-08  1.13182938e+00  4.20422332e+24
5.354207  2.00748221e-02   1.81243301e-09  1.13182938e+00  4.20422332e+24
5.365949  2.00748221e-02   1.06465443e-08  1.13182938e+00  4.20422332e+24
5.377691  2.00748221e-02  -6.66722896e-10  1.13182938e+00  4.20422332e+24
5.389432  2.00748221e-02   1.49438367e-09  1.13182938e+00  4.20422332e+24
5.401174  2.00748221e-02   8.90717976e-09  1.13182938e+00  4.20422332e+24
5.412916  2.00748221e-02  -7.96732340e-09  1.13182938e+00  4.20422332e+24
5.424658  2.00748221e-02  -8.06689225e-09  1.13182938e+00  4.20422332e+24
5.436399  2.00748221e-02  -1.04018165e-08  1.13182938e+00  4.20422332e+24
5.448141  2.00748221e-02  -6.52820133e-10  1.13182938e+00  4.20422332e+24
5.459883  2.00748221e-02  -4.22468036e-08  1.13182938e+00  4.20422332e+24
5.471624  2.00748221e-02  -1.29651648e-08  1.13182938e+00  4.20422332e+24
5.483366  2.00748221e-02  -6.33048565e-09  1.13182938e+00  4.20422332e+24
5.495108  2.00748221e-02  -1.64332813e-09  1.13182938e+00  4.20422332e+24
5.506849  2.00748221e-02  -3.02873930e-09  1.13182938e+00  4.20422332e+24
5.518591  2.00748221e-02  -1.16290137e-08  1.13182938e+00  4.20422332e+24
5.530333  2.00748221e-02   8.47619988e-09  1.13182938e+00  4.20422332e+24
5.542074  2.00748221e-02   5.06591542e-09  1.13182938e+00  4.20422332e+24
5.553816  2.00748221e-02   1.25075394e-09  1.13182938e+00  4.20422332e+24
5.565558  2.00748221e-02  -1.11251535e-08  1.13182938e+00  4.20422332e+24
5.577299  2.00748221e-02   1.48996411e-08  1.13182938e+00  4.20422332e+24
5.589041  2.00748221e-02   2.26846846e-08  1.13182938e+00  4.20422332e+24
5.600783  2.00748221e-02   1.98890063e-08  1.13182938e+00  4.20422332e+24
5.612524  2.00748221e-02   2.65859172e-09  1.13182938e+00  4.20422332e+24
5.624266  2.00748221e-02   6.74306312e-09  1.13182938e+00  4.20422332e+24
5.636008  2.00748221e-02  -9.61101859e-10  1.13182938e+00  4.20422332e+24
5.647750  2.00748221e-02   2.64556418e-09  1.13182938e+00  4.20422332e+24
5.659491  2.00748221e-02   7.07391604e-09  1.13182938e+00  4.20422332e+24
5.671233  2.00748221e-02   8.79421653e-09  1.13182938e+00  4.20422332e+24
5.682975  2.00748221e-02  -7.82751660e-09  1.13182938e+00  4.20422332e+24
5.694716  2.00748221e-02  -1.49492073e-09  1.13182938e+00  4.20422332e+24
5.706458  2.00748221e-02  -2.56897849e-08  1.13182938e+00  4.20422332e+24
5.718200  2.00748221e-02  -1.56278848e-09  1.13182938e+00  4.20422332e+24
5.729941  2.00748221e-02   5.29656789e-08  1.13182938e+00  4.20422332e+24
5.741683  2.00748221e-02   1.14552128e-08  1.13182938e+00  4.20422332e+24
5.753425  2.00748221e-02  -1.83095720e-08  1.13182938e+00  4.20422332e+24
5.765166  2.00748221e-02   1.53815226e-10  1.13182938e+00  4.20422332e+24
5.776908  2.00748221e-02  -1.23917481e-08  1.13182938e+00  4.20422332e+24
5.788650  2.00748221e-02  -8.42141081e-10  1.13182938e+00  4.20422332e+24
5.800391  2.00748221e-02   1.47662013e-08  1.13182938e+00  4.20422332e+24
5.812133  2.00748221e-02   3.92852409e-09  1.13182938e+00  4.20422332e+24
5.823875  2.00748221e-02  -6.59051926e-09  1.13182938e+00  4.20422332e+24
5.835616  2.00748221e-02  -8.81891019e-09  1.13182938e+00  4.20422332e+24
5.847358  2.00748221e-02  -1.51780575e-08  1.13182938e+00  4.20422332e+24
5.859100  2.00748221e-02  -1.43508150e-08  1.13182938e+00  4.20422332e+24
5.870841  2.00748221e-02   1.44693741e-08  1.13182938e+00  4.20422332e+24
5.882583  2.00748221e-02  -5.47321828e-09  1.13182938e+00  4.20422332e+24
5.894325  2.00748221e-02   3.69079094e-08  1.13182938e+00  4.20422332e+24
5.906067  2.00748221e-02   8.70792102e-09  1.13182938e+00  4.20422332e+24
5.917808  2.00748221e-02   1.74076018e-08  1.13182938e+00  4.20422332e+24
5.929550  2.00748221e-02   3.63845175e-09  1.13182938e+00  4.20422332e+24
5.941292  2.00748221e-02   1.16116312e-09  1.13182938e+00  4.20422332e+24
5.953033  2.00748221e-02  -6.12699401e-10  1.13182938e+00  4.20422332e+24
5.964775  2.00748221e-02  -1.50537573e-08  1.13182938e+00  4.20422332e+24
5.976517  2.00748221e-02  -1.82123474e-08  1.13182938e+00  4.20422332e+24
5.988258  2.00748221e-02  -1.11753686e-08  1.13182938e+00  4.20422332e+24
6.000000  2.00748221e-02  -4.98647105e-08  1.13182938e+00  4.20422332e+24


==> data/van_roosbroeck_solutions_0018.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start      HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   1.00000000  1.09340701e+01  1.09340701e+01      0.00000000    1.21875000  1.09340701e+01  1.09340701e+01          0.00000000        1.00000000      3.23130903e+20    3.23130903e+20          0.00000000        1.00000000      6.94811652e+02    6.81296757e+16           0.00000000         1.00000000       1.38919599e+05     6.46261805e+20           0.00000000         1.00000000       2.22000714e+01     6.81296757e+16       0.00000000     1.00000000   1.09340701e+01   6.46261805e+20           0.00000000         1.00000000       1.09340667e+01     1.09340667e+01           0.00000000         1.00000000       1.09340701e+01     1.09340670e+01            0.00000000          1.00000000        1.09340701e+01      1.09340632e+01            0.00000000          1.00000000        1.09340701e+01      1.09340670e+01        0.00000000      1.00000000    1.09340701e+01  1.09340632e+01
   1.00000000   1.43750000  1.09340701e+01  1.09340701e+01      1.21875000    1.59375000  1.09340701e+01  1.09340701e+01          1.00000000        1.43750000      7.88028310e+20    7.88028310e+20          1.00000000        1.43750000      6.81296757e+16    9.79364088e+16           1.00000000         1.43750000       6.46261805e+20     9.29794815e+20           1.00000000         1.43750000       6.81296757e+16     9.79364088e+16       1.00000000     1.43750000   6.46261805e+20   9.29794815e+20           1.00000000         1.43750000       1.09340617e+01     1.09340617e+01           1.00000000         1.43750000       1.09340670e+01     1.09340656e+01            1.00000000          1.43750000        1.09340632e+01      1.09340601e+01            1.00000000          1.43750000        1.09340670e+01      1.09340656e+01        1.00000000      1.43750000    1.09340632e+01  1.09340601e+01
   1.43750000   1.75000000  1.09340701e+01  1.09340701e+01      1.59375000    1.84375000  1.09340701e+01  1.09345111e+01          1.43750000        1.75000000      1.03111979e+21    1.03111979e+21          1.43750000        1.75000000      9.79364088e+16    1.19226933e+17           1.43750000         1.75000000       9.29794815e+20     1.13244477e+21           1.43750000         1.75000000       9.79364088e+16     1.19226933e+17       1.43750000     1.75000000   9.29794815e+20   1.13244477e+21           1.43750000         1.75000000       1.09340591e+01     1.09340591e+01           1.43750000         1.75000000       1.09340656e+01     1.09340646e+01            1.43750000          1.75000000        1.09340601e+01      1.09340580e+01            1.43750000          1.75000000        1.09340656e+01      1.09340646e+01        1.43750000      1.75000000    1.09340601e+01  1.09340580e+01
   1.75000000   1.93750000  1.09345111e+01  1.09345111e+01      1.84375000    1.96875000  1.09345111e+01  1.81261969e+01          1.75000000        1.93750000      1.19332580e+21    1.19332580e+21          1.75000000        1.93750000      1.19226847e+17    1.32011293e+17           1.75000000         1.93750000       1.13244477e+21     1.25420683e+21           1.75000000         1.93750000       1.19226933e+17     1.32011379e+17       1.75000000     1.93750000   1.13244477e+21   1.25420683e+21           1.75000000         1.93750000       1.09344983e+01     1.09344983e+01           1.75000000         1.93750000       1.09340646e+01     1.09349460e+01            1.75000000          1.93750000        1.09340579e+01      1.09349386e+01            1.75000000          1.93750000        1.09340646e+01      1.09349460e+01        1.75000000      1.93750000    1.09340580e+01  1.09349386e+01
   1.93750000   2.00000000  1.81261969e+01  1.81261969e+01      1.96875000    2.03125000  1.81261969e+01  1.73516913e+02          1.93750000        2.00000000      2.57597026e+21    2.57597026e+21          1.93750000        2.00000000      1.12007443e+17    3.49517437e+17           1.93750000         2.00000000       1.25420683e+21     3.89773370e+21           1.93750000         2.00000000       1.32011379e+17     3.69521372e+17       1.93750000     2.00000000   1.25420683e+21   3.89773370e+21           1.93750000         2.00000000       1.60344320e+01     1.60344320e+01           1.93750000         2.00000000       9.84408057e+00     2.79012151e+01            1.93750000          2.00000000        7.93072722e+00      2.41381368e+01            1.93750000          2.00000000        1.08555201e+01      2.99317645e+01        1.93750000      2.00000000    1.09349386e+01  3.00466426e+01
   2.00000000   2.06250000  1.73516913e+02  1.73516913e+02      2.03125000    2.15625000  1.73516913e+02  1.00987261e+04          2.00000000        2.06250000     -5.20339142e+21   -5.20339142e+21          2.00000000        2.06250000     -1.03084671e+18    3.76126854e+18           2.00000000         2.06250000       3.89773370e+21    -1.43045165e+22           2.00000000         2.06250000       3.69521372e+17     5.16163662e+18       2.00000000     2.06250000   3.89773370e+21  -1.43045165e+22           2.00000000         2.06250000       5.83438237e+01     5.83438237e+01           2.00000000         2.06250000      -1.63432629e+01     4.76610228e+02            2.00000000          2.06250000       -4.39634049e+01      1.60651052e+02            2.00000000          2.06250000       -2.93433053e+01      7.77745343e+02        2.00000000      2.06250000    3.00466426e+01  1.00204347e+03
   2.06250000   2.25000000  1.00987261e+04  1.00987261e+04      2.15625000    2.40625000  1.00987261e+04  3.51669466e+06          2.06250000        2.25000000      1.08879793e+22    1.08879793e+22          2.06250000        2.25000000     -1.44521551e+19    3.65005922e+19           2.06250000         2.25000000      -1.43045165e+22     3.60804751e+22           2.06250000         2.25000000       5.16163662e+18     5.61143839e+19       2.06250000     2.25000000  -1.43045165e+22   3.60804751e+22           2.06250000         2.25000000       1.98454792e+03     1.98454792e+03           2.06250000         2.25000000      -1.75571353e+03     2.96570186e+04            2.06250000          2.25000000       -2.60048533e+03      6.56958116e+03            2.06250000          2.25000000       -6.18464783e+03      5.82775949e+04        2.06250000      2.25000000    1.00204347e+03  1.01776029e+05
   2.25000000   2.56250000  3.51669466e+06  3.51669466e+06      2.40625000    2.78125000  3.51669466e+06  1.72588769e+10          2.25000000        2.56250000     -1.42617916e+22   -1.42617916e+22          2.25000000        2.56250000     -8.70856889e+19    1.55581274e+20           2.25000000         2.56250000       3.60804751e+22    -6.46040583e+22           2.25000000         2.56250000       5.61143839e+19     2.98781347e+20       2.25000000     2.56250000   3.60804751e+22  -6.46040583e+22           2.25000000         2.56250000       2.03381711e+05     2.03381711e+05           2.25000000         2.56250000      -4.91644205e+05     8.31592200e+06            2.25000000          2.56250000       -5.17098185e+05      9.23861606e+05            2.25000000          2.56250000       -4.74648134e+06      2.29710293e+07        2.25000000      2.56250000    1.01776029e+05  1.21512987e+08
   2.56250000   3.00000000  1.72588769e+10  1.72588769e+10      2.78125000    3.21875000  1.72588769e+10  3.48169971e+14          2.56250000        3.00000000      1.63392502e+22    1.63392502e+22          2.56250000        3.00000000     -2.79736375e+20    4.21150566e+20           2.56250000         3.00000000      -6.46040583e+22     9.72825587e+22           2.56250000         3.00000000       2.98781347e+20     9.99668287e+20       2.56250000     3.00000000  -6.46040583e+22   9.72825587e+22           2.56250000         3.00000000       2.43013928e+08     2.43013928e+08           2.56250000         3.00000000      -9.77926806e+08     2.11226603e+10            2.56250000          3.00000000       -9.61377546e+08      1.44740540e+09            2.56250000          3.00000000       -2.15915771e+10      7.82469177e+10        2.56250000      3.00000000    1.21512987e+08  2.45132694e+12
   3.00000000   3.43750000  3.48169971e+14  3.48169971e+14      3.21875000    3.59375000  3.48169971e+14  1.70982091e+18          3.00000000        3.43750000     -2.46941299e+22   -2.46941299e+22          3.00000000        3.43750000     -9.35933453e+20    1.40909036e+21           3.00000000         3.43750000       9.72825587e+22    -1.46670818e+23           3.00000000         3.43750000       9.99668287e+20     3.34469210e+21       3.00000000     3.43750000   9.72825587e+22  -1.46670818e+23           3.00000000         3.43750000       4.90241088e+12     4.90241088e+12           3.00000000         3.43750000      -1.97280864e+13     4.26115435e+14            3.00000000          3.43750000       -1.93942316e+13      2.91990533e+13            3.00000000          3.43750000       -4.35575148e+14      1.57850489e+15        3.00000000      3.43750000    2.45132694e+12  4.94515899e+16
   3.43750000   3.75000000  1.70982091e+18  1.70982091e+18      3.59375000    3.84375000  1.70982091e+18  6.29808533e+20          3.43750000        3.75000000      5.77586253e+22    5.77586253e+22          3.43750000        3.75000000     -5.18881582e+21    9.26943112e+21           3.43750000         3.75000000      -1.46670818e+23     2.62188069e+23           3.43750000         3.75000000       3.34469210e+21     1.78029390e+22       3.43750000     3.75000000  -1.46670818e+23   2.62188069e+23           3.43750000         3.75000000       9.88205175e+16     9.88205175e+16           3.43750000         3.75000000      -2.38961484e+17     4.04231145e+18            3.43750000          3.75000000       -2.51315242e+17      4.48956277e+17            3.43750000          3.75000000       -2.30804407e+18      1.11677890e+19        3.43750000      3.75000000    4.94515899e+16  5.91180182e+19
   3.75000000   3.93750000  6.29808533e+20  6.29808533e+20      3.84375000    3.96875000  6.29808533e+20  1.01812199e+23          3.75000000        3.93750000     -1.92312123e+23   -1.92312123e+23          3.75000000        3.93750000     -4.86983375e+22    1.20005295e+23           3.75000000         3.93750000       2.62188069e+23    -6.46812314e+23           3.75000000         3.93750000       1.78029390e+22     1.86506571e+23       3.75000000     3.93750000   2.62188069e+23  -6.46812314e+23           3.75000000         3.93750000       1.17203361e+20     1.17203361e+20           3.75000000         3.93750000      -1.11447765e+20     1.85059352e+21            3.75000000          3.93750000       -1.60085587e+20      3.94492309e+20            3.75000000          3.93750000       -4.14072505e+20      3.70053553e+21        3.75000000      3.93750000    5.91180182e+19  6.70959165e+21
   3.93750000   4.00000000  1.01812199e+23  1.01812199e+23      3.96875000    4.03125000  1.01812199e+23  2.54855717e+24          3.93750000        4.00000000      3.76317343e+23    3.76317343e+23          3.93750000        4.00000000     -4.30175978e+23    9.30499705e+23           3.93750000         4.00000000      -6.46812314e+23     1.39944700e+24           3.93750000         4.00000000       1.86506572e+23     1.54718225e+24       3.93750000     4.00000000  -6.46812314e+23   1.39944700e+24           3.93750000         4.00000000       1.33611553e+22     1.33611553e+22           3.93750000         4.00000000      -1.85345742e+22     2.92863889e+23            3.93750000          4.00000000       -2.29757163e+22      4.96980269e+22            3.93750000          4.00000000       -9.47209943e+22      6.51342412e+23        3.93750000      4.00000000    6.70959165e+21  1.54490729e+24
   4.00000000   4.06250000  2.54855717e+24  2.54855717e+24      4.03125000    4.15625000  2.54855717e+24  4.20422332e+24          4.00000000        4.06250000      2.80120810e+24    2.80120810e+24          4.00000000        4.06250000      1.32553631e+24    3.98257724e+24           4.00000000         4.06250000       1.39944700e+24     4.20296920e+24           4.00000000         4.06250000       1.54718225e+24     4.20422318e+24       4.00000000     4.06250000   1.39944700e+24   4.20296920e+24           4.00000000         4.06250000       2.25951835e+24     2.25951835e+24           4.00000000         4.06250000       1.39393398e+24     3.90922130e+24            4.00000000          4.06250000        1.12848888e+24      3.39054783e+24            4.00000000          4.06250000        1.53414106e+24      4.18870013e+24        4.00000000      4.06250000    1.54490729e+24  4.20421797e+24
   4.06250000   4.25000000  4.20422332e+24  4.20422332e+24      4.15625000    4.40625000  4.20422332e+24  4.20422332e+24          4.06250000        4.25000000      4.20303004e+24    4.20303004e+24          4.06250000        4.25000000      4.20422318e+24    4.20422320e+24           4.06250000         4.25000000       4.20296920e+24     4.20309087e+24           4.06250000         4.25000000       4.20422318e+24     4.20422320e+24       4.06250000     4.25000000   4.20296920e+24   4.20309087e+24           4.06250000         4.25000000       4.20421822e+24     4.20421822e+24           4.06250000         4.25000000       4.20422109e+24     4.20422130e+24            4.06250000          4.25000000        4.20421797e+24      4.20421848e+24            4.06250000          4.25000000        4.20422109e+24      4.20422130e+24        4.06250000      4.25000000    4.20421797e+24  4.20421848e+24
   4.25000000   4.56250000  4.20422332e+24  4.20422332e+24      4.40625000    4.78125000  4.20422332e+24  4.20422332e+24          4.25000000        4.56250000      4.20319220e+24    4.20319220e+24          4.25000000        4.56250000      4.20422320e+24    4.20422322e+24           4.25000000         4.56250000       4.20309087e+24     4.20329352e+24           4.25000000         4.56250000       4.20422320e+24     4.20422322e+24       4.25000000     4.56250000   4.20309087e+24   4.20329352e+24           4.25000000         4.56250000       4.20421891e+24     4.20421891e+24           4.25000000         4.56250000       4.20422130e+24     4.20422166e+24            4.25000000          4.56250000        4.20421848e+24      4.20421935e+24            4.25000000          4.56250000        4.20422130e+24      4.20422166e+24        4.25000000      4.56250000    4.20421848e+24  4.20421935e+24
   4.56250000   5.00000000  4.20422332e+24  4.20422332e+24      4.78125000    6.00000000  4.20422332e+24  4.20422332e+24          4.56250000        5.00000000      4.20343529e+24    4.20343529e+24          4.56250000        5.00000000      4.20422322e+24    4.20422325e+24           4.56250000         5.00000000       4.20329352e+24     4.20357705e+24           4.56250000         5.00000000       4.20422322e+24     4.20422325e+24       4.56250000     5.00000000   4.20329352e+24   4.20357705e+24           4.56250000         5.00000000       4.20421995e+24     4.20421995e+24           4.56250000         5.00000000       4.20422166e+24     4.20422217e+24            4.56250000          5.00000000        4.20421935e+24      4.20422055e+24            4.56250000          5.00000000        4.20422166e+24      4.20422217e+24        4.56250000      5.00000000    4.20421935e+24  4.20422055e+24
   5.00000000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.00000000        6.00000000      4.20390018e+24    4.20390018e+24          5.00000000        6.00000000      4.20422325e+24    4.20422332e+24           5.00000000         6.00000000       4.20357705e+24     4.20422332e+24           5.00000000         6.00000000       4.20422325e+24     4.20422332e+24       5.00000000     6.00000000   4.20357705e+24   4.20422332e+24           5.00000000         6.00000000       4.20422193e+24     4.20422193e+24           5.00000000         6.00000000       4.20422217e+24     4.20422332e+24            5.00000000          6.00000000        4.20422055e+24      4.20422332e+24            5.00000000          6.00000000        4.20422217e+24      4.20422332e+24        5.00000000      6.00000000    4.20422055e+24  4.20422332e+24


==> data/van_roosbroeck_solutions_0036.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start      HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   0.50000000  1.09340701e+01  1.09340701e+01      0.00000000    0.75000000  1.09340701e+01  1.09340701e+01          0.00000000        0.50000000     -7.10983157e+09   -7.10983157e+09          0.00000000        0.50000000      1.09340705e+01    1.72916162e+07           0.00000000         0.50000000       1.09340714e+01    -1.42196632e+10           0.00000000         0.50000000       1.09340701e+01     1.72916162e+07       0.00000000     0.50000000   1.09340701e+01  -1.42196632e+10           0.00000000         0.50000000       1.09340685e+01     1.09340685e+01           0.00000000         0.50000000       1.09340701e+01     1.09340696e+01            0.00000000          0.50000000        1.09340701e+01      1.09340668e+01            0.00000000          0.50000000        1.09340701e+01      1.09340696e+01        0.00000000      0.50000000    1.09340701e+01  1.09340668e+01
   0.50000000   1.00000000  1.09340701e+01  1.09340701e+01      0.75000000    1.11718750  1.09340701e+01  1.09340701e+01          0.50000000        1.00000000     -2.13294947e+10   -2.13294947e+10          0.50000000        1.00000000      1.72916162e+07    3.45832214e+07           0.50000000         1.00000000      -1.42196632e+10    -2.84393263e+10           0.50000000         1.00000000       1.72916162e+07     3.45832214e+07       0.50000000     1.00000000  -1.42196632e+10  -2.84393263e+10           0.50000000         1.00000000       1.09340651e+01     1.09340651e+01           0.50000000         1.00000000       1.09340696e+01     1.09340691e+01            0.50000000          1.00000000        1.09340668e+01      1.09340635e+01            0.50000000          1.00000000        1.09340696e+01      1.09340691e+01        0.50000000      1.00000000    1.09340668e+01  1.09340635e+01
   1.00000000   1.23437500  1.09340701e+01  1.09340701e+01      1.11718750    1.33593750  1.09340701e+01  1.09340701e+01          1.00000000        1.23437500     -3.17764810e+10   -3.17764810e+10          1.00000000        1.23437500      3.45832214e+07    4.26886614e+07           1.00000000         1.23437500      -2.84393263e+10    -3.51136357e+10           1.00000000         1.23437500       3.45832214e+07     4.26886614e+07       1.00000000     1.23437500  -2.84393263e+10  -3.51136357e+10           1.00000000         1.23437500       1.09340627e+01     1.09340627e+01           1.00000000         1.23437500       1.09340691e+01     1.09340688e+01            1.00000000          1.23437500        1.09340635e+01      1.09340619e+01            1.00000000          1.23437500        1.09340691e+01      1.09340688e+01        1.00000000      1.23437500    1.09340635e+01  1.09340619e+01
   1.23437500   1.43750000  1.09340701e+01  1.09340701e+01      1.33593750    1.52343750  1.09340701e+01  1.09340701e+01          1.23437500        1.43750000     -3.80062878e+10   -3.80062878e+10          1.23437500        1.43750000      4.26886614e+07    4.97133760e+07           1.23437500         1.43750000      -3.51136357e+10    -4.08989400e+10           1.23437500         1.43750000       4.26886614e+07     4.97133760e+07       1.23437500     1.43750000  -3.51136357e+10  -4.08989400e+10           1.23437500         1.43750000       1.09340612e+01     1.09340612e+01           1.23437500         1.43750000       1.09340688e+01     1.09340686e+01            1.23437500          1.43750000        1.09340619e+01      1.09340606e+01            1.23437500          1.43750000        1.09340688e+01      1.09340686e+01        1.23437500      1.43750000    1.09340619e+01  1.09340606e+01
   1.43750000   1.60937500  1.09340701e+01  1.09340701e+01      1.52343750    1.67968750  1.09340701e+01  1.09340701e+01          1.43750000        1.60937500     -4.33469508e+10   -4.33469508e+10          1.43750000        1.60937500      4.97133760e+07    5.56573653e+07           1.43750000         1.60937500      -4.08989400e+10    -4.57949617e+10           1.43750000         1.60937500       4.97133760e+07     5.56573653e+07       1.43750000     1.60937500  -4.08989400e+10  -4.57949617e+10           1.43750000         1.60937500       1.09340600e+01     1.09340600e+01           1.43750000         1.60937500       1.09340686e+01     1.09340685e+01            1.43750000          1.60937500        1.09340606e+01      1.09340594e+01            1.43750000          1.60937500        1.09340686e+01      1.09340685e+01        1.43750000      1.60937500    1.09340606e+01  1.09340594e+01
   1.60937500   1.75000000  1.09340701e+01  1.09340701e+01      1.67968750    1.80468750  1.09340701e+01  1.09340701e+01          1.60937500        1.75000000     -4.77981924e+10   -4.77981924e+10          1.60937500        1.75000000      5.56573653e+07    6.05206293e+07           1.60937500         1.75000000      -4.57949617e+10    -4.98014231e+10           1.60937500         1.75000000       5.56573653e+07     6.05206293e+07       1.60937500     1.75000000  -4.57949617e+10  -4.98014231e+10           1.60937500         1.75000000       1.09340589e+01     1.09340589e+01           1.60937500         1.75000000       1.09340685e+01     1.09340683e+01            1.60937500          1.75000000        1.09340594e+01      1.09340585e+01            1.60937500          1.75000000        1.09340685e+01      1.09340683e+01        1.60937500      1.75000000    1.09340594e+01  1.09340585e+01
   1.75000000   1.85937500  1.09340701e+01  1.09340701e+01      1.80468750    1.89843750  1.09340701e+01  1.09345111e+01          1.75000000        1.85937500     -5.13597348e+10   -5.13597348e+10          1.75000000        1.85937500      6.05206293e+07    6.43031680e+07           1.75000000         1.85937500      -4.98014231e+10    -5.29180464e+10           1.75000000         1.85937500       6.05206293e+07     6.43031680e+07       1.75000000     1.85937500  -4.98014231e+10  -5.29180464e+10           1.75000000         1.85937500       1.09340581e+01     1.09340581e+01           1.75000000         1.85937500       1.09340683e+01     1.09340682e+01            1.75000000          1.85937500        1.09340585e+01      1.09340578e+01            1.75000000          1.85937500        1.09340683e+01      1.09340682e+01        1.75000000      1.85937500    1.09340585e+01  1.09340578e+01
   1.85937500   1.93750000  1.09345111e+01  1.09345111e+01      1.89843750    1.96093750  1.09345111e+01  1.15324314e+01          1.85937500        1.93750000     -5.40334783e+10   -5.40334783e+10          1.85937500        1.93750000      6.43031498e+07    6.70102587e+07           1.85937500         1.93750000      -5.29180464e+10    -5.51489101e+10           1.85937500         1.93750000       6.43031680e+07     6.70102769e+07       1.85937500     1.93750000  -5.29180464e+10  -5.51489101e+10           1.85937500         1.93750000       1.09344985e+01     1.09344985e+01           1.85937500         1.93750000       1.09340682e+01     1.09349501e+01            1.85937500          1.93750000        1.09340577e+01      1.09349392e+01            1.85937500          1.93750000        1.09340682e+01      1.09349501e+01        1.85937500      1.93750000    1.09340578e+01  1.09349392e+01
   1.93750000   1.98437500  1.15324314e+01  1.15324314e+01      1.96093750    1.99218750  1.15324314e+01  1.91166017e+01          1.93750000        1.98437500     -5.89524377e+10   -5.89524377e+10          1.93750000        1.98437500      6.69284161e+07    7.61617461e+07           1.93750000         1.98437500      -5.51489101e+10    -6.27559653e+10           1.93750000         1.98437500       6.70102769e+07     7.62436069e+07       1.93750000     1.98437500  -5.51489101e+10  -6.27559653e+10           1.93750000         1.98437500       1.15161178e+01     1.15161178e+01           1.93750000         1.98437500       1.09244508e+01     1.21512833e+01            1.93750000          1.98437500        1.09034729e+01      1.21287626e+01            1.93750000          1.98437500        1.09349427e+01      1.21625467e+01        1.93750000      1.98437500    1.09349392e+01  1.21625420e+01
   1.98437500   2.00000000  1.91166017e+01  1.91166017e+01      1.99218750    2.00781250  1.91166017e+01  6.19115079e+01          1.98437500        2.00000000     -1.14958115e+11   -1.14958115e+11          1.98437500        2.00000000      6.77408895e+07    1.80563075e+08           1.98437500         2.00000000      -6.27559653e+10    -1.67160264e+11           1.98437500         2.00000000       7.62436069e+07     1.89065792e+08       1.98437500     2.00000000  -6.27559653e+10  -1.67160264e+11           1.98437500         2.00000000       1.73158312e+01     1.73158312e+01           1.98437500         2.00000000       1.12062459e+01     2.82958965e+01            1.98437500          2.00000000        9.48569820e+00      2.51459642e+01            1.98437500          2.00000000        1.21077105e+01      2.99703836e+01        1.98437500      2.00000000    1.21625420e+01  3.00466443e+01
   2.00000000   2.01562500  6.19115079e+01  6.19115079e+01      2.00781250    2.03906250  6.19115079e+01  3.57533459e+02          2.00000000        2.01562500     -6.04046954e+11   -6.04046954e+11          2.00000000        2.01562500      1.15929984e+08    7.22920685e+08           2.00000000         2.01562500      -1.67160264e+11    -1.04093364e+12           2.00000000         2.01562500       1.89065792e+08     7.96056493e+08       2.00000000     2.01562500  -1.67160264e+11  -1.04093364e+12           2.00000000         2.01562500       4.86375746e+01     4.86375746e+01           2.00000000         2.01562500       2.35306676e+01     1.10359605e+02            2.00000000          2.01562500        1.34748519e+01      8.38002973e+01            2.00000000          2.01562500        2.90091101e+01      1.25805601e+02        2.00000000      2.01562500    3.00466443e+01  1.27569169e+02
   2.01562500   2.06250000  3.57533459e+02  3.57533459e+02      2.03906250    2.10156250  3.57533459e+02  2.84656659e+03          2.01562500        2.06250000      3.43450996e+13    3.43450996e+13          2.01562500        2.06250000     -7.61007409e+07    5.00201845e+09           2.01562500         2.06250000      -1.04093364e+12     6.97311328e+13           2.01562500         2.06250000       7.96056493e+08     5.87417568e+09       2.01562500     2.06250000  -1.04093364e+12   6.97311328e+13           2.01562500         2.06250000       2.26325112e+02     2.26325112e+02           2.01562500         2.06250000       6.69753201e+01     7.57666514e+02            2.01562500          2.06250000       -6.91853219e+00      4.59568756e+02            2.01562500          2.06250000        1.06029917e+02      9.55880227e+02        2.01562500      2.06250000    1.27569169e+02  1.00204353e+03
   2.06250000   2.14062500  2.84656659e+03  2.84656659e+03      2.10156250    2.19531250  2.84656659e+03  2.86880361e+04          2.06250000        2.14062500     -1.59699717e+15   -1.59699717e+15          2.06250000        2.14062500     -8.12390912e+08    3.76185469e+10           2.06250000         2.14062500       6.97311328e+13    -3.26372548e+15           2.06250000         2.14062500       5.87417568e+09     4.43051135e+10       2.06250000     2.14062500   6.97311328e+13  -3.26372548e+15           2.06250000         2.14062500       1.78312697e+03     1.78312697e+03           2.06250000         2.14062500       5.12077773e+02     6.07288715e+03            2.06250000          2.14062500       -7.85839890e+01      3.64483794e+03            2.06250000          2.14062500        8.22543903e+02      7.69771406e+03        2.06250000      2.14062500    1.00204353e+03  8.08639661e+03
   2.14062500   2.25000000  2.86880361e+04  2.86880361e+04      2.19531250    2.32031250  2.86880361e+04  5.01776445e+05          2.14062500        2.25000000      1.22879625e+16    1.22879625e+16          2.14062500        2.25000000     -4.40085314e+10    3.74518084e+11           2.14062500         2.25000000      -3.26372548e+15     2.78396505e+16           2.14062500         2.25000000       4.43051135e+10     4.62831729e+11       2.14062500     2.25000000  -3.26372548e+15   2.78396505e+16           2.14062500         2.25000000       1.49823988e+04     1.49823988e+04           2.14062500         2.25000000       2.00443824e+03     6.76394654e+04            2.14062500          2.25000000       -3.98974870e+03      3.39545464e+04            2.14062500          2.25000000        4.57928891e+03      9.27690657e+04        2.14062500      2.25000000    8.08639661e+03  1.01776035e+05
   2.25000000   2.39062500  5.01776445e+05  5.01776445e+05      2.32031250    2.47656250  5.01776445e+05  1.73379948e+07          2.25000000        2.39062500     -4.68477604e+16   -4.68477604e+16          2.25000000        2.39062500     -1.08989280e+12    4.75105903e+12           2.25000000         2.39062500       2.78396505e+16    -1.21535171e+17           2.25000000         2.39062500       4.62831729e+11     6.30378356e+12       2.25000000     2.39062500   2.78396505e+16  -1.21535171e+17           2.25000000         2.39062500       1.95508706e+05     1.95508706e+05           2.25000000         2.39062500      -2.60372973e+04     1.32455179e+06            2.25000000          2.39062500       -1.16401737e+05      5.07419149e+05            2.25000000          2.39062500       -2.74371277e+04      2.04418534e+06        2.25000000      2.39062500    1.01776035e+05  2.47385328e+06
   2.39062500   2.56250000  1.73379948e+07  1.73379948e+07      2.47656250    2.66406250  1.73379948e+07  1.21324168e+09          2.39062500        2.56250000      1.28547403e+17    1.28547403e+17          2.39062500        2.56250000     -1.88772677e+13    5.87396348e+13           2.39062500         2.56250000      -1.21535171e+17     3.78629977e+17           2.39062500         2.56250000       6.30378356e+12     8.39206861e+13       2.39062500     2.56250000  -1.21535171e+17   3.78629977e+17           2.39062500         2.56250000       4.84898721e+06     4.84898721e+06           2.39062500         2.56250000      -2.30847280e+06     4.93716175e+07            2.39062500          2.56250000       -4.59258303e+06      1.42905575e+07            2.39062500          2.56250000       -5.51603126e+06      8.61216576e+07        2.39062500      2.56250000    2.47385328e+06  1.21512994e+08
   2.56250000   2.76562500  1.21324168e+09  1.21324168e+09      2.66406250    2.88281250  1.21324168e+09  1.72320359e+11          2.56250000        2.76562500     -2.91546702e+17   -2.91546702e+17          2.56250000        2.76562500     -2.35671815e+14    5.97957157e+14           2.56250000         2.76562500       3.78629977e+17    -9.61723381e+17           2.56250000         2.76562500       8.39206861e+13     9.17549659e+14       2.56250000     2.76562500   3.78629977e+17  -9.61723381e+17           2.56250000         2.76562500       2.40612362e+08     2.40612362e+08           2.56250000         2.76562500      -2.10208031e+08     3.56222579e+09            2.56250000          2.76562500       -3.13043585e+08      7.94268310e+08            2.56250000          2.76562500       -7.33789199e+08      6.97929971e+09        2.56250000      2.76562500    1.21512994e+08  1.21135334e+10
   2.76562500   3.00000000  1.72320359e+11  1.72320359e+11      2.88281250    3.11718750  1.72320359e+11  3.48712097e+13          2.76562500        3.00000000      5.82184133e+17    5.82184133e+17          2.76562500        3.00000000     -2.18883555e+15    4.83390486e+15           2.76562500         3.00000000      -9.61723381e+17     2.12609165e+18           2.76562500         3.00000000       9.17549659e+14     7.94029006e+15       2.76562500     3.00000000  -9.61723381e+17   2.12609165e+18           2.76562500         3.00000000       2.41079346e+10     2.41079346e+10           2.76562500         3.00000000      -3.14900903e+10     4.99163042e+11            2.76562500          3.00000000       -3.98993733e+10      8.81152425e+10            2.76562500          3.00000000       -1.52189824e+11      1.08949623e+12        2.76562500      3.00000000    1.21135334e+10  2.45132708e+12
   3.00000000   3.23437500  3.48712097e+13  3.48712097e+13      3.11718750    3.33593750  3.48712097e+13  4.95286537e+15          3.00000000        3.23437500     -1.28704037e+18   -1.28704037e+18          3.00000000        3.23437500     -1.89417422e+16    4.18316394e+16           3.00000000         3.23437500       2.12609165e+18    -4.70017238e+18           3.00000000         3.23437500       7.94029006e+15     6.87136717e+16       3.00000000     3.23437500   2.12609165e+18  -4.70017238e+18           3.00000000         3.23437500       4.87854622e+12     4.87854622e+12           3.00000000         3.23437500      -6.37241909e+12     1.01011971e+14            3.00000000          3.23437500       -8.07414410e+12      1.78312365e+13            3.00000000          3.23437500       -3.07975409e+13      2.20473377e+14        3.00000000      3.23437500    2.45132708e+12  4.96057119e+14
   3.23437500   3.43750000  4.95286537e+15  4.95286537e+15      3.33593750    3.52343750  4.95286537e+15  3.46590441e+17          3.23437500        3.43750000      3.61915135e+18    3.61915135e+18          3.23437500        3.43750000     -1.92966391e+17    4.89602910e+17           3.23437500         3.43750000      -4.70017238e+18     1.19384751e+19           3.23437500         3.43750000       6.87136717e+16     7.51282973e+17       3.23437500     3.43750000  -4.70017238e+18   1.19384751e+19           3.23437500         3.43750000       9.82261016e+14     9.82261016e+14           3.23437500         3.43750000      -8.58140899e+14     1.45422181e+16            3.23437500          3.43750000       -1.27795029e+15      3.24247233e+15            3.23437500          3.43750000       -2.99557943e+15      2.84918818e+16        3.23437500      3.43750000    4.96057119e+14  4.94515925e+16
   3.43750000   3.60937500  3.46590441e+17  3.46590441e+17      3.52343750    3.67968750  3.46590441e+17  1.19835746e+19          3.43750000        3.60937500     -1.26269414e+19   -1.26269414e+19          3.43750000        3.60937500     -2.24979294e+18    7.00045967e+18           3.43750000         3.60937500       1.19384751e+19    -3.71923578e+19           3.43750000         3.60937500       7.51282973e+17     1.00015356e+19       3.43750000     3.60937500   1.19384751e+19  -3.71923578e+19           3.43750000         3.60937500       9.69299160e+16     9.69299160e+16           3.43750000         3.60937500      -4.61484130e+16     9.86953710e+17            3.43750000          3.60937500       -9.18070046e+16      2.85666837e+17            3.43750000          3.60937500       -1.10273890e+17      1.72161352e+18        3.43750000      3.60937500    4.94515925e+16  2.42913584e+18
   3.60937500   3.75000000  1.19835746e+19  1.19835746e+19      3.67968750    3.80468750  1.19835746e+19  2.11272877e+20          3.60937500        3.75000000      6.25209083e+19    6.25209083e+19          3.60937500        3.75000000     -2.35727624e+19    1.02675976e+20           3.60937500         3.75000000      -3.71923578e+19     1.62234174e+20           3.60937500         3.75000000       1.00015356e+19     1.36250274e+20       3.60937500     3.75000000  -3.71923578e+19   1.62234174e+20           3.60937500         3.75000000       4.66652599e+18     4.66652599e+18           3.60937500         3.75000000      -6.24057450e+17     3.16388598e+19            3.60937500          3.75000000       -2.78125005e+18      1.21143020e+19            3.60937500          3.75000000       -6.60476274e+17      4.88391515e+19        3.60937500      3.75000000    2.42913584e+18  5.91180215e+19
   3.75000000   3.85937500  2.11272877e+20  2.11272877e+20      3.80468750    3.89843750  2.11272877e+20  2.25077383e+21          3.75000000        3.85937500     -5.94444282e+20   -5.94444282e+20          3.75000000        3.85937500     -1.39632958e+20    1.16029134e+21           3.75000000         3.85937500       1.62234174e+20    -1.35112274e+21           3.75000000         3.85937500       1.36250274e+20     1.43617457e+21       3.75000000     3.85937500   1.62234174e+20  -1.35112274e+21           3.75000000         3.85937500       1.09650570e+20     1.09650570e+20           3.75000000         3.85937500       1.40787577e+19     4.99608794e+20            3.75000000          3.85937500       -3.00018768e+19      2.49303016e+20            3.75000000          3.85937500        3.27870095e+19      6.87026410e+20        3.75000000      3.85937500    5.91180215e+19  7.55034030e+20
   3.85937500   3.93750000  2.25077383e+21  2.25077383e+21      3.89843750    3.96093750  2.25077383e+21  2.40337497e+22          3.85937500        3.93750000      1.47118938e+22    1.47118938e+22          3.85937500        3.93750000     -4.33938010e+20    9.84024766e+21           3.85937500         3.93750000      -1.35112274e+21     3.07749103e+22           3.85937500         3.93750000       1.43617457e+21     1.17103602e+22       3.85937500     3.93750000  -1.35112274e+21   3.07749103e+22           3.85937500         3.93750000       1.35732729e+21     1.35732729e+21           3.85937500         3.93750000       3.46765028e+20     4.91522573e+21            3.85937500          3.93750000       -1.25234217e+20      2.83988879e+21            3.85937500          3.93750000        5.88912262e+20      6.33640218e+21        3.85937500      3.93750000    7.55034030e+20  6.70959206e+21
   3.93750000   3.98437500  2.40337497e+22  2.40337497e+22      3.96093750    3.99218750  2.40337497e+22  3.64690709e+23          3.93750000        3.98437500     -1.11656738e+23   -1.11656738e+23          3.93750000        3.98437500     -1.21154118e+22    9.99338039e+22           3.93750000         3.98437500       3.07749103e+22    -2.54088386e+23           3.93750000         3.98437500       1.17103602e+22     1.23759576e+23       3.93750000     3.98437500   3.07749103e+22  -2.54088386e+23           3.93750000         3.98437500       1.24489367e+22     1.24489367e+22           3.93750000         3.98437500       1.57719561e+21     5.68868098e+22            3.93750000          3.98437500       -3.43490677e+21      2.83327801e+22            3.93750000          3.98437500        3.69608582e+21      7.82914614e+22        3.93750000      3.98437500    6.70959206e+21  8.60886463e+22
   3.98437500   4.00000000  3.64690709e+23  3.64690709e+23      3.99218750    4.00781250  3.64690709e+23  2.54769249e+24          3.98437500        4.00000000      5.72841304e+23    5.72841304e+23          3.98437500        4.00000000     -2.18724552e+23    1.20470121e+24           3.98437500         4.00000000      -2.54088386e+23     1.39977099e+24           3.98437500         4.00000000       1.23759576e+23     1.54718534e+24       3.98437500     4.00000000  -2.54088386e+23   1.39977099e+24           3.98437500         4.00000000       1.63089281e+23     1.63089281e+23           3.98437500         4.00000000      -6.02942209e+20     9.18530340e+23            3.98437500          4.00000000       -7.23579605e+22      3.98536523e+23            3.98437500          4.00000000        1.75255060e+22      1.34271053e+24        3.98437500      4.00000000    8.60886463e+22  1.54490738e+24
   4.00000000   4.01562500  2.54769249e+24  2.54769249e+24      4.00781250    4.03906250  2.54769249e+24  4.20279690e+24          4.00000000        4.01562500      2.80057131e+24    2.80057131e+24          4.00000000        4.01562500      1.32591038e+24    3.98009601e+24           4.00000000         4.01562500       1.39977099e+24     4.20137163e+24           4.00000000         4.01562500       1.54718534e+24     4.20137096e+24       4.00000000     4.01562500   1.39977099e+24   4.20137163e+24           4.00000000         4.01562500       2.25910632e+24     2.25910632e+24           4.00000000         4.01562500       1.39415401e+24     3.90693392e+24            4.00000000          4.01562500        1.12904972e+24      3.38916293e+24            4.00000000          4.01562500        1.53417297e+24      4.18589827e+24        4.00000000      4.01562500    1.54490738e+24  4.20136579e+24
   4.01562500   4.06250000  4.20279690e+24  4.20279690e+24      4.03906250    4.10156250  4.20279690e+24  4.20422332e+24          4.01562500        4.06250000      4.20279747e+24    4.20279747e+24          4.01562500        4.06250000      4.20137080e+24    4.20422315e+24           4.01562500         4.06250000       4.20137163e+24     4.20422332e+24           4.01562500         4.06250000       4.20137096e+24     4.20422332e+24       4.01562500     4.06250000   4.20137163e+24   4.20422332e+24           4.01562500         4.06250000       4.20279155e+24     4.20279155e+24           4.01562500         4.06250000       4.20137002e+24     4.20422240e+24            4.01562500          4.06250000        4.20136531e+24      4.20421778e+24            4.01562500          4.06250000        4.20137018e+24      4.20422256e+24        4.01562500      4.06250000    4.20136579e+24  4.20421827e+24
   4.06250000   4.14062500  4.20422332e+24  4.20422332e+24      4.10156250    4.19531250  4.20422332e+24  4.20422332e+24          4.06250000        4.14062500      4.20422332e+24    4.20422332e+24          4.06250000        4.14062500      4.20422332e+24    4.20422332e+24           4.06250000         4.14062500       4.20422332e+24     4.20422332e+24           4.06250000         4.14062500       4.20422332e+24     4.20422332e+24       4.06250000     4.14062500   4.20422332e+24   4.20422332e+24           4.06250000         4.14062500       4.20421837e+24     4.20421837e+24           4.06250000         4.14062500       4.20422256e+24     4.20422259e+24            4.06250000          4.14062500        4.20421827e+24      4.20421847e+24            4.06250000          4.14062500        4.20422256e+24      4.20422259e+24        4.06250000      4.14062500    4.20421827e+24  4.20421847e+24
   4.14062500   4.25000000  4.20422332e+24  4.20422332e+24      4.19531250    4.32031250  4.20422332e+24  4.20422332e+24          4.14062500        4.25000000      4.20422332e+24    4.20422332e+24          4.14062500        4.25000000      4.20422332e+24    4.20422332e+24           4.14062500         4.25000000       4.20422332e+24     4.20422332e+24           4.14062500         4.25000000       4.20422332e+24     4.20422332e+24       4.14062500     4.25000000   4.20422332e+24   4.20422332e+24           4.14062500         4.25000000       4.20421861e+24     4.20421861e+24           4.14062500         4.25000000       4.20422259e+24     4.20422263e+24            4.14062500          4.25000000        4.20421847e+24      4.20421875e+24            4.14062500          4.25000000        4.20422259e+24      4.20422263e+24        4.14062500      4.25000000    4.20421847e+24  4.20421875e+24
   4.25000000   4.39062500  4.20422332e+24  4.20422332e+24      4.32031250    4.47656250  4.20422332e+24  4.20422332e+24          4.25000000        4.39062500      4.20422332e+24    4.20422332e+24          4.25000000        4.39062500      4.20422332e+24    4.20422332e+24           4.25000000         4.39062500       4.20422332e+24     4.20422332e+24           4.25000000         4.39062500       4.20422332e+24     4.20422332e+24       4.25000000     4.39062500   4.20422332e+24   4.20422332e+24           4.25000000         4.39062500       4.20421894e+24     4.20421894e+24           4.25000000         4.39062500       4.20422263e+24     4.20422269e+24            4.25000000          4.39062500        4.20421875e+24      4.20421912e+24            4.25000000          4.39062500        4.20422263e+24      4.20422269e+24        4.25000000      4.39062500    4.20421875e+24  4.20421912e+24
   4.39062500   4.56250000  4.20422332e+24  4.20422332e+24      4.47656250    4.66406250  4.20422332e+24  4.20422332e+24          4.39062500        4.56250000      4.20422332e+24    4.20422332e+24          4.39062500        4.56250000      4.20422332e+24    4.20422332e+24           4.39062500         4.56250000       4.20422332e+24     4.20422332e+24           4.39062500         4.56250000       4.20422332e+24     4.20422332e+24       4.39062500     4.56250000   4.20422332e+24   4.20422332e+24           4.39062500         4.56250000       4.20421935e+24     4.20421935e+24           4.39062500         4.56250000       4.20422269e+24     4.20422275e+24            4.39062500          4.56250000        4.20421912e+24      4.20421957e+24            4.39062500          4.56250000        4.20422269e+24      4.20422275e+24        4.39062500      4.56250000    4.20421912e+24  4.20421957e+24
   4.56250000   4.76562500  4.20422332e+24  4.20422332e+24      4.66406250    4.88281250  4.20422332e+24  4.20422332e+24          4.56250000        4.76562500      4.20422332e+24    4.20422332e+24          4.56250000        4.76562500      4.20422332e+24    4.20422332e+24           4.56250000         4.76562500       4.20422332e+24     4.20422332e+24           4.56250000         4.76562500       4.20422332e+24     4.20422332e+24       4.56250000     4.76562500   4.20422332e+24   4.20422332e+24           4.56250000         4.76562500       4.20421983e+24     4.20421983e+24           4.56250000         4.76562500       4.20422275e+24     4.20422283e+24            4.56250000          4.76562500        4.20421957e+24      4.20422010e+24            4.56250000          4.76562500        4.20422275e+24      4.20422283e+24        4.56250000      4.76562500    4.20421957e+24  4.20422010e+24
   4.76562500   5.00000000  4.20422332e+24  4.20422332e+24      4.88281250    5.25000000  4.20422332e+24  4.20422332e+24          4.76562500        5.00000000      4.20422332e+24    4.20422332e+24          4.76562500        5.00000000      4.20422332e+24    4.20422332e+24           4.76562500         5.00000000       4.20422332e+24     4.20422332e+24           4.76562500         5.00000000       4.20422332e+24     4.20422332e+24       4.76562500     5.00000000   4.20422332e+24   4.20422332e+24           4.76562500         5.00000000       4.20422040e+24     4.20422040e+24           4.76562500         5.00000000       4.20422283e+24     4.20422292e+24            4.76562500          5.00000000        4.20422010e+24      4.20422071e+24            4.76562500          5.00000000        4.20422283e+24      4.20422292e+24        4.76562500      5.00000000    4.20422010e+24  4.20422071e+24
   5.00000000   5.50000000  4.20422332e+24  4.20422332e+24      5.25000000    6.00000000  4.20422332e+24  4.20422332e+24          5.00000000        5.50000000      4.20422332e+24    4.20422332e+24          5.00000000        5.50000000      4.20422332e+24    4.20422332e+24           5.00000000         5.50000000       4.20422332e+24     4.20422332e+24           5.00000000         5.50000000       4.20422332e+24     4.20422332e+24       5.00000000     5.50000000   4.20422332e+24   4.20422332e+24           5.00000000         5.50000000       4.20422136e+24     4.20422136e+24           5.00000000         5.50000000       4.20422292e+24     4.20422312e+24            5.00000000          5.50000000        4.20422071e+24      4.20422201e+24            5.00000000          5.50000000        4.20422292e+24      4.20422312e+24        5.00000000      5.50000000    4.20422071e+24  4.20422201e+24
   5.50000000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.50000000        6.00000000      4.20422332e+24    4.20422332e+24          5.50000000        6.00000000      4.20422332e+24    4.20422332e+24           5.50000000         6.00000000       4.20422332e+24     4.20422332e+24           5.50000000         6.00000000       4.20422332e+24     4.20422332e+24       5.50000000     6.00000000   4.20422332e+24   4.20422332e+24           5.50000000         6.00000000       4.20422266e+24     4.20422266e+24           5.50000000         6.00000000       4.20422312e+24     4.20422332e+24            5.50000000          6.00000000        4.20422201e+24      4.20422332e+24            5.50000000          6.00000000        4.20422312e+24      4.20422332e+24        5.50000000      6.00000000    4.20422201e+24  4.20422332e+24


==> data/van_roosbroeck_solutions_0072.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start      HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   0.25000000  1.09340701e+01  1.09340701e+01      0.00000000    0.37500000  1.09340701e+01  1.09340701e+01          0.00000000        0.25000000      1.02503197e+01    1.02503197e+01          0.00000000        0.25000000      1.09340701e+01    1.74488982e+01           0.00000000         0.25000000       1.09340701e+01     9.56656929e+00           0.00000000         0.25000000       1.09340701e+01     1.74488982e+01       0.00000000     0.25000000   1.09340701e+01   9.56656929e+00           0.00000000         0.25000000       1.09340696e+01     1.09340696e+01           0.00000000         0.25000000       1.09340701e+01     1.09340701e+01            0.00000000          0.25000000        1.09340701e+01      1.09340690e+01            0.00000000          0.25000000        1.09340701e+01      1.09340701e+01        0.00000000      0.25000000    1.09340701e+01  1.09340690e+01
   0.25000000   0.50000000  1.09340701e+01  1.09340701e+01      0.37500000    0.62500000  1.09340701e+01  1.09340701e+01          0.25000000        0.50000000      8.88281887e+00    8.88281887e+00          0.25000000        0.50000000      1.74488982e+01    2.39637263e+01           0.25000000         0.50000000       9.56656929e+00     8.19906845e+00           0.25000000         0.50000000       1.74488982e+01     2.39637263e+01       0.25000000     0.50000000   9.56656929e+00   8.19906845e+00           0.25000000         0.50000000       1.09340685e+01     1.09340685e+01           0.25000000         0.50000000       1.09340701e+01     1.09340701e+01            0.25000000          0.50000000        1.09340690e+01      1.09340679e+01            0.25000000          0.50000000        1.09340701e+01      1.09340701e+01        0.25000000      0.50000000    1.09340690e+01  1.09340679e+01
   0.50000000   0.75000000  1.09340701e+01  1.09340701e+01      0.62500000    0.87500000  1.09340701e+01  1.09340701e+01          0.50000000        0.75000000      7.51531803e+00    7.51531803e+00          0.50000000        0.75000000      2.39637263e+01    3.04785544e+01           0.50000000         0.75000000       8.19906845e+00     6.83156761e+00           0.50000000         0.75000000       2.39637263e+01     3.04785544e+01       0.50000000     0.75000000   8.19906845e+00   6.83156761e+00           0.50000000         0.75000000       1.09340674e+01     1.09340674e+01           0.50000000         0.75000000       1.09340701e+01     1.09340700e+01            0.50000000          0.75000000        1.09340679e+01      1.09340668e+01            0.50000000          0.75000000        1.09340701e+01      1.09340700e+01        0.50000000      0.75000000    1.09340679e+01  1.09340668e+01
   0.75000000   1.00000000  1.09340701e+01  1.09340701e+01      0.87500000    1.06054688  1.09340701e+01  1.09340701e+01          0.75000000        1.00000000      6.14781719e+00    6.14781719e+00          0.75000000        1.00000000      3.04785544e+01    3.69933825e+01           0.75000000         1.00000000       6.83156761e+00     5.46406677e+00           0.75000000         1.00000000       3.04785544e+01     3.69933825e+01       0.75000000     1.00000000   6.83156761e+00   5.46406677e+00           0.75000000         1.00000000       1.09340663e+01     1.09340663e+01           0.75000000         1.00000000       1.09340700e+01     1.09340700e+01            0.75000000          1.00000000        1.09340668e+01      1.09340657e+01            0.75000000          1.00000000        1.09340700e+01      1.09340700e+01        0.75000000      1.00000000    1.09340668e+01  1.09340657e+01
   1.00000000   1.12109375  1.09340701e+01  1.09340701e+01      1.06054688    1.17773438  1.09340701e+01  1.09340701e+01          1.00000000        1.12109375      5.13266182e+00    5.13266182e+00          1.00000000        1.12109375      3.69933825e+01    4.01490023e+01           1.00000000         1.12109375       5.46406677e+00     4.80125688e+00           1.00000000         1.12109375       3.69933825e+01     4.01490023e+01       1.00000000     1.12109375   5.46406677e+00   4.80125688e+00           1.00000000         1.12109375       1.09340655e+01     1.09340655e+01           1.00000000         1.12109375       1.09340700e+01     1.09340699e+01            1.00000000          1.12109375        1.09340657e+01      1.09340652e+01            1.00000000          1.12109375        1.09340700e+01      1.09340699e+01        1.00000000      1.12109375    1.09340657e+01  1.09340652e+01
   1.12109375   1.23437500  1.09340701e+01  1.09340701e+01      1.17773438    1.28710938  1.09340701e+01  1.09340701e+01          1.12109375        1.23437500      4.49122079e+00    4.49122079e+00          1.12109375        1.23437500      4.01490023e+01    4.31010338e+01           1.12109375         1.23437500       4.80125688e+00     4.18118471e+00           1.12109375         1.23437500       4.01490023e+01     4.31010338e+01       1.12109375     1.23437500   4.80125688e+00   4.18118471e+00           1.12109375         1.23437500       1.09340650e+01     1.09340650e+01           1.12109375         1.23437500       1.09340699e+01     1.09340699e+01            1.12109375          1.23437500        1.09340652e+01      1.09340647e+01            1.12109375          1.23437500        1.09340699e+01      1.09340699e+01        1.12109375      1.23437500    1.09340652e+01  1.09340647e+01
   1.23437500   1.33984375  1.09340701e+01  1.09340701e+01      1.28710938    1.38867188  1.09340701e+01  1.09340701e+01          1.23437500        1.33984375      3.89251915e+00    3.89251915e+00          1.23437500        1.33984375      4.31010338e+01    4.58494769e+01           1.23437500         1.33984375       4.18118471e+00     3.60385360e+00           1.23437500         1.33984375       4.31010338e+01     4.58494769e+01       1.23437500     1.33984375   4.18118471e+00   3.60385360e+00           1.23437500         1.33984375       1.09340645e+01     1.09340645e+01           1.23437500         1.33984375       1.09340699e+01     1.09340699e+01            1.23437500          1.33984375        1.09340647e+01      1.09340642e+01            1.23437500          1.33984375        1.09340699e+01      1.09340699e+01        1.23437500      1.33984375    1.09340647e+01  1.09340642e+01
   1.33984375   1.43750000  1.09340701e+01  1.09340701e+01      1.38867188    1.48242188  1.09340701e+01  1.09340701e+01          1.33984375        1.43750000      3.33656024e+00    3.33656024e+00          1.33984375        1.43750000      4.58494769e+01    4.83943316e+01           1.33984375         1.43750000       3.60385360e+00     3.06926689e+00           1.33984375         1.43750000       4.58494769e+01     4.83943316e+01       1.33984375     1.43750000   3.60385360e+00   3.06926689e+00           1.33984375         1.43750000       1.09340640e+01     1.09340640e+01           1.33984375         1.43750000       1.09340699e+01     1.09340699e+01            1.33984375          1.43750000        1.09340642e+01      1.09340638e+01            1.33984375          1.43750000        1.09340699e+01      1.09340699e+01        1.33984375      1.43750000    1.09340642e+01  1.09340638e+01
   1.43750000   1.52734375  1.09340701e+01  1.09340701e+01      1.48242188    1.56835938  1.09340701e+01  1.09340701e+01          1.43750000        1.52734375      2.82334740e+00    2.82334740e+00          1.43750000        1.52734375      4.83943316e+01    5.07355979e+01           1.43750000         1.52734375       3.06926689e+00     2.57742791e+00           1.43750000         1.52734375       4.83943316e+01     5.07355979e+01       1.43750000     1.52734375   3.06926689e+00   2.57742791e+00           1.43750000         1.52734375       1.09340636e+01     1.09340636e+01           1.43750000         1.52734375       1.09340699e+01     1.09340699e+01            1.43750000          1.52734375        1.09340638e+01      1.09340634e+01            1.43750000          1.52734375        1.09340699e+01      1.09340699e+01        1.43750000      1.52734375    1.09340638e+01  1.09340634e+01
   1.52734375   1.60937500  1.09340701e+01  1.09340701e+01      1.56835938    1.64648438  1.09340701e+01  1.09340701e+01          1.52734375        1.60937500      2.35288396e+00    2.35288396e+00          1.52734375        1.60937500      5.07355979e+01    5.28732759e+01           1.52734375         1.60937500       2.57742791e+00     2.12834000e+00           1.52734375         1.60937500       5.07355979e+01     5.28732759e+01       1.52734375     1.60937500   2.57742791e+00   2.12834000e+00           1.52734375         1.60937500       1.09340632e+01     1.09340632e+01           1.52734375         1.60937500       1.09340699e+01     1.09340699e+01            1.52734375          1.60937500        1.09340634e+01      1.09340631e+01            1.52734375          1.60937500        1.09340699e+01      1.09340699e+01        1.52734375      1.60937500    1.09340634e+01  1.09340631e+01
   1.60937500   1.68359375  1.09340701e+01  1.09340701e+01      1.64648438    1.71679688  1.09340701e+01  1.09340701e+01          1.60937500        1.68359375      1.92517325e+00    1.92517325e+00          1.60937500        1.68359375      5.28732759e+01    5.48073655e+01           1.60937500         1.68359375       2.12834000e+00     1.72200651e+00           1.60937500         1.68359375       5.28732759e+01     5.48073655e+01       1.60937500     1.68359375   2.12834000e+00   1.72200651e+00           1.60937500         1.68359375       1.09340629e+01     1.09340629e+01           1.60937500         1.68359375       1.09340699e+01     1.09340699e+01            1.60937500          1.68359375        1.09340631e+01      1.09340627e+01            1.60937500          1.68359375        1.09340699e+01      1.09340699e+01        1.60937500      1.68359375    1.09340631e+01  1.09340627e+01
   1.68359375   1.75000000  1.09340701e+01  1.09340701e+01      1.71679688    1.77929688  1.09340701e+01  1.09340701e+01          1.68359375        1.75000000      1.54021863e+00    1.54021863e+00          1.68359375        1.75000000      5.48073655e+01    5.65378667e+01           1.68359375         1.75000000       1.72200651e+00     1.35843076e+00           1.68359375         1.75000000       5.48073655e+01     5.65378667e+01       1.68359375     1.75000000   1.72200651e+00   1.35843076e+00           1.68359375         1.75000000       1.09340626e+01     1.09340626e+01           1.68359375         1.75000000       1.09340699e+01     1.09340698e+01            1.68359375          1.75000000        1.09340627e+01      1.09340624e+01            1.68359375          1.75000000        1.09340699e+01      1.09340698e+01        1.68359375      1.75000000    1.09340627e+01  1.09340624e+01
   1.75000000   1.80859375  1.09340701e+01  1.09340701e+01      1.77929688    1.83398438  1.09340701e+01  1.09340701e+01          1.75000000        1.80859375      1.19802343e+00    1.19802343e+00          1.75000000        1.80859375      5.65378667e+01    5.80647795e+01           1.75000000         1.80859375       1.35843076e+00     1.03761610e+00           1.75000000         1.80859375       5.65378667e+01     5.80647795e+01       1.75000000     1.80859375   1.35843076e+00   1.03761610e+00           1.75000000         1.80859375       1.09340623e+01     1.09340623e+01           1.75000000         1.80859375       1.09340698e+01     1.09340698e+01            1.75000000          1.80859375        1.09340624e+01      1.09340622e+01            1.75000000          1.80859375        1.09340698e+01      1.09340698e+01        1.75000000      1.80859375    1.09340624e+01  1.09340622e+01
   1.80859375   1.85937500  1.09340701e+01  1.09340701e+01      1.83398438    1.88085938  1.09340701e+01  1.09340721e+01          1.80859375        1.85937500      8.98590991e-01    8.98590991e-01          1.80859375        1.85937500      5.80647795e+01    5.93881040e+01           1.80859375         1.85937500       1.03761610e+00     7.59565878e-01           1.80859375         1.85937500       5.80647795e+01     5.93881040e+01       1.80859375     1.85937500   1.03761610e+00   7.59565878e-01           1.80859375         1.85937500       1.09340621e+01     1.09340621e+01           1.80859375         1.85937500       1.09340698e+01     1.09340698e+01            1.80859375          1.85937500        1.09340622e+01      1.09340620e+01            1.80859375          1.85937500        1.09340698e+01      1.09340698e+01        1.80859375      1.85937500    1.09340622e+01  1.09340620e+01
   1.85937500   1.90234375  1.09340721e+01  1.09340721e+01      1.88085938    1.91992188  1.09340721e+01  1.09345131e+01          1.85937500        1.90234375      6.41924766e-01    6.41924766e-01          1.85937500        1.90234375      5.93881040e+01    6.05078618e+01           1.85937500         1.90234375       7.59565878e-01     5.24283654e-01           1.85937500         1.90234375       5.93881040e+01     6.05078619e+01       1.85937500     1.90234375   7.59565878e-01   5.24283654e-01           1.85937500         1.90234375       1.09340639e+01     1.09340639e+01           1.85937500         1.90234375       1.09340698e+01     1.09340738e+01            1.85937500          1.90234375        1.09340620e+01      1.09340658e+01            1.85937500          1.90234375        1.09340698e+01      1.09340738e+01        1.85937500      1.90234375    1.09340620e+01  1.09340658e+01
   1.90234375   1.93750000  1.09345131e+01  1.09345131e+01      1.91992188    1.95117188  1.09345131e+01  1.09639873e+01          1.90234375        1.93750000      4.28045162e-01    4.28045162e-01          1.90234375        1.93750000      6.05078557e+01    6.14288988e+01           1.90234375         1.93750000       5.24283654e-01     3.31806670e-01           1.90234375         1.93750000       6.05078619e+01     6.14289050e+01       1.90234375     1.93750000   5.24283654e-01   3.31806670e-01           1.90234375         1.93750000       1.09345046e+01     1.09345046e+01           1.90234375         1.93750000       1.09340738e+01     1.09349518e+01            1.90234375          1.93750000        1.09340657e+01      1.09349436e+01            1.90234375          1.93750000        1.09340738e+01      1.09349518e+01        1.90234375      1.93750000    1.09340658e+01  1.09349436e+01
   1.93750000   1.96484375  1.09639873e+01  1.09639873e+01      1.95117188    1.97460938  1.09639873e+01  1.15630531e+01          1.93750000        1.96484375      2.57621275e-01    2.57621275e-01          1.93750000        1.96484375      6.14284448e+01    6.24695502e+01           1.93750000         1.96484375       3.31806670e-01     1.83435880e-01           1.93750000         1.96484375       6.14289050e+01     6.24700103e+01       1.93750000     1.96484375   3.31806670e-01   1.83435880e-01           1.93750000         1.96484375       1.09639401e+01     1.09639401e+01           1.93750000         1.96484375       1.09349261e+01     1.09930735e+01            1.93750000          1.96484375        1.09348666e+01      1.09930137e+01            1.93750000          1.96484375        1.09349518e+01      1.09930992e+01        1.93750000      1.96484375    1.09349436e+01  1.09930909e+01
   1.96484375   1.98437500  1.15630531e+01  1.15630531e+01      1.97460938    1.99023438  1.15630531e+01  1.55226872e+01          1.96484375        1.98437500      1.36874260e-01    1.36874260e-01          1.96484375        1.98437500      6.24095139e+01    6.95907237e+01           1.96484375         1.98437500       1.83435880e-01     9.03126395e-02           1.96484375         1.98437500       6.24700103e+01     6.96512201e+01       1.96484375     1.98437500   1.83435880e-01   9.03126395e-02           1.96484375         1.98437500       1.15482877e+01     1.15482877e+01           1.96484375         1.98437500       1.09835785e+01     1.21523718e+01            1.96484375          1.98437500        1.09645545e+01      1.21320210e+01            1.96484375          1.98437500        1.09930932e+01      1.21625501e+01        1.96484375      1.98437500    1.09930909e+01  1.21625470e+01
   1.98437500   1.99609375  1.55226872e+01  1.55226872e+01      1.99023438    1.99804688  1.55226872e+01  2.43979152e+01          1.98437500        1.99609375      7.70079034e-02    7.70079034e-02          1.98437500        1.99609375      6.78546277e+01    1.12044763e+02           1.98437500         1.99609375       9.03126395e-02     6.37031674e-02           1.98437500         1.99609375       6.96512201e+01     1.13841356e+02       1.98437500     1.99609375   9.03126395e-02   6.37031674e-02           1.98437500         1.99609375       1.50720018e+01     1.50720018e+01           1.98437500         1.99609375       1.19014266e+01     1.94495082e+01            1.98437500          1.99609375        1.13953297e+01      1.87486739e+01            1.98437500          1.99609375        1.21584661e+01      1.98062297e+01        1.98437500      1.99609375    1.21625470e+01  1.98110997e+01
   1.99609375   2.00000000  2.43979152e+01  2.43979152e+01      1.99804688    2.00195312  2.43979152e+01  3.78860508e+01          1.99609375        2.00000000      6.69484704e-02    6.69484704e-02          1.99609375        2.00000000      1.11795607e+02    1.70735853e+02           1.99609375         2.00000000       6.37031674e-02     7.01937734e-02           1.99609375         2.00000000       1.13841356e+02     1.72781602e+02       1.99609375     2.00000000   6.37031674e-02   7.01937734e-02           1.99609375         2.00000000       2.38782229e+01     2.38782229e+01           1.99609375         2.00000000       1.95045977e+01     2.96419886e+01            1.99609375          2.00000000        1.89054752e+01      2.88509706e+01            1.99609375          2.00000000        1.98076535e+01      3.00426520e+01        1.99609375      2.00000000    1.98110997e+01  3.00466567e+01
   2.00000000   2.00390625  3.78860508e+01  3.78860508e+01      2.00195312    2.00976562  3.78860508e+01  7.80646135e+01          2.00000000        2.00390625      7.74525662e-02    7.74525662e-02          2.00000000        2.00390625      1.68838863e+02    2.70881338e+02           2.00000000         2.00390625       7.01937734e-02     8.47113591e-02           2.00000000         2.00390625       1.72781602e+02     2.74824077e+02       2.00000000     2.00390625   7.01937734e-02   8.47113591e-02           2.00000000         2.00390625       3.68902301e+01     3.68902301e+01           2.00000000         2.00390625       2.94662599e+01     4.69799129e+01            2.00000000          2.00390625        2.83379390e+01      4.54425212e+01            2.00000000          2.00390625        3.00384988e+01      4.77610753e+01        2.00000000      2.00390625    3.00466567e+01  4.77707235e+01
   2.00390625   2.01562500  7.80646135e+01  7.80646135e+01      2.00976562    2.02539062  7.80646135e+01  2.15529368e+02          2.00390625        2.01562500      1.03402999e-01    1.03402999e-01          2.00390625        2.01562500      2.37285480e+02    6.95899595e+02           2.00390625         2.01562500       8.47113591e-02     1.22094639e-01           2.00390625         2.01562500       2.74824077e+02     7.33438191e+02       2.00390625     2.01562500   8.47113591e-02   1.22094639e-01           2.00390625         2.01562500       6.95115311e+01     6.95115311e+01           2.00390625         2.01562500       4.32891612e+01     1.18923089e+02            2.00390625          2.01562500        3.53728137e+01      1.03650248e+02            2.00390625          2.01562500        4.74639627e+01      1.27130143e+02        2.00390625      2.01562500    4.77707235e+01  1.27569222e+02
   2.01562500   2.03515625  2.15529368e+02  2.15529368e+02      2.02539062    2.04882812  2.15529368e+02  6.04055562e+02          2.01562500        2.03515625      1.44266341e-01    1.44266341e-01          2.01562500        2.03515625      6.14823863e+02    1.97191502e+03           2.01562500         2.03515625       1.22094639e-01     1.66438043e-01           2.01562500         2.03515625       7.33438191e+02     2.09052935e+03       2.01562500     2.03515625   1.22094639e-01   1.66438043e-01           2.01562500         2.03515625       1.88944997e+02     1.88944997e+02           2.01562500         2.03515625       1.13790227e+02     3.36333591e+02            2.01562500          2.03515625        8.98552053e+01      2.88034788e+02            2.01562500          2.03515625        1.26482735e+02      3.62544425e+02        2.01562500      2.03515625    1.27569222e+02  3.64138251e+02
   2.03515625   2.06250000  6.04055562e+02  6.04055562e+02      2.04882812    2.08007812  6.04055562e+02  1.66254392e+03          2.03515625        2.06250000      1.85387037e-01    1.85387037e-01          2.03515625        2.06250000      1.78226771e+03    5.43675903e+03           2.03515625         2.06250000       1.66438043e-01     2.04336032e-01           2.03515625         2.06250000       2.09052935e+03     5.74502068e+03       2.03515625     2.06250000   1.66438043e-01   2.04336032e-01           2.03515625         2.06250000       5.34163790e+02     5.34163790e+02           2.03515625         2.06250000       3.27698289e+02     9.30304916e+02            2.03515625          2.06250000        2.63806527e+02      8.04521053e+02            2.03515625          2.06250000        3.61476969e+02      9.98192354e+02        2.03515625      2.06250000    3.64138251e+02  1.00204395e+03
   2.06250000   2.09765625  1.66254392e+03  1.66254392e+03      2.08007812    2.11914062  1.66254392e+03  4.72288481e+03          2.06250000        2.09765625      2.18882412e-01    2.18882412e-01          2.06250000        2.09765625      4.89728939e+03    1.49439476e+04           2.06250000         2.09765625       2.04336032e-01     2.33428792e-01           2.06250000         2.09765625       5.74502068e+03     1.57916789e+04       2.06250000     2.09765625   2.04336032e-01   2.33428792e-01           2.06250000         2.09765625       1.47006081e+03     1.47006081e+03           2.06250000         2.09765625       9.01693401e+02     2.56080405e+03            2.06250000          2.09765625        7.25759849e+02      2.21436177e+03            2.06250000          2.09765625        9.94709705e+02      2.74779377e+03        2.06250000      2.09765625    1.00204395e+03  2.75840976e+03
   2.09765625   2.14062500  4.72288481e+03  4.72288481e+03      2.11914062    2.16601562  4.72288481e+03  1.46709128e+04          2.09765625        2.14062500      2.50432244e-01    2.50432244e-01          2.09765625        2.14062500      1.30666670e+04    4.34726125e+04           2.09765625         2.14062500       2.33428792e-01     2.67435696e-01           2.09765625         2.14062500       1.57916789e+04     4.61976245e+04       2.09765625     2.14062500   2.33428792e-01   2.67435696e-01           2.09765625         2.14062500       4.11360000e+03     4.11360000e+03           2.09765625         2.14062500       2.44393004e+03     7.44029275e+03            2.09765625          2.14062500        1.90145134e+03      6.32574866e+03            2.09765625          2.14062500        2.73222980e+03      8.04761540e+03        2.09765625      2.14062500    2.75840976e+03  8.08640001e+03
   2.14062500   2.19140625  1.46709128e+04  1.46709128e+04      2.16601562    2.22070312  1.46709128e+04  5.20478004e+04          2.14062500        2.19140625      3.17479536e-01    3.17479536e-01          2.14062500        2.19140625      3.57421648e+04    1.41063510e+05           2.14062500         2.19140625       2.67435696e-01     3.67523377e-01           2.14062500         2.19140625       4.61976245e+04     1.51518969e+05       2.14062500     2.19140625   2.67435696e-01   3.67523377e-01           2.14062500         2.19140625       1.24042959e+04     1.24042959e+04           2.14062500         2.19140625       6.93647573e+03     2.40619837e+04            2.14062500          2.19140625        5.01527565e+03      1.97933161e+04            2.14062500          2.19140625        7.96683914e+03      2.64320746e+04        2.14062500      2.19140625    8.08640001e+03  2.66169534e+04
   2.19140625   2.25000000  5.20478004e+04  5.20478004e+04      2.22070312    2.28320312  5.20478004e+04  2.16361422e+05          2.19140625        2.25000000      6.28418391e-01    6.28418391e-01          2.19140625        2.25000000      1.04131641e+05    5.28149045e+05           2.19140625         2.25000000       3.67523377e-01     8.89313405e-01           2.19140625         2.25000000       1.51518969e+05     5.75536373e+05       2.19140625     2.25000000   3.67523377e-01   8.89313405e-01           2.19140625         2.25000000       4.21980709e+04     4.21980709e+04           2.19140625         2.25000000       2.17195229e+04     8.97306345e+04            2.19140625          2.25000000        1.38994807e+04      7.04966611e+04            2.19140625          2.25000000        2.59566230e+04      1.00696588e+05        2.19140625      2.25000000    2.66169534e+04  1.01776078e+05
   2.25000000   2.31640625  2.16361422e+05  2.16361422e+05      2.28320312    2.35351562  2.16361422e+05  1.06670427e+06          2.25000000        2.31640625      2.87523217e+00    2.87523217e+00          2.25000000        2.31640625      3.24947506e+05    2.31878300e+06           2.25000000         2.31640625       8.89313405e-01     4.86115093e+00           2.25000000         2.31640625       5.75536373e+05     2.56937187e+06       2.25000000     2.31640625   8.89313405e-01   4.86115093e+00           2.25000000         2.31640625       1.66671834e+05     1.66671834e+05           2.25000000         2.31640625       7.75592660e+04     3.93209959e+05            2.25000000          2.31640625        4.09722104e+04      2.92371458e+05            2.25000000          2.31640625        9.75395161e+04      4.52581595e+05        2.25000000      2.31640625    1.01776078e+05  4.59952766e+05
   2.31640625   2.39062500  1.06670427e+06  1.06670427e+06      2.35351562    2.43164062  1.06670427e+06  6.26591587e+06          2.31640625        2.39062500      2.92756831e+01    2.92756831e+01          2.31640625        2.39062500      1.03386172e+06    1.19874423e+07           2.31640625         2.39062500       4.86115093e+00     5.36902153e+01           2.31640625         2.39062500       2.56937187e+06     1.35229525e+07       2.31640625     2.39062500   4.86115093e+00   5.36902153e+01           2.31640625         2.39062500       7.75685723e+05     7.75685723e+05           2.31640625         2.39062500       3.20737967e+05     2.04162174e+06            2.31640625          2.39062500        1.23175456e+05      1.42819599e+06            2.31640625          2.39062500        4.28835300e+05      2.41606275e+06        2.31640625      2.39062500    4.59952766e+05  2.47385431e+06
   2.39062500   2.47265625  6.26591587e+06  6.26591587e+06      2.43164062    2.51757812  6.26591587e+06  4.39146020e+07          2.39062500        2.47265625      7.52672305e+02    7.52672305e+02          2.39062500        2.47265625      2.66504475e+06    7.27749005e+07           2.39062500         2.47265625       5.36902153e+01     1.45165439e+03           2.39062500         2.47265625       1.35229525e+07     8.36328083e+07       2.39062500     2.47265625   5.36902153e+01   1.45165439e+03           2.39062500         2.47265625       4.28048314e+06     4.28048314e+06           2.39062500         2.47265625       1.54017845e+06     1.25977910e+07            2.39062500          2.47265625        3.02430863e+05      8.25853541e+06            2.39062500          2.47265625        2.21217378e+06      1.53512470e+07        2.39062500      2.47265625    2.47385431e+06  1.58706343e+07
   2.47265625   2.56250000  4.39146020e+07  4.39146020e+07      2.51757812    2.61132812  4.39146020e+07  3.67339721e+08          2.47265625        2.56250000     -8.38065370e+04   -8.38065370e+04          2.47265625        2.56250000     -4.53982824e+06    5.15334158e+08           2.47265625         2.56250000       1.45165439e+03    -1.69064728e+05           2.47265625         2.56250000       8.36328083e+07     6.03506795e+08       2.47265625     2.56250000   1.45165439e+03  -1.69064728e+05           2.47265625         2.56250000       2.80745007e+07     2.80745007e+07           2.47265625         2.56250000       8.53913312e+06     9.24658693e+07            2.47265625          2.56250000       -4.99039876e+05      5.66480413e+07            2.47265625          2.56250000        1.33387200e+07      1.16139142e+08        2.47265625      2.56250000    1.58706343e+07  1.21513044e+08
   2.56250000   2.66015625  3.67339721e+08  3.67339721e+08      2.61132812    2.71289062  3.67339721e+08  3.66768435e+09          2.56250000        2.66015625      1.59910528e+06    1.59910528e+06          2.56250000        2.66015625     -2.12630726e+08    4.21453970e+09           2.56250000         2.66015625      -1.69064728e+05     3.36727529e+06           2.56250000         2.66015625       6.03506795e+08     5.03067722e+09       2.56250000     2.66015625  -1.69064728e+05   3.36727529e+06           2.56250000         2.66015625       2.19056186e+08     2.19056186e+08           2.56250000         2.66015625       5.39136376e+07     8.07512102e+08            2.56250000          2.66015625       -2.32779284e+07      4.61390301e+08            2.56250000          2.66015625        9.31770053e+07      1.04614184e+09        2.56250000      2.66015625    1.21513044e+08  1.11048364e+09
   2.66015625   2.76562500  3.66768435e+09  3.66768435e+09      2.71289062    2.82226562  3.66768435e+09  4.37105465e+10          2.66015625        2.76562500     -1.73450785e+07   -1.73450785e+07          2.66015625        2.76562500     -3.48715370e+09    3.92961638e+10           2.66015625         2.76562500       3.36727529e+06    -3.80574323e+07           2.66015625         2.76562500       5.03067722e+09     4.78139947e+10       2.66015625     2.76562500   3.36727529e+06  -3.80574323e+07           2.66015625         2.76562500       2.03446216e+09     2.03446216e+09           2.66015625         2.76562500       3.76920658e+08     8.39139386e+09            2.66015625          2.76562500       -3.96240063e+08      4.46516439e+09            2.66015625          2.76562500        7.42024561e+08      1.12180914e+10        2.66015625      2.76562500    1.11048364e+09  1.21135385e+10
   2.76562500   2.87890625  4.37105465e+10  4.37105465e+10      2.82226562    2.93945312  4.37105465e+10  6.21801043e+11          2.76562500        2.87890625      1.34698247e+08    1.34698247e+08          2.76562500        2.87890625     -5.10028242e+10    4.11109765e+11           2.76562500         2.87890625      -3.80574323e+07     3.07453927e+08           2.76562500         2.87890625       4.78139947e+10     5.09926584e+11       2.76562500     2.87890625  -3.80574323e+07   3.07453927e+08           2.76562500         2.87890625       2.24991092e+10     2.24991092e+10           2.76562500         2.87890625       2.72807052e+09     1.03766273e+11            2.76562500          2.87890625       -6.37320741e+09      5.13714259e+10            2.76562500          2.87890625        6.52674256e+09      1.43187192e+11        2.76562500      2.87890625    1.21135385e+10  1.57725071e+11
   2.87890625   3.00000000  6.21801043e+11  6.21801043e+11      2.93945312    3.06054688  6.21801043e+11  9.66389396e+12          2.87890625        3.00000000     -8.28860154e+08   -8.28860154e+08          2.87890625        3.00000000     -7.42391903e+11    4.73625972e+12           2.87890625         3.00000000       3.07453927e+08    -1.96517423e+09           2.87890625         3.00000000       5.09926584e+11     5.98857821e+12       2.87890625     3.00000000   3.07453927e+08  -1.96517423e+09           2.87890625         3.00000000       2.96380237e+11     2.96380237e+11           2.87890625         3.00000000       1.59427746e+10     1.52697082e+12            2.87890625          3.00000000       -1.10184061e+11      7.02944536e+11            2.87890625          3.00000000        5.86614700e+10      2.17517769e+12        2.87890625      3.00000000    1.57725071e+11  2.45132808e+12
   3.00000000   3.12109375  9.66389396e+12  9.66389396e+12      3.06054688    3.17773438  9.66389396e+12  1.37472987e+14          3.00000000        3.12109375      5.29788198e+09    5.29788198e+09          3.00000000        3.12109375     -8.71865113e+12    5.56226381e+13           3.00000000         3.12109375      -1.96517423e+09     1.25609382e+10           3.00000000         3.12109375       5.98857821e+12     7.03298674e+13       3.00000000     3.12109375  -1.96517423e+09   1.25609382e+10           3.00000000         3.12109375       4.60627593e+12     4.60627593e+12           3.00000000         3.12109375       2.47779062e+11     2.37318420e+13            3.00000000          3.12109375       -1.71245625e+12      1.09250081e+13            3.00000000          3.12109375        9.11703553e+11      3.38061295e+13        3.00000000      3.12109375    2.45132808e+12  3.80979976e+13
   3.12109375   3.23437500  1.37472987e+14  1.37472987e+14      3.17773438    3.28710938  1.37472987e+14  1.63836884e+15          3.12109375        3.23437500     -4.44574478e+10   -4.44574478e+10          3.12109375        3.23437500     -7.50203359e+13    6.04703613e+14           3.12109375         3.23437500       1.25609382e+10    -1.01475834e+11           3.12109375         3.23437500       7.03298674e+13     7.50053817e+14       3.12109375     3.23437500   1.25609382e+10  -1.01475834e+11           3.12109375         3.23437500       7.07614059e+13     7.07614059e+13           3.12109375         3.23437500       8.57998842e+12     3.26352805e+14            3.12109375          3.23437500       -2.00442214e+13      1.61567033e+14            3.12109375          3.23437500        2.05271002e+13      4.50334590e+14        3.12109375      3.23437500    3.80979976e+13  4.96057324e+14
   3.23437500   3.33984375  1.63836884e+15  1.63836884e+15      3.28710938    3.38867188  1.63836884e+15  1.63582174e+16          3.23437500        3.33984375      5.22709253e+11    5.22709253e+11          3.23437500        3.33984375     -5.19920814e+14    5.85890095e+15           3.23437500         3.33984375      -1.01475834e+11     1.14689434e+12           3.23437500         3.33984375       7.50053817e+14     7.12887558e+15       3.23437500     3.33984375  -1.01475834e+11   1.14689434e+12           3.23437500         3.33984375       9.08802101e+14     9.08802101e+14           3.23437500         3.33984375       1.68371876e+14     3.74846830e+15            3.23437500          3.33984375       -1.77002018e+14      1.99460622e+15            3.23437500          3.33984375        3.31465197e+14      5.01116518e+15        3.23437500      3.33984375    4.96057324e+14  5.41116495e+15
   3.33984375   3.43750000  1.63582174e+16  1.63582174e+16      3.38867188    3.48242188  1.63582174e+16  1.36834845e+17          3.33984375        3.43750000     -1.08478773e+13   -1.08478773e+13          3.33984375        3.43750000     -2.51169599e+15    4.97839447e+16           3.33984375         3.43750000       1.14689434e+12    -2.28426489e+13           3.33984375         3.43750000       7.12887558e+15     5.94245162e+16       3.33984375     3.43750000   1.14689434e+12  -2.28426489e+13           3.33984375         3.43750000       9.75491380e+15     9.75491380e+15           3.33984375         3.43750000       2.40085520e+15     3.59597964e+16            3.33984375          3.43750000       -1.03660726e+15      2.05464349e+16            3.33984375          3.43750000        4.14931449e+15      4.65863658e+16        3.33984375      3.43750000    5.41116495e+15  4.94516130e+16
   3.43750000   3.52734375  1.36834845e+17  1.36834845e+17      3.48242188    3.56835938  1.36834845e+17  9.59030596e+17          3.43750000        3.52734375      1.31869353e+15    1.31869353e+15          3.43750000        3.52734375     -3.22640113e+15    3.66167863e+17           3.43750000         3.52734375      -2.28426489e+13     2.66022970e+15           3.43750000         3.52734375       5.94245162e+16     4.28818781e+17       3.43750000     3.52734375  -2.28426489e+13   2.66022970e+15           3.43750000         3.52734375       8.74779470e+16     8.74779470e+16           3.43750000         3.52734375       2.66070670e+16     2.88117743e+17            3.43750000          3.52734375       -1.55528641e+15      1.76511181e+17            3.43750000          3.52734375        4.15622453e+16      3.61882604e+17        3.43750000      3.52734375    4.94516130e+16  3.78627564e+17
   3.52734375   3.60937500  9.59030596e+17  9.59030596e+17      3.56835938    3.64648438  9.59030596e+17  5.63421688e+18          3.52734375        3.60937500      3.74617354e+16    3.74617354e+16          3.52734375        3.60937500      8.44848200e+16    2.30780621e+18           3.52734375         3.60937500       2.66022970e+15     7.22632412e+16           3.52734375         3.60937500       4.28818781e+17     2.65214017e+18       3.52734375     3.60937500   2.66022970e+15   7.22632412e+16           3.52734375         3.60937500       6.55139131e+17     6.55139131e+17           3.52734375         3.60937500       2.35719205e+17     1.92818009e+18            3.52734375          3.60937500        4.62730580e+16      1.26400520e+18            3.52734375          3.60937500        3.38572541e+17      2.34963370e+18        3.52734375      3.60937500    3.78627564e+17  2.42913685e+18
   3.60937500   3.68359375  5.63421688e+18  5.63421688e+18      3.64648438    3.71679688  5.63421688e+18  2.77950593e+19          3.60937500        3.68359375      4.54512260e+17    4.54512260e+17          3.60937500        3.68359375      1.06651971e+18    1.23759909e+19           3.60937500         3.68359375       7.22632412e+16     8.36761279e+17           3.60937500         3.68359375       2.65214017e+18     1.39616114e+19       3.60937500     3.68359375   7.22632412e+16   8.36761279e+17           3.60937500         3.68359375       4.09675947e+18     4.09675947e+18           3.60937500         3.68359375       1.69367946e+18     1.07843529e+19            3.60937500          3.68359375        6.50068250e+17      7.54345069e+18            3.60937500          3.68359375        2.26469492e+18      1.27627299e+19        3.60937500      3.68359375    2.42913685e+18  1.30681594e+19
   3.68359375   3.75000000  2.77950593e+19  2.77950593e+19      3.71679688    3.77929688  2.77950593e+19  1.15811701e+20          3.68359375        3.75000000      3.40740071e+18    3.40740071e+18          3.68359375        3.75000000      7.87108834e+18    5.62985575e+19           3.68359375         3.75000000       8.36761279e+17     5.97804015e+18           3.68359375         3.75000000       1.39616114e+19     6.23890806e+19       3.68359375     3.75000000   8.36761279e+17   5.97804015e+18           3.68359375         3.75000000       2.14047559e+19     2.14047559e+19           3.68359375         3.75000000       9.95412398e+18     5.05296875e+19            3.68359375          3.75000000        5.25104108e+18      3.75584706e+19            3.68359375          3.75000000        1.25225676e+19      5.81684158e+19        3.68359375      3.75000000    1.30681594e+19  5.91180463e+19
   3.75000000   3.80859375  1.15811701e+20  1.15811701e+20      3.77929688    3.83398438  1.15811701e+20  4.13881254e+20          3.75000000        3.80859375      1.82386110e+19    1.82386110e+19          3.75000000        3.80859375      4.27302394e+19    2.18160872e+20           3.75000000         3.80859375       5.97804015e+18     3.04991818e+19           3.75000000         3.80859375       6.23890806e+19     2.37819713e+20       3.75000000     3.80859375   5.97804015e+18   3.04991818e+19           3.75000000         3.80859375       9.37952210e+19     9.37952210e+19           3.75000000         3.80859375       4.81761695e+19     1.99895174e+20            3.75000000          3.80859375        3.07246361e+19      1.56865806e+20            3.75000000          3.80859375        5.76339096e+19      2.24444164e+20        3.75000000      3.80859375    5.91180463e+19  2.26873669e+20
   3.80859375   3.85937500  4.13881254e+20  4.13881254e+20      3.83398438    3.88085938  4.13881254e+20  1.31148256e+21          3.80859375        3.85937500      7.64452492e+19    7.64452492e+19          3.80859375        3.85937500      1.82649453e+20    7.33311233e+20           3.80859375         3.85937500       3.04991818e+19     1.22391317e+20           3.80859375         3.85937500       2.37819713e+20     7.88481493e+20       3.80859375     3.85937500   3.04991818e+19   1.22391317e+20           3.80859375         3.85937500       3.48907249e+20     3.48907249e+20           3.80859375         3.85937500       1.93961681e+20     6.81361712e+20            3.80859375          3.85937500        1.39149461e+20      5.58665037e+20            3.80859375          3.85937500        2.23382331e+20      7.49613581e+20        3.80859375      3.85937500    2.26873669e+20  7.55034348e+20
   3.85937500   3.90234375  1.31148256e+21  1.31148256e+21      3.88085938    3.91992188  1.31148256e+21  3.90955489e+21          3.85937500        3.90234375      2.73213715e+20    2.73213715e+20          3.85937500        3.90234375      6.42663409e+20    2.22732706e+21           3.85937500         3.90234375       1.22391317e+20     4.24036114e+20           3.85937500         3.90234375       7.88481493e+20     2.37314515e+21       3.85937500     3.90234375   1.22391317e+20   4.24036114e+20           3.85937500         3.90234375       1.13415933e+21     1.13415933e+21           3.85937500         3.90234375       6.63913721e+20     2.08713818e+21            3.85937500          3.90234375        5.07933880e+20      1.76038477e+21            3.85937500          3.90234375        7.47002157e+20      2.26599394e+21        3.85937500      3.90234375    7.55034348e+20  2.27802049e+21
   3.90234375   3.93750000  3.90955489e+21  3.90955489e+21      3.91992188    3.95117188  3.90955489e+21  1.20049138e+22          3.90234375        3.93750000      9.21859586e+20    9.21859586e+20          3.90234375        3.93750000      1.95895231e+21    6.56037735e+21           3.90234375         3.93750000       4.24036114e+20     1.41968306e+21           3.90234375         3.93750000       2.37314515e+21     6.97457018e+21       3.90234375     3.93750000   4.24036114e+20   1.41968306e+21           3.90234375         3.93750000       3.40125695e+21     3.40125695e+21           3.90234375         3.93750000       2.01585612e+21     6.16925839e+21            3.90234375          3.93750000        1.56418413e+21      5.23832976e+21            3.90234375          3.93750000        2.25598859e+21      6.67689873e+21        3.90234375      3.93750000    2.27802049e+21  6.70959488e+21
   3.93750000   3.96484375  1.20049138e+22  1.20049138e+22      3.95117188    3.97460938  1.20049138e+22  4.30015318e+22          3.93750000        3.96484375      3.39391184e+21    3.39391184e+21          3.93750000        3.96484375      5.49286392e+21    2.07747467e+22           3.93750000         3.96484375       1.41968306e+21     5.36814063e+21           3.93750000         3.96484375       6.97457018e+21     2.22564530e+22       3.93750000     3.96484375   1.41968306e+21   5.36814063e+21           3.93750000         3.96484375       1.02251243e+22     1.02251243e+22           3.93750000         3.96484375       5.80303747e+21     1.95026555e+22            3.93750000          3.96484375        4.27638563e+21      1.61738630e+22            3.93750000          3.96484375        6.62006870e+21      2.13423302e+22        3.93750000      3.96484375    6.70959488e+21  2.14793475e+22
   3.96484375   3.98437500  4.30015318e+22  4.30015318e+22      3.97460938    3.99023438  4.30015318e+22  2.02360845e+23          3.96484375        3.98437500      1.75472584e+22    1.75472584e+22          3.96484375        3.98437500      1.45934136e+22    8.08329792e+22           3.96484375         3.98437500       5.36814063e+21     2.97263761e+22           3.96484375         3.98437500       2.22564530e+22     8.84960186e+22       3.96484375     3.98437500   5.36814063e+21   2.97263761e+22           3.96484375         3.98437500       3.43806376e+22     3.43806376e+22           3.96484375         3.98437500       1.72180294e+22     7.52670023e+22            3.96484375          3.98437500        1.05155576e+22      5.82457176e+22            3.96484375          3.98437500        2.08593107e+22      8.50571509e+22        3.96484375      3.98437500    2.14793475e+22  8.60886824e+22
   3.98437500   3.99609375  2.02360845e+23  2.02360845e+23      3.99023438    3.99804688  2.02360845e+23  8.57244623e+23          3.98437500        3.99609375      2.04478721e+23    2.04478721e+23          3.98437500        3.99609375      3.30772865e+22    4.22136747e+23           3.98437500         3.99609375       2.97263761e+22     3.79231066e+23           3.98437500         3.99609375       8.84960186e+22     4.77555479e+23       3.98437500     3.99609375   2.97263761e+22   3.79231066e+23           3.98437500         3.99609375       1.45791462e+23     1.45791462e+23           3.98437500         3.99609375       5.91008679e+22     3.90314663e+23            3.98437500          3.99609375        2.11873344e+22      2.70395590e+23            3.98437500          3.99609375        7.98359021e+22      4.63939535e+23        3.98437500      3.99609375    8.60886824e+22  4.75670481e+23
   3.99609375   4.00000000  8.57244623e+23  8.57244623e+23      3.99804688    4.00195312  8.57244623e+23  2.33188192e+24          3.99609375        4.00000000      9.22671116e+23    9.22671116e+23          3.99609375        4.00000000      3.72695148e+23    1.44089400e+24           3.99609375         4.00000000       3.79231066e+23     1.46611117e+24           3.99609375         4.00000000       4.77555479e+23     1.54575433e+24       3.99609375     4.00000000   3.79231066e+23   1.46611117e+24           3.99609375         4.00000000       7.27382917e+23     7.27382917e+23           3.99609375         4.00000000       4.09661662e+23     1.39956685e+24            3.99609375          4.00000000        2.98956447e+23      1.15580939e+24            3.99609375          4.00000000        4.68974255e+23      1.53460470e+24        3.99609375      4.00000000    4.75670481e+23  1.54490803e+24
   4.00000000   4.00390625  2.33188192e+24  2.33188192e+24      4.00195312    4.00976562  2.33188192e+24  3.84548018e+24          4.00000000        4.00390625      2.49212499e+24    2.49212499e+24          4.00000000        4.00390625      1.41030366e+24    3.38428644e+24           4.00000000         4.00390625       1.46611117e+24     3.51813882e+24           4.00000000         4.00390625       1.54575433e+24     3.51973711e+24       4.00000000     4.00390625   1.46611117e+24   3.51813882e+24           4.00000000         4.00390625       2.14730479e+24     2.14730479e+24           4.00000000         4.00390625       1.44542132e+24     3.34724418e+24            4.00000000          4.00390625        1.26323700e+24      3.03137259e+24            4.00000000          4.00390625        1.54023760e+24      3.51342800e+24        4.00000000      4.00390625    1.54490803e+24  3.51973342e+24
   4.00390625   4.01562500  3.84548018e+24  3.84548018e+24      4.00976562    4.02539062  3.84548018e+24  4.20279677e+24          4.00390625        4.01562500      3.85975503e+24    3.85975503e+24          4.00390625        4.01562500      3.50968180e+24    4.19131565e+24           4.00390625         4.01562500       3.51813882e+24     4.20137124e+24           4.00390625         4.01562500       3.51973711e+24     4.20137096e+24       4.00390625     4.01562500   3.51813882e+24   4.20137124e+24           4.00390625         4.01562500       3.83046248e+24     3.83046248e+24           4.00390625         4.01562500       3.51027176e+24     4.19072072e+24            4.00390625          4.01562500        3.49141901e+24      4.16950596e+24            4.00390625          4.01562500        3.51971756e+24      4.20135098e+24        4.00390625      4.01562500    3.51973342e+24  4.20136756e+24
   4.01562500   4.03515625  4.20279677e+24  4.20279677e+24      4.02539062    4.04882812  4.20279677e+24  4.20422319e+24          4.01562500        4.03515625      4.20279715e+24    4.20279715e+24          4.01562500        4.03515625      4.20137080e+24    4.20422290e+24           4.01562500         4.03515625       4.20137124e+24     4.20422306e+24           4.01562500         4.03515625       4.20137096e+24     4.20422306e+24       4.01562500     4.03515625   4.20137124e+24   4.20422306e+24           4.01562500         4.03515625       4.20279314e+24     4.20279314e+24           4.01562500         4.03515625       4.20137067e+24     4.20422277e+24            4.01562500          4.03515625        4.20136707e+24      4.20421921e+24            4.01562500          4.03515625        4.20137083e+24      4.20422294e+24        4.01562500      4.03515625    4.20136756e+24  4.20421969e+24
   4.03515625   4.06250000  4.20422319e+24  4.20422319e+24      4.04882812    4.08007812  4.20422319e+24  4.20422332e+24          4.03515625        4.06250000      4.20422319e+24    4.20422319e+24          4.03515625        4.06250000      4.20422306e+24    4.20422332e+24           4.03515625         4.06250000       4.20422306e+24     4.20422332e+24           4.03515625         4.06250000       4.20422306e+24     4.20422332e+24       4.03515625     4.06250000   4.20422306e+24   4.20422332e+24           4.03515625         4.06250000       4.20421984e+24     4.20421984e+24           4.03515625         4.06250000       4.20422294e+24     4.20422319e+24            4.03515625          4.06250000        4.20421969e+24      4.20421999e+24            4.03515625          4.06250000        4.20422294e+24      4.20422319e+24        4.03515625      4.06250000    4.20421969e+24  4.20421999e+24
   4.06250000   4.09765625  4.20422332e+24  4.20422332e+24      4.08007812    4.11914062  4.20422332e+24  4.20422332e+24          4.06250000        4.09765625      4.20422332e+24    4.20422332e+24          4.06250000        4.09765625      4.20422332e+24    4.20422332e+24           4.06250000         4.09765625       4.20422332e+24     4.20422332e+24           4.06250000         4.09765625       4.20422332e+24     4.20422332e+24       4.06250000     4.09765625   4.20422332e+24   4.20422332e+24           4.06250000         4.09765625       4.20422002e+24     4.20422002e+24           4.06250000         4.09765625       4.20422319e+24     4.20422319e+24            4.06250000          4.09765625        4.20421999e+24      4.20422005e+24            4.06250000          4.09765625        4.20422319e+24      4.20422319e+24        4.06250000      4.09765625    4.20421999e+24  4.20422005e+24
   4.09765625   4.14062500  4.20422332e+24  4.20422332e+24      4.11914062    4.16601562  4.20422332e+24  4.20422332e+24          4.09765625        4.14062500      4.20422332e+24    4.20422332e+24          4.09765625        4.14062500      4.20422332e+24    4.20422332e+24           4.09765625         4.14062500       4.20422332e+24     4.20422332e+24           4.09765625         4.14062500       4.20422332e+24     4.20422332e+24       4.09765625     4.14062500   4.20422332e+24   4.20422332e+24           4.09765625         4.14062500       4.20422009e+24     4.20422009e+24           4.09765625         4.14062500       4.20422319e+24     4.20422320e+24            4.09765625          4.14062500        4.20422005e+24      4.20422012e+24            4.09765625          4.14062500        4.20422319e+24      4.20422320e+24        4.09765625      4.14062500    4.20422005e+24  4.20422012e+24
   4.14062500   4.19140625  4.20422332e+24  4.20422332e+24      4.16601562    4.22070312  4.20422332e+24  4.20422332e+24          4.14062500        4.19140625      4.20422332e+24    4.20422332e+24          4.14062500        4.19140625      4.20422332e+24    4.20422332e+24           4.14062500         4.19140625       4.20422332e+24     4.20422332e+24           4.14062500         4.19140625       4.20422332e+24     4.20422332e+24       4.14062500     4.19140625   4.20422332e+24   4.20422332e+24           4.14062500         4.19140625       4.20422017e+24     4.20422017e+24           4.14062500         4.19140625       4.20422320e+24     4.20422320e+24            4.14062500          4.19140625        4.20422012e+24      4.20422021e+24            4.14062500          4.19140625        4.20422320e+24      4.20422320e+24        4.14062500      4.19140625    4.20422012e+24  4.20422021e+24
   4.19140625   4.25000000  4.20422332e+24  4.20422332e+24      4.22070312    4.28320312  4.20422332e+24  4.20422332e+24          4.19140625        4.25000000      4.20422332e+24    4.20422332e+24          4.19140625        4.25000000      4.20422332e+24    4.20422332e+24           4.19140625         4.25000000       4.20422332e+24     4.20422332e+24           4.19140625         4.25000000       4.20422332e+24     4.20422332e+24       4.19140625     4.25000000   4.20422332e+24   4.20422332e+24           4.19140625         4.25000000       4.20422026e+24     4.20422026e+24           4.19140625         4.25000000       4.20422320e+24     4.20422320e+24            4.19140625          4.25000000        4.20422021e+24      4.20422031e+24            4.19140625          4.25000000        4.20422320e+24      4.20422320e+24        4.19140625      4.25000000    4.20422021e+24  4.20422031e+24
   4.25000000   4.31640625  4.20422332e+24  4.20422332e+24      4.28320312    4.35351562  4.20422332e+24  4.20422332e+24          4.25000000        4.31640625      4.20422332e+24    4.20422332e+24          4.25000000        4.31640625      4.20422332e+24    4.20422332e+24           4.25000000         4.31640625       4.20422332e+24     4.20422332e+24           4.25000000         4.31640625       4.20422332e+24     4.20422332e+24       4.25000000     4.31640625   4.20422332e+24   4.20422332e+24           4.25000000         4.31640625       4.20422037e+24     4.20422037e+24           4.25000000         4.31640625       4.20422320e+24     4.20422321e+24            4.25000000          4.31640625        4.20422031e+24      4.20422043e+24            4.25000000          4.31640625        4.20422320e+24      4.20422321e+24        4.25000000      4.31640625    4.20422031e+24  4.20422043e+24
   4.31640625   4.39062500  4.20422332e+24  4.20422332e+24      4.35351562    4.43164062  4.20422332e+24  4.20422332e+24          4.31640625        4.39062500      4.20422332e+24    4.20422332e+24          4.31640625        4.39062500      4.20422332e+24    4.20422332e+24           4.31640625         4.39062500       4.20422332e+24     4.20422332e+24           4.31640625         4.39062500       4.20422332e+24     4.20422332e+24       4.31640625     4.39062500   4.20422332e+24   4.20422332e+24           4.31640625         4.39062500       4.20422049e+24     4.20422049e+24           4.31640625         4.39062500       4.20422321e+24     4.20422321e+24            4.31640625          4.39062500        4.20422043e+24      4.20422055e+24            4.31640625          4.39062500        4.20422321e+24      4.20422321e+24        4.31640625      4.39062500    4.20422043e+24  4.20422055e+24
   4.39062500   4.47265625  4.20422332e+24  4.20422332e+24      4.43164062    4.51757812  4.20422332e+24  4.20422332e+24          4.39062500        4.47265625      4.20422332e+24    4.20422332e+24          4.39062500        4.47265625      4.20422332e+24    4.20422332e+24           4.39062500         4.47265625       4.20422332e+24     4.20422332e+24           4.39062500         4.47265625       4.20422332e+24     4.20422332e+24       4.39062500     4.47265625   4.20422332e+24   4.20422332e+24           4.39062500         4.47265625       4.20422062e+24     4.20422062e+24           4.39062500         4.47265625       4.20422321e+24     4.20422322e+24            4.39062500          4.47265625        4.20422055e+24      4.20422069e+24            4.39062500          4.47265625        4.20422321e+24      4.20422322e+24        4.39062500      4.47265625    4.20422055e+24  4.20422069e+24
   4.47265625   4.56250000  4.20422332e+24  4.20422332e+24      4.51757812    4.61132812  4.20422332e+24  4.20422332e+24          4.47265625        4.56250000      4.20422332e+24    4.20422332e+24          4.47265625        4.56250000      4.20422332e+24    4.20422332e+24           4.47265625         4.56250000       4.20422332e+24     4.20422332e+24           4.47265625         4.56250000       4.20422332e+24     4.20422332e+24       4.47265625     4.56250000   4.20422332e+24   4.20422332e+24           4.47265625         4.56250000       4.20422077e+24     4.20422077e+24           4.47265625         4.56250000       4.20422322e+24     4.20422322e+24            4.47265625          4.56250000        4.20422069e+24      4.20422085e+24            4.47265625          4.56250000        4.20422322e+24      4.20422322e+24        4.47265625      4.56250000    4.20422069e+24  4.20422085e+24
   4.56250000   4.66015625  4.20422332e+24  4.20422332e+24      4.61132812    4.71289062  4.20422332e+24  4.20422332e+24          4.56250000        4.66015625      4.20422332e+24    4.20422332e+24          4.56250000        4.66015625      4.20422332e+24    4.20422332e+24           4.56250000         4.66015625       4.20422332e+24     4.20422332e+24           4.56250000         4.66015625       4.20422332e+24     4.20422332e+24       4.56250000     4.66015625   4.20422332e+24   4.20422332e+24           4.56250000         4.66015625       4.20422093e+24     4.20422093e+24           4.56250000         4.66015625       4.20422322e+24     4.20422323e+24            4.56250000          4.66015625        4.20422085e+24      4.20422102e+24            4.56250000          4.66015625        4.20422322e+24      4.20422323e+24        4.56250000      4.66015625    4.20422085e+24  4.20422102e+24
   4.66015625   4.76562500  4.20422332e+24  4.20422332e+24      4.71289062    4.82226562  4.20422332e+24  4.20422332e+24          4.66015625        4.76562500      4.20422332e+24    4.20422332e+24          4.66015625        4.76562500      4.20422332e+24    4.20422332e+24           4.66015625         4.76562500       4.20422332e+24     4.20422332e+24           4.66015625         4.76562500       4.20422332e+24     4.20422332e+24       4.66015625     4.76562500   4.20422332e+24   4.20422332e+24           4.66015625         4.76562500       4.20422111e+24     4.20422111e+24           4.66015625         4.76562500       4.20422323e+24     4.20422324e+24            4.66015625          4.76562500        4.20422102e+24      4.20422120e+24            4.66015625          4.76562500        4.20422323e+24      4.20422324e+24        4.66015625      4.76562500    4.20422102e+24  4.20422120e+24
   4.76562500   4.87890625  4.20422332e+24  4.20422332e+24      4.82226562    4.93945312  4.20422332e+24  4.20422332e+24          4.76562500        4.87890625      4.20422332e+24    4.20422332e+24          4.76562500        4.87890625      4.20422332e+24    4.20422332e+24           4.76562500         4.87890625       4.20422332e+24     4.20422332e+24           4.76562500         4.87890625       4.20422332e+24     4.20422332e+24       4.76562500     4.87890625   4.20422332e+24   4.20422332e+24           4.76562500         4.87890625       4.20422129e+24     4.20422129e+24           4.76562500         4.87890625       4.20422324e+24     4.20422324e+24            4.76562500          4.87890625        4.20422120e+24      4.20422139e+24            4.76562500          4.87890625        4.20422324e+24      4.20422324e+24        4.76562500      4.87890625    4.20422120e+24  4.20422139e+24
   4.87890625   5.00000000  4.20422332e+24  4.20422332e+24      4.93945312    5.12500000  4.20422332e+24  4.20422332e+24          4.87890625        5.00000000      4.20422332e+24    4.20422332e+24          4.87890625        5.00000000      4.20422332e+24    4.20422332e+24           4.87890625         5.00000000       4.20422332e+24     4.20422332e+24           4.87890625         5.00000000       4.20422332e+24     4.20422332e+24       4.87890625     5.00000000   4.20422332e+24   4.20422332e+24           4.87890625         5.00000000       4.20422150e+24     4.20422150e+24           4.87890625         5.00000000       4.20422324e+24     4.20422325e+24            4.87890625          5.00000000        4.20422139e+24      4.20422160e+24            4.87890625          5.00000000        4.20422324e+24      4.20422325e+24        4.87890625      5.00000000    4.20422139e+24  4.20422160e+24
   5.00000000   5.25000000  4.20422332e+24  4.20422332e+24      5.12500000    5.37500000  4.20422332e+24  4.20422332e+24          5.00000000        5.25000000      4.20422332e+24    4.20422332e+24          5.00000000        5.25000000      4.20422332e+24    4.20422332e+24           5.00000000         5.25000000       4.20422332e+24     4.20422332e+24           5.00000000         5.25000000       4.20422332e+24     4.20422332e+24       5.00000000     5.25000000   4.20422332e+24   4.20422332e+24           5.00000000         5.25000000       4.20422181e+24     4.20422181e+24           5.00000000         5.25000000       4.20422325e+24     4.20422327e+24            5.00000000          5.25000000        4.20422160e+24      4.20422203e+24            5.00000000          5.25000000        4.20422325e+24      4.20422327e+24        5.00000000      5.25000000    4.20422160e+24  4.20422203e+24
   5.25000000   5.50000000  4.20422332e+24  4.20422332e+24      5.37500000    5.62500000  4.20422332e+24  4.20422332e+24          5.25000000        5.50000000      4.20422332e+24    4.20422332e+24          5.25000000        5.50000000      4.20422332e+24    4.20422332e+24           5.25000000         5.50000000       4.20422332e+24     4.20422332e+24           5.25000000         5.50000000       4.20422332e+24     4.20422332e+24       5.25000000     5.50000000   4.20422332e+24   4.20422332e+24           5.25000000         5.50000000       4.20422224e+24     4.20422224e+24           5.25000000         5.50000000       4.20422327e+24     4.20422328e+24            5.25000000          5.50000000        4.20422203e+24      4.20422246e+24            5.25000000          5.50000000        4.20422327e+24      4.20422328e+24        5.25000000      5.50000000    4.20422203e+24  4.20422246e+24
   5.50000000   5.75000000  4.20422332e+24  4.20422332e+24      5.62500000    6.00000000  4.20422332e+24  4.20422332e+24          5.50000000        5.75000000      4.20422332e+24    4.20422332e+24          5.50000000        5.75000000      4.20422332e+24    4.20422332e+24           5.50000000         5.75000000       4.20422332e+24     4.20422332e+24           5.50000000         5.75000000       4.20422332e+24     4.20422332e+24       5.50000000     5.75000000   4.20422332e+24   4.20422332e+24           5.50000000         5.75000000       4.20422267e+24     4.20422267e+24           5.50000000         5.75000000       4.20422328e+24     4.20422330e+24            5.50000000          5.75000000        4.20422246e+24      4.20422289e+24            5.50000000          5.75000000        4.20422328e+24      4.20422330e+24        5.50000000      5.75000000    4.20422246e+24  4.20422289e+24
   5.75000000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.75000000        6.00000000      4.20422332e+24    4.20422332e+24          5.75000000        6.00000000      4.20422332e+24    4.20422332e+24           5.75000000         6.00000000       4.20422332e+24     4.20422332e+24           5.75000000         6.00000000       4.20422332e+24     4.20422332e+24       5.75000000     6.00000000   4.20422332e+24   4.20422332e+24           5.75000000         6.00000000       4.20422310e+24     4.20422310e+24           5.75000000         6.00000000       4.20422330e+24     4.20422332e+24            5.75000000          6.00000000        4.20422289e+24      4.20422332e+24            5.75000000          6.00000000        4.20422330e+24      4.20422332e+24        5.75000000      6.00000000    4.20422289e+24  4.20422332e+24


==> data/van_roosbroeck_solutions_0144.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start     HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   0.12500000  1.09340701e+01  1.09340701e+01      0.00000000    0.18750000  1.09340701e+01  1.09340701e+01          0.00000000        0.12500000      1.05940739e+01    1.05940739e+01          0.00000000        0.12500000      1.09340701e+01    1.10019145e+01           0.00000000         0.12500000       1.09340701e+01     1.02540778e+01           0.00000000         0.12500000       1.09340701e+01     1.10019145e+01       0.00000000     0.12500000   1.09340701e+01  1.02540778e+01           0.00000000         0.12500000       1.09340700e+01     1.09340700e+01           0.00000000         0.12500000       1.09340701e+01     1.09340701e+01            0.00000000          0.12500000        1.09340701e+01      1.09340698e+01            0.00000000          0.12500000        1.09340701e+01      1.09340701e+01        0.00000000      0.12500000    1.09340701e+01  1.09340698e+01
   0.12500000   0.25000000  1.09340701e+01  1.09340701e+01      0.18750000    0.31250000  1.09340701e+01  1.09340701e+01          0.12500000        0.25000000      9.91408156e+00    9.91408156e+00          0.12500000        0.25000000      1.10019145e+01    1.10697589e+01           0.12500000         0.25000000       1.02540778e+01     9.57408537e+00           0.12500000         0.25000000       1.10019145e+01     1.10697589e+01       0.12500000     0.25000000   1.02540778e+01  9.57408537e+00           0.12500000         0.25000000       1.09340697e+01     1.09340697e+01           0.12500000         0.25000000       1.09340701e+01     1.09340701e+01            0.12500000          0.25000000        1.09340698e+01      1.09340695e+01            0.12500000          0.25000000        1.09340701e+01      1.09340701e+01        0.12500000      0.25000000    1.09340698e+01  1.09340695e+01
   0.25000000   0.37500000  1.09340701e+01  1.09340701e+01      0.31250000    0.43750000  1.09340701e+01  1.09340701e+01          0.25000000        0.37500000      9.23408918e+00    9.23408918e+00          0.25000000        0.37500000      1.10697589e+01    1.11376034e+01           0.25000000         0.37500000       9.57408537e+00     8.89409299e+00           0.25000000         0.37500000       1.10697589e+01     1.11376034e+01       0.25000000     0.37500000   9.57408537e+00  8.89409299e+00           0.25000000         0.37500000       1.09340694e+01     1.09340694e+01           0.25000000         0.37500000       1.09340701e+01     1.09340701e+01            0.25000000          0.37500000        1.09340695e+01      1.09340692e+01            0.25000000          0.37500000        1.09340701e+01      1.09340701e+01        0.25000000      0.37500000    1.09340695e+01  1.09340692e+01
   0.37500000   0.50000000  1.09340701e+01  1.09340701e+01      0.43750000    0.56250000  1.09340701e+01  1.09340701e+01          0.37500000        0.50000000      8.55409680e+00    8.55409680e+00          0.37500000        0.50000000      1.11376034e+01    1.12054478e+01           0.37500000         0.50000000       8.89409299e+00     8.21410061e+00           0.37500000         0.50000000       1.11376034e+01     1.12054478e+01       0.37500000     0.50000000   8.89409299e+00  8.21410061e+00           0.37500000         0.50000000       1.09340690e+01     1.09340690e+01           0.37500000         0.50000000       1.09340701e+01     1.09340701e+01            0.37500000          0.50000000        1.09340692e+01      1.09340689e+01            0.37500000          0.50000000        1.09340701e+01      1.09340701e+01        0.37500000      0.50000000    1.09340692e+01  1.09340689e+01
   0.50000000   0.62500000  1.09340701e+01  1.09340701e+01      0.56250000    0.68750000  1.09340701e+01  1.09340701e+01          0.50000000        0.62500000      7.87410442e+00    7.87410442e+00          0.50000000        0.62500000      1.12054478e+01    1.12732922e+01           0.50000000         0.62500000       8.21410061e+00     7.53410823e+00           0.50000000         0.62500000       1.12054478e+01     1.12732922e+01       0.50000000     0.62500000   8.21410061e+00  7.53410823e+00           0.50000000         0.62500000       1.09340687e+01     1.09340687e+01           0.50000000         0.62500000       1.09340701e+01     1.09340701e+01            0.50000000          0.62500000        1.09340689e+01      1.09340686e+01            0.50000000          0.62500000        1.09340701e+01      1.09340701e+01        0.50000000      0.62500000    1.09340689e+01  1.09340686e+01
   0.62500000   0.75000000  1.09340701e+01  1.09340701e+01      0.68750000    0.81250000  1.09340701e+01  1.09340701e+01          0.62500000        0.75000000      7.19411204e+00    7.19411204e+00          0.62500000        0.75000000      1.12732922e+01    1.13411366e+01           0.62500000         0.75000000       7.53410823e+00     6.85411585e+00           0.62500000         0.75000000       1.12732922e+01     1.13411366e+01       0.62500000     0.75000000   7.53410823e+00  6.85411585e+00           0.62500000         0.75000000       1.09340684e+01     1.09340684e+01           0.62500000         0.75000000       1.09340701e+01     1.09340701e+01            0.62500000          0.75000000        1.09340686e+01      1.09340683e+01            0.62500000          0.75000000        1.09340701e+01      1.09340701e+01        0.62500000      0.75000000    1.09340686e+01  1.09340683e+01
   0.75000000   0.87500000  1.09340701e+01  1.09340701e+01      0.81250000    0.93750000  1.09340701e+01  1.09340701e+01          0.75000000        0.87500000      6.51411966e+00    6.51411966e+00          0.75000000        0.87500000      1.13411366e+01    1.14089810e+01           0.75000000         0.87500000       6.85411585e+00     6.17412347e+00           0.75000000         0.87500000       1.13411366e+01     1.14089810e+01       0.75000000     0.87500000   6.85411585e+00  6.17412347e+00           0.75000000         0.87500000       1.09340681e+01     1.09340681e+01           0.75000000         0.87500000       1.09340701e+01     1.09340701e+01            0.75000000          0.87500000        1.09340683e+01      1.09340679e+01            0.75000000          0.87500000        1.09340701e+01      1.09340701e+01        0.75000000      0.87500000    1.09340683e+01  1.09340679e+01
   0.87500000   1.00000000  1.09340701e+01  1.09340701e+01      0.93750000    1.03076172  1.09340701e+01  1.09340701e+01          0.87500000        1.00000000      5.83412728e+00    5.83412728e+00          0.87500000        1.00000000      1.14089810e+01    1.14768254e+01           0.87500000         1.00000000       6.17412347e+00     5.49413109e+00           0.87500000         1.00000000       1.14089810e+01     1.14768254e+01       0.87500000     1.00000000   6.17412347e+00  5.49413109e+00           0.87500000         1.00000000       1.09340678e+01     1.09340678e+01           0.87500000         1.00000000       1.09340701e+01     1.09340701e+01            0.87500000          1.00000000        1.09340679e+01      1.09340676e+01            0.87500000          1.00000000        1.09340701e+01      1.09340701e+01        0.87500000      1.00000000    1.09340679e+01  1.09340676e+01
   1.00000000   1.06152344  1.09340701e+01  1.09340701e+01      1.03076172    1.09130859  1.09340701e+01  1.09340701e+01          1.00000000        1.06152344      5.32673612e+00    5.32673612e+00          1.00000000        1.06152344      1.14768254e+01    1.15102176e+01           1.00000000         1.06152344       5.49413109e+00     5.15934115e+00           1.00000000         1.06152344       1.14768254e+01     1.15102176e+01       1.00000000     1.06152344   5.49413109e+00  5.15934115e+00           1.00000000         1.06152344       1.09340676e+01     1.09340676e+01           1.00000000         1.06152344       1.09340701e+01     1.09340701e+01            1.00000000          1.06152344        1.09340676e+01      1.09340675e+01            1.00000000          1.06152344        1.09340701e+01      1.09340701e+01        1.00000000      1.06152344    1.09340676e+01  1.09340675e+01
   1.06152344   1.12109375  1.09340701e+01  1.09340701e+01      1.09130859    1.14990234  1.09340701e+01  1.09340701e+01          1.06152344        1.12109375      4.99725873e+00    4.99725873e+00          1.06152344        1.12109375      1.15102176e+01    1.15425497e+01           1.06152344         1.12109375       5.15934115e+00     4.83517630e+00           1.06152344         1.12109375       1.15102176e+01     1.15425497e+01       1.06152344     1.12109375   5.15934115e+00  4.83517630e+00           1.06152344         1.12109375       1.09340674e+01     1.09340674e+01           1.06152344         1.12109375       1.09340701e+01     1.09340701e+01            1.06152344          1.12109375        1.09340675e+01      1.09340673e+01            1.06152344          1.12109375        1.09340701e+01      1.09340701e+01        1.06152344      1.12109375    1.09340675e+01  1.09340673e+01
   1.12109375   1.17871094  1.09340701e+01  1.09340701e+01      1.14990234    1.20654297  1.09340701e+01  1.09340701e+01          1.12109375        1.17871094      4.67840652e+00    4.67840652e+00          1.12109375        1.17871094      1.15425497e+01    1.15738217e+01           1.12109375         1.17871094       4.83517630e+00     4.52163675e+00           1.12109375         1.17871094       1.15425497e+01     1.15738217e+01       1.12109375     1.17871094   4.83517630e+00  4.52163675e+00           1.12109375         1.17871094       1.09340673e+01     1.09340673e+01           1.12109375         1.17871094       1.09340701e+01     1.09340701e+01            1.12109375          1.17871094        1.09340673e+01      1.09340672e+01            1.12109375          1.17871094        1.09340701e+01      1.09340701e+01        1.12109375      1.17871094    1.09340673e+01  1.09340672e+01
   1.17871094   1.23437500  1.09340701e+01  1.09340701e+01      1.20654297    1.26123047  1.09340701e+01  1.09340701e+01          1.17871094        1.23437500      4.37017972e+00    4.37017972e+00          1.17871094        1.23437500      1.15738217e+01    1.16040337e+01           1.17871094         1.23437500       4.52163675e+00     4.21872269e+00           1.17871094         1.23437500       1.15738217e+01     1.16040337e+01       1.17871094     1.23437500   4.52163675e+00  4.21872269e+00           1.17871094         1.23437500       1.09340671e+01     1.09340671e+01           1.17871094         1.23437500       1.09340701e+01     1.09340701e+01            1.17871094          1.23437500        1.09340672e+01      1.09340670e+01            1.17871094          1.23437500        1.09340701e+01      1.09340701e+01        1.17871094      1.23437500    1.09340672e+01  1.09340670e+01
   1.23437500   1.28808594  1.09340701e+01  1.09340701e+01      1.26123047    1.31396484  1.09340701e+01  1.09340701e+01          1.23437500        1.28808594      4.07257852e+00    4.07257852e+00          1.23437500        1.28808594      1.16040337e+01    1.16331856e+01           1.23437500         1.28808594       4.21872269e+00     3.92643434e+00           1.23437500         1.28808594       1.16040337e+01     1.16331856e+01       1.23437500     1.28808594   4.21872269e+00  3.92643434e+00           1.23437500         1.28808594       1.09340670e+01     1.09340670e+01           1.23437500         1.28808594       1.09340701e+01     1.09340701e+01            1.23437500          1.28808594        1.09340670e+01      1.09340669e+01            1.23437500          1.28808594        1.09340701e+01      1.09340701e+01        1.23437500      1.28808594    1.09340670e+01  1.09340669e+01
   1.28808594   1.33984375  1.09340701e+01  1.09340701e+01      1.31396484    1.36474609  1.09340701e+01  1.09340701e+01          1.28808594        1.33984375      3.78560313e+00    3.78560313e+00          1.28808594        1.33984375      1.16331856e+01    1.16612774e+01           1.28808594         1.33984375       3.92643434e+00     3.64477192e+00           1.28808594         1.33984375       1.16331856e+01     1.16612774e+01       1.28808594     1.33984375   3.92643434e+00  3.64477192e+00           1.28808594         1.33984375       1.09340668e+01     1.09340668e+01           1.28808594         1.33984375       1.09340701e+01     1.09340701e+01            1.28808594          1.33984375        1.09340669e+01      1.09340668e+01            1.28808594          1.33984375        1.09340701e+01      1.09340701e+01        1.28808594      1.33984375    1.09340669e+01  1.09340668e+01
   1.33984375   1.38964844  1.09340701e+01  1.09340701e+01      1.36474609    1.41357422  1.09340701e+01  1.09340701e+01          1.33984375        1.38964844      3.50925376e+00    3.50925376e+00          1.33984375        1.38964844      1.16612774e+01    1.16883091e+01           1.33984375         1.38964844       3.64477192e+00     3.37373561e+00           1.33984375         1.38964844       1.16612774e+01     1.16883091e+01       1.33984375     1.38964844   3.64477192e+00  3.37373561e+00           1.33984375         1.38964844       1.09340667e+01     1.09340667e+01           1.33984375         1.38964844       1.09340701e+01     1.09340701e+01            1.33984375          1.38964844        1.09340668e+01      1.09340667e+01            1.33984375          1.38964844        1.09340701e+01      1.09340701e+01        1.33984375      1.38964844    1.09340668e+01  1.09340667e+01
   1.38964844   1.43750000  1.09340701e+01  1.09340701e+01      1.41357422    1.46044922  1.09340701e+01  1.09340701e+01          1.38964844        1.43750000      3.24353063e+00    3.24353063e+00          1.38964844        1.43750000      1.16883091e+01    1.17142808e+01           1.38964844         1.43750000       3.37373561e+00     3.11332564e+00           1.38964844         1.43750000       1.16883091e+01     1.17142808e+01       1.38964844     1.43750000   3.37373561e+00  3.11332564e+00           1.38964844         1.43750000       1.09340666e+01     1.09340666e+01           1.38964844         1.43750000       1.09340701e+01     1.09340701e+01            1.38964844          1.43750000        1.09340667e+01      1.09340665e+01            1.38964844          1.43750000        1.09340701e+01      1.09340701e+01        1.38964844      1.43750000    1.09340667e+01  1.09340665e+01
   1.43750000   1.48339844  1.09340701e+01  1.09340701e+01      1.46044922    1.50537109  1.09340701e+01  1.09340701e+01          1.43750000        1.48339844      2.98843393e+00    2.98843393e+00          1.43750000        1.48339844      1.17142808e+01    1.17391924e+01           1.43750000         1.48339844       3.11332564e+00     2.86354221e+00           1.43750000         1.48339844       1.17142808e+01     1.17391924e+01       1.43750000     1.48339844   3.11332564e+00  2.86354221e+00           1.43750000         1.48339844       1.09340665e+01     1.09340665e+01           1.43750000         1.48339844       1.09340701e+01     1.09340701e+01            1.43750000          1.48339844        1.09340665e+01      1.09340664e+01            1.43750000          1.48339844        1.09340701e+01      1.09340701e+01        1.43750000      1.48339844    1.09340665e+01  1.09340664e+01
   1.48339844   1.52734375  1.09340701e+01  1.09340701e+01      1.50537109    1.54833984  1.09340701e+01  1.09340701e+01          1.48339844        1.52734375      2.74396387e+00    2.74396387e+00          1.48339844        1.52734375      1.17391924e+01    1.17630440e+01           1.48339844         1.52734375       2.86354221e+00     2.62438553e+00           1.48339844         1.52734375       1.17391924e+01     1.17630440e+01       1.48339844     1.52734375   2.86354221e+00  2.62438553e+00           1.48339844         1.52734375       1.09340664e+01     1.09340664e+01           1.48339844         1.52734375       1.09340701e+01     1.09340701e+01            1.48339844          1.52734375        1.09340664e+01      1.09340663e+01            1.48339844          1.52734375        1.09340701e+01      1.09340701e+01        1.48339844      1.52734375    1.09340664e+01  1.09340663e+01
   1.52734375   1.56933594  1.09340701e+01  1.09340701e+01      1.54833984    1.58935547  1.09340701e+01  1.09340701e+01          1.52734375        1.56933594      2.51012066e+00    2.51012066e+00          1.52734375        1.56933594      1.17630440e+01    1.17858355e+01           1.52734375         1.56933594       2.62438553e+00     2.39585580e+00           1.52734375         1.56933594       1.17630440e+01     1.17858355e+01       1.52734375     1.56933594   2.62438553e+00  2.39585580e+00           1.52734375         1.56933594       1.09340663e+01     1.09340663e+01           1.52734375         1.56933594       1.09340701e+01     1.09340701e+01            1.52734375          1.56933594        1.09340663e+01      1.09340662e+01            1.52734375          1.56933594        1.09340701e+01      1.09340701e+01        1.52734375      1.56933594    1.09340663e+01  1.09340662e+01
   1.56933594   1.60937500  1.09340701e+01  1.09340701e+01      1.58935547    1.62841797  1.09340701e+01  1.09340701e+01          1.56933594        1.60937500      2.28690451e+00    2.28690451e+00          1.56933594        1.60937500      1.17858355e+01    1.18075669e+01           1.56933594         1.60937500       2.39585580e+00     2.17795323e+00           1.56933594         1.60937500       1.17858355e+01     1.18075669e+01       1.56933594     1.60937500   2.39585580e+00  2.17795323e+00           1.56933594         1.60937500       1.09340662e+01     1.09340662e+01           1.56933594         1.60937500       1.09340701e+01     1.09340701e+01            1.56933594          1.60937500        1.09340662e+01      1.09340661e+01            1.56933594          1.60937500        1.09340701e+01      1.09340701e+01        1.56933594      1.60937500    1.09340662e+01  1.09340661e+01
   1.60937500   1.64746094  1.09340701e+01  1.09340701e+01      1.62841797    1.66552734  1.09340701e+01  1.09340701e+01          1.60937500        1.64746094      2.07431563e+00    2.07431563e+00          1.60937500        1.64746094      1.18075669e+01    1.18282382e+01           1.60937500         1.64746094       2.17795323e+00     1.97067803e+00           1.60937500         1.64746094       1.18075669e+01     1.18282382e+01       1.60937500     1.64746094   2.17795323e+00  1.97067803e+00           1.60937500         1.64746094       1.09340661e+01     1.09340661e+01           1.60937500         1.64746094       1.09340701e+01     1.09340701e+01            1.60937500          1.64746094        1.09340661e+01      1.09340660e+01            1.60937500          1.64746094        1.09340701e+01      1.09340701e+01        1.60937500      1.64746094    1.09340661e+01  1.09340660e+01
   1.64746094   1.68359375  1.09340701e+01  1.09340701e+01      1.66552734    1.70068359  1.09340701e+01  1.09340701e+01          1.64746094        1.68359375      1.87235422e+00    1.87235422e+00          1.64746094        1.68359375      1.18282382e+01    1.18478495e+01           1.64746094         1.68359375       1.97067803e+00     1.77403041e+00           1.64746094         1.68359375       1.18282382e+01     1.18478495e+01       1.64746094     1.68359375   1.97067803e+00  1.77403041e+00           1.64746094         1.68359375       1.09340660e+01     1.09340660e+01           1.64746094         1.68359375       1.09340701e+01     1.09340701e+01            1.64746094          1.68359375        1.09340660e+01      1.09340659e+01            1.64746094          1.68359375        1.09340701e+01      1.09340701e+01        1.64746094      1.68359375    1.09340660e+01  1.09340659e+01
   1.68359375   1.71777344  1.09340701e+01  1.09340701e+01      1.70068359    1.73388672  1.09340701e+01  1.09340701e+01          1.68359375        1.71777344      1.68102049e+00    1.68102049e+00          1.68359375        1.71777344      1.18478495e+01    1.18664007e+01           1.68359375         1.71777344       1.77403041e+00     1.58801057e+00           1.68359375         1.71777344       1.18478495e+01     1.18664007e+01       1.68359375     1.71777344   1.77403041e+00  1.58801057e+00           1.68359375         1.71777344       1.09340659e+01     1.09340659e+01           1.68359375         1.71777344       1.09340701e+01     1.09340701e+01            1.68359375          1.71777344        1.09340659e+01      1.09340658e+01            1.68359375          1.71777344        1.09340701e+01      1.09340701e+01        1.68359375      1.71777344    1.09340659e+01  1.09340658e+01
   1.71777344   1.75000000  1.09340701e+01  1.09340701e+01      1.73388672    1.76513672  1.09340701e+01  1.09340701e+01          1.71777344        1.75000000      1.50031465e+00    1.50031465e+00          1.71777344        1.75000000      1.18664007e+01    1.18838918e+01           1.71777344         1.75000000       1.58801057e+00     1.41261873e+00           1.71777344         1.75000000       1.18664007e+01     1.18838918e+01       1.71777344     1.75000000   1.58801057e+00  1.41261873e+00           1.71777344         1.75000000       1.09340658e+01     1.09340658e+01           1.71777344         1.75000000       1.09340701e+01     1.09340701e+01            1.71777344          1.75000000        1.09340658e+01      1.09340657e+01            1.71777344          1.75000000        1.09340701e+01      1.09340701e+01        1.71777344      1.75000000    1.09340658e+01  1.09340657e+01
   1.75000000   1.78027344  1.09340701e+01  1.09340701e+01      1.76513672    1.79443359  1.09340701e+01  1.09340701e+01          1.75000000        1.78027344      1.33023691e+00    1.33023691e+00          1.75000000        1.78027344      1.18838918e+01    1.19003229e+01           1.75000000         1.78027344       1.41261873e+00     1.24785509e+00           1.75000000         1.78027344       1.18838918e+01     1.19003229e+01       1.75000000     1.78027344   1.41261873e+00  1.24785509e+00           1.75000000         1.78027344       1.09340657e+01     1.09340657e+01           1.75000000         1.78027344       1.09340701e+01     1.09340701e+01            1.75000000          1.78027344        1.09340657e+01      1.09340657e+01            1.75000000          1.78027344        1.09340701e+01      1.09340701e+01        1.75000000      1.78027344    1.09340657e+01  1.09340657e+01
   1.78027344   1.80859375  1.09340701e+01  1.09340701e+01      1.79443359    1.82177734  1.09340701e+01  1.09340701e+01          1.78027344        1.80859375      1.17078747e+00    1.17078747e+00          1.78027344        1.80859375      1.19003229e+01    1.19156939e+01           1.78027344         1.80859375       1.24785509e+00     1.09371985e+00           1.78027344         1.80859375       1.19003229e+01     1.19156939e+01       1.78027344     1.80859375   1.24785509e+00  1.09371985e+00           1.78027344         1.80859375       1.09340656e+01     1.09340656e+01           1.78027344         1.80859375       1.09340701e+01     1.09340701e+01            1.78027344          1.80859375        1.09340657e+01      1.09340656e+01            1.78027344          1.80859375        1.09340701e+01      1.09340701e+01        1.78027344      1.80859375    1.09340657e+01  1.09340656e+01
   1.80859375   1.83496094  1.09340701e+01  1.09340701e+01      1.82177734    1.84716797  1.09340701e+01  1.09340701e+01          1.80859375        1.83496094      1.02196654e+00    1.02196654e+00          1.80859375        1.83496094      1.19156939e+01    1.19300048e+01           1.80859375         1.83496094       1.09371985e+00     9.50213232e-01           1.80859375         1.83496094       1.19156939e+01     1.19300048e+01       1.80859375     1.83496094   1.09371985e+00  9.50213232e-01           1.80859375         1.83496094       1.09340656e+01     1.09340656e+01           1.80859375         1.83496094       1.09340701e+01     1.09340701e+01            1.80859375          1.83496094        1.09340656e+01      1.09340655e+01            1.80859375          1.83496094        1.09340701e+01      1.09340701e+01        1.80859375      1.83496094    1.09340656e+01  1.09340655e+01
   1.83496094   1.85937500  1.09340701e+01  1.09340701e+01      1.84716797    1.87060547  1.09340701e+01  1.09340702e+01          1.83496094        1.85937500      8.83774333e-01    8.83774333e-01          1.83496094        1.85937500      1.19300048e+01    1.19432557e+01           1.83496094         1.85937500       9.50213232e-01     8.17335434e-01           1.83496094         1.85937500       1.19300048e+01     1.19432557e+01       1.83496094     1.85937500   9.50213232e-01  8.17335434e-01           1.83496094         1.85937500       1.09340655e+01     1.09340655e+01           1.83496094         1.85937500       1.09340701e+01     1.09340701e+01            1.83496094          1.85937500        1.09340655e+01      1.09340655e+01            1.83496094          1.85937500        1.09340701e+01      1.09340701e+01        1.83496094      1.85937500    1.09340655e+01  1.09340655e+01
   1.85937500   1.88183594  1.09340702e+01  1.09340702e+01      1.87060547    1.89208984  1.09340702e+01  1.09340722e+01          1.85937500        1.88183594      7.56211056e-01    7.56211056e-01          1.85937500        1.88183594      1.19432557e+01    1.19554467e+01           1.85937500         1.88183594       8.17335434e-01     6.95086678e-01           1.85937500         1.88183594       1.19432557e+01     1.19554467e+01       1.85937500     1.88183594   8.17335434e-01  6.95086678e-01           1.85937500         1.88183594       1.09340655e+01     1.09340655e+01           1.85937500         1.88183594       1.09340701e+01     1.09340703e+01            1.85937500          1.88183594        1.09340655e+01      1.09340656e+01            1.85937500          1.88183594        1.09340701e+01      1.09340703e+01        1.85937500      1.88183594    1.09340655e+01  1.09340656e+01
   1.88183594   1.90234375  1.09340722e+01  1.09340722e+01      1.89208984    1.91162109  1.09340722e+01  1.09341065e+01          1.88183594        1.90234375      6.39277024e-01    6.39277024e-01          1.88183594        1.90234375      1.19554467e+01    1.19665816e+01           1.88183594         1.90234375       6.95086678e-01     5.83467370e-01           1.88183594         1.90234375       1.19554467e+01     1.19665816e+01       1.88183594     1.90234375   6.95086678e-01  5.83467370e-01           1.88183594         1.90234375       1.09340675e+01     1.09340675e+01           1.88183594         1.90234375       1.09340703e+01     1.09340741e+01            1.88183594          1.90234375        1.09340656e+01      1.09340693e+01            1.88183594          1.90234375        1.09340703e+01      1.09340741e+01        1.88183594      1.90234375    1.09340656e+01  1.09340693e+01
   1.90234375   1.92089844  1.09341065e+01  1.09341065e+01      1.91162109    1.92919922  1.09341065e+01  1.09345455e+01          1.90234375        1.92089844      5.32973907e-01    5.32973907e-01          1.90234375        1.92089844      1.19665816e+01    1.19767232e+01           1.90234375         1.92089844       5.83467370e-01     4.82480444e-01           1.90234375         1.92089844       1.19665816e+01     1.19767232e+01       1.90234375     1.92089844   5.83467370e-01  4.82480444e-01           1.90234375         1.92089844       1.09341017e+01     1.09341017e+01           1.90234375         1.92089844       1.09340741e+01     1.09341389e+01            1.90234375          1.92089844        1.09340693e+01      1.09341341e+01            1.90234375          1.92089844        1.09340741e+01      1.09341389e+01        1.90234375      1.92089844    1.09340693e+01  1.09341341e+01
   1.92089844   1.93750000  1.09345455e+01  1.09345455e+01      1.92919922    1.94482422  1.09345455e+01  1.09386995e+01          1.92089844        1.93750000      4.37316487e-01    4.37316487e-01          1.92089844        1.93750000      1.19767231e+01    1.19866247e+01           1.92089844         1.93750000       4.82480444e-01     3.92152531e-01           1.92089844         1.93750000       1.19767232e+01     1.19866248e+01       1.92089844     1.93750000   4.82480444e-01  3.92152531e-01           1.92089844         1.93750000       1.09345407e+01     1.09345407e+01           1.92089844         1.93750000       1.09341389e+01     1.09349520e+01            1.92089844          1.93750000        1.09341341e+01      1.09349472e+01            1.92089844          1.93750000        1.09341389e+01      1.09349520e+01        1.92089844      1.93750000    1.09341341e+01  1.09349472e+01
   1.93750000   1.95214844  1.09386995e+01  1.09386995e+01      1.94482422    1.95849609  1.09386995e+01  1.09677447e+01          1.93750000        1.95214844      3.52407987e-01    3.52407987e-01          1.93750000        1.95214844      1.19866239e+01    1.20027942e+01           1.93750000         1.95214844       3.92152531e-01     3.12663443e-01           1.93750000         1.95214844       1.19866248e+01     1.20027952e+01       1.93750000     1.95214844   3.92152531e-01  3.12663443e-01           1.93750000         1.95214844       1.09386940e+01     1.09386940e+01           1.93750000         1.95214844       1.09349516e+01     1.09424478e+01            1.93750000          1.95214844        1.09349459e+01      1.09424421e+01            1.93750000          1.95214844        1.09349520e+01      1.09424482e+01        1.93750000      1.95214844    1.09349472e+01  1.09424433e+01
   1.95214844   1.96484375  1.09677447e+01  1.09677447e+01      1.95849609    1.97021484  1.09677447e+01  1.11178387e+01          1.95214844        1.96484375      2.78756828e-01    2.78756828e-01          1.95214844        1.96484375      1.20027711e+01    1.20652370e+01           1.95214844         1.96484375       3.12663443e-01     2.44850213e-01           1.95214844         1.96484375       1.20027952e+01     1.20652611e+01       1.95214844     1.96484375   3.12663443e-01  2.44850213e-01           1.95214844         1.96484375       1.09677105e+01     1.09677105e+01           1.95214844         1.96484375       1.09424287e+01     1.09930800e+01            1.95214844          1.96484375        1.09423850e+01      1.09930360e+01            1.95214844          1.96484375        1.09424482e+01      1.09930995e+01        1.95214844      1.96484375    1.09424433e+01  1.09930946e+01
   1.96484375   1.97558594  1.11178387e+01  1.11178387e+01      1.97021484    1.97998047  1.11178387e+01  1.16942595e+01          1.96484375        1.97558594      2.18075545e-01    2.18075545e-01          1.96484375        1.97558594      1.20647322e+01    1.23459923e+01           1.96484375         1.97558594       2.44850213e-01     1.91300877e-01           1.96484375         1.97558594       1.20652611e+01     1.23465212e+01       1.96484375     1.97558594   2.44850213e-01  1.91300877e-01           1.96484375         1.97558594       1.11171260e+01     1.11171260e+01           1.96484375         1.97558594       1.09926312e+01     1.12435178e+01            1.96484375          1.97558594        1.09916899e+01      1.12425621e+01            1.96484375          1.97558594        1.09930995e+01      1.12439932e+01        1.96484375      1.97558594    1.09930946e+01  1.12439881e+01
   1.97558594   1.98437500  1.16942595e+01  1.16942595e+01      1.97998047    1.98779297  1.16942595e+01  1.33648134e+01          1.97558594        1.98437500      1.74221336e-01    1.74221336e-01          1.97558594        1.98437500      1.23398883e+01    1.33534839e+01           1.97558594         1.98437500       1.91300877e-01     1.57141795e-01           1.97558594         1.98437500       1.23465212e+01     1.33601168e+01       1.97558594     1.98437500   1.91300877e-01  1.57141795e-01           1.97558594         1.98437500       1.16852457e+01     1.16852457e+01           1.97558594         1.98437500       1.12381392e+01     1.21563880e+01            1.97558594          1.98437500        1.12264359e+01      1.21440555e+01            1.97558594          1.98437500        1.12439909e+01      1.21625544e+01        1.97558594      1.98437500    1.12439881e+01  1.21625512e+01
   1.98437500   1.99121094  1.33648134e+01  1.33648134e+01      1.98779297    1.99365234  1.33648134e+01  1.70570894e+01          1.98437500        1.99121094      1.52954795e-01    1.52954795e-01          1.98437500        1.99121094      1.33165066e+01    1.60923964e+01           1.98437500         1.99121094       1.57141795e-01     1.48767796e-01           1.98437500         1.99121094       1.33601168e+01     1.61360066e+01       1.98437500     1.99121094   1.57141795e-01  1.48767796e-01           1.98437500         1.99121094       1.33056494e+01     1.33056494e+01           1.98437500         1.99121094       1.21253944e+01     1.46437720e+01            1.98437500          1.99121094        1.20514153e+01      1.45598835e+01            1.98437500          1.99121094        1.21624736e+01      1.46858229e+01        1.98437500      1.99121094    1.21625512e+01  1.46859053e+01
   1.99121094   1.99609375  1.70570894e+01  1.70570894e+01      1.99365234    1.99755859  1.70570894e+01  2.29433739e+01          1.99121094        1.99609375      1.59325547e-01    1.59325547e-01          1.99121094        1.99609375      1.59954537e+01    2.16297395e+01           1.99121094         1.99609375       1.48767796e-01     1.69883298e-01           1.99121094         1.99609375       1.61360066e+01     2.17702924e+01       1.99121094     1.99609375   1.48767796e-01  1.69883298e-01           1.99121094         1.99609375       1.68677818e+01     1.68677818e+01           1.99121094         1.99609375       1.45707206e+01     1.96704717e+01            1.99121094          1.99609375        1.43430585e+01      1.93925050e+01            1.99121094          1.99609375        1.46852518e+01      1.98103794e+01        1.99121094      1.99609375    1.46859053e+01  1.98111065e+01
   1.99609375   1.99902344  2.29433739e+01  2.29433739e+01      1.99755859    1.99951172  2.29433739e+01  2.82553745e+01          1.99609375        1.99902344      1.89764075e-01    1.89764075e-01          1.99609375        1.99902344      2.15885234e+01    2.90185188e+01           1.99609375         1.99902344       1.69883298e-01     2.09644852e-01           1.99609375         1.99902344       2.17702924e+01     2.92002878e+01       1.99609375     1.99902344   1.69883298e-01  2.09644852e-01           1.99609375         1.99902344       2.26983927e+01     2.26983927e+01           1.99609375         1.99902344       1.96618085e+01     2.63892656e+01            1.99609375          1.99902344        1.93665864e+01      2.60301990e+01            1.99609375          1.99902344        1.98102933e+01      2.65699463e+01        1.99609375      1.99902344    1.98111065e+01  2.65708491e+01
   1.99902344   2.00000000  2.82553745e+01  2.82553745e+01      1.99951172    2.00048828  2.82553745e+01  3.20004095e+01          1.99902344        2.00000000      2.20543393e-01    2.20543393e-01          1.99902344        2.00000000      2.91611494e+01    3.29814955e+01           1.99902344         2.00000000       2.09644852e-01     2.31441934e-01           1.99902344         2.00000000       2.92002878e+01     3.30206339e+01       1.99902344     2.00000000   2.09644852e-01  2.31441934e-01           1.99902344         2.00000000       2.82020658e+01     2.82020658e+01           1.99902344         2.00000000       2.65367079e+01     3.00096102e+01            1.99902344          2.00000000        2.64685267e+01      2.99356048e+01            1.99902344          2.00000000        2.65708290e+01      3.00466471e+01        1.99902344      2.00000000    2.65708491e+01  3.00466671e+01
   2.00000000   2.00097656  3.20004095e+01  3.20004095e+01      2.00048828    2.00244141  3.20004095e+01  4.03495195e+01          2.00000000        2.00097656      2.44165567e-01    2.44165567e-01          2.00000000        2.00097656      3.29740755e+01    3.74084586e+01           2.00000000         2.00097656       2.31441934e-01     2.56889200e-01           2.00000000         2.00097656       3.30206339e+01     3.74550170e+01       2.00000000     2.00097656   2.31441934e-01  2.56889200e-01           2.00000000         2.00097656       3.19370019e+01     3.19370019e+01           2.00000000         2.00097656       3.00060954e+01     3.40370336e+01            2.00000000          2.00097656        2.99250827e+01      3.39489211e+01            2.00000000          2.00097656        3.00466406e+01      3.40811334e+01        2.00000000      2.00097656    3.00466671e+01  3.40811599e+01
   2.00097656   2.00390625  4.03495195e+01  4.03495195e+01      2.00244141    2.00634766  4.03495195e+01  6.02604976e+01          2.00097656        2.00390625      2.99476907e-01    2.99476907e-01          2.00097656        2.00390625      3.70316292e+01    5.20779764e+01           2.00097656         2.00390625       2.56889200e-01     3.42064613e-01           2.00097656         2.00390625       3.74550170e+01     5.25013642e+01       2.00097656     2.00390625   2.56889200e-01  3.42064613e-01           2.00097656         2.00390625       3.97811714e+01     3.97811714e+01           2.00097656         2.00390625       3.37389428e+01     4.73420873e+01            2.00097656          2.00390625        3.30647455e+01      4.64975973e+01            2.00097656          2.00390625        3.40786655e+01      4.77679237e+01        2.00097656      2.00390625    3.40811599e+01  4.77707400e+01
   2.00390625   2.00878906  6.02604976e+01  6.02604976e+01      2.00634766    2.01220703  6.02604976e+01  9.84747210e+01          2.00390625        2.00878906      4.28236640e-01    4.28236640e-01          2.00390625        2.00878906      5.12996923e+01    8.23424750e+01           2.00390625         2.00878906       3.42064613e-01     5.14408667e-01           2.00390625         2.00878906       5.25013642e+01     8.35441469e+01       2.00390625     2.00878906   3.42064613e-01  5.14408667e-01           2.00390625         2.00878906       5.86708119e+01     5.86708119e+01           2.00390625         2.00878906       4.68443899e+01     7.47527413e+01            2.00390625          2.00878906        4.50437523e+01      7.22978715e+01            2.00390625          2.00878906        4.77576538e+01      7.60001700e+01        2.00390625      2.00878906    4.77707400e+01  7.60156580e+01
   2.00878906   2.01562500  9.84747210e+01  9.84747210e+01      2.01220703    2.02001953  9.84747210e+01  1.66126248e+02          2.00878906        2.01562500      6.68967088e-01    6.68967088e-01          2.00878906        2.01562500      8.10998053e+01    1.37756735e+02           2.00878906         2.01562500       5.14408667e-01     8.23525510e-01           2.00878906         2.01562500       8.35441469e+01     1.40201076e+02       2.00878906     2.01562500   5.14408667e-01  8.23525510e-01           2.00878906         2.01562500       9.52650277e+01     9.52650277e+01           2.00878906         2.01562500       7.41692552e+01     1.24960900e+02            2.00878906          2.01562500        7.06047160e+01      1.19925339e+02            2.00878906          2.01562500        7.59829762e+01      1.27529822e+02        2.00878906      2.01562500    7.60156580e+01  1.27569267e+02
   2.01562500   2.02441406  1.66126248e+02  1.66126248e+02      2.02001953    2.02978516  1.66126248e+02  2.80671590e+02          2.01562500        2.02441406      1.08653361e+00    1.08653361e+00          2.01562500        2.02441406      1.35907526e+02    2.33457091e+02           2.01562500         2.02441406       8.23525510e-01     1.34954171e+00           2.01562500         2.02441406       1.40201076e+02     2.37750641e+02       2.01562500     2.02441406   8.23525510e-01  1.34954171e+00           2.01562500         2.02441406       1.60496842e+02     1.60496842e+02           2.01562500         2.02441406       1.24338918e+02     2.11741178e+02            2.01562500          2.02441406        1.18111538e+02      2.02882145e+02            2.01562500          2.02441406        1.27509656e+02      2.16264405e+02        2.01562500      2.02441406    1.27569267e+02  2.16336627e+02
   2.02441406   2.03515625  2.80671590e+02  2.80671590e+02      2.02978516    2.04150391  2.80671590e+02  4.69843339e+02          2.02441406        2.03515625      1.78500658e+00    1.78500658e+00          2.02441406        2.03515625      2.30703203e+02    3.93121183e+02           2.02441406         2.03515625       1.34954171e+00     2.22047145e+00           2.02441406         2.03515625       2.37750641e+02     4.00168621e+02       2.02441406     2.03515625   1.34954171e+00  2.22047145e+00           2.02441406         2.03515625       2.71420708e+02     2.71420708e+02           2.02441406         2.03515625       2.11018746e+02     3.56610967e+02            2.02441406          2.03515625        2.00756557e+02      3.42084859e+02            2.02441406          2.03515625        2.16241368e+02      3.64023282e+02        2.02441406      2.03515625    2.16336627e+02  3.64138378e+02
   2.03515625   2.04785156  4.69843339e+02  4.69843339e+02      2.04150391    2.05517578  4.69843339e+02  7.79405217e+02          2.03515625        2.04785156      2.93352676e+00    2.93352676e+00          2.03515625        2.04785156      3.88868768e+02    6.54894208e+02           2.03515625         2.04785156       2.22047145e+00     3.64658206e+00           2.03515625         2.04785156       4.00168621e+02     6.66194060e+02       2.03515625     2.04785156   2.22047145e+00  3.64658206e+00           2.03515625         2.04785156       4.54985901e+02     4.54985901e+02           2.03515625         2.04785156       3.55575206e+02     5.94200091e+02            2.03515625          2.04785156        3.39025964e+02      5.70945839e+02            2.03515625          2.04785156        3.63991639e+02      6.06056028e+02        2.03515625      2.04785156    3.64138378e+02  6.06232611e+02
   2.04785156   2.06250000  7.79405217e+02  7.79405217e+02      2.05517578    2.07080078  7.79405217e+02  1.28816301e+03          2.04785156        2.06250000      4.81697412e+00    4.81697412e+00          2.04785156        2.06250000      6.47980939e+02    1.08290256e+03           2.04785156         2.06250000       3.64658206e+00     5.98736619e+00           2.04785156         2.06250000       6.66194060e+02     1.10111568e+03       2.04785156     2.06250000   3.64658206e+00  5.98736619e+00           2.04785156         2.06250000       7.55432012e+02     7.55432012e+02           2.04785156         2.06250000       5.92391644e+02     9.82689040e+02            2.04785156          2.06250000        5.65616978e+02      9.45247046e+02            2.04785156          2.06250000        6.06002349e+02      1.00176794e+03        2.04785156      2.06250000    6.06232611e+02  1.00204430e+03
   2.06250000   2.07910156  1.28816301e+03  1.28816301e+03      2.07080078    2.08837891  1.28816301e+03  2.13725741e+03          2.06250000        2.07910156      7.93512056e+00    7.93512056e+00          2.06250000        2.07910156      1.07103766e+03    1.78955451e+03           2.06250000         2.07910156       5.98736619e+00     9.88287493e+00           2.06250000         2.07910156       1.10111568e+03     1.81963253e+03       2.06250000     2.07910156   5.98736619e+00  9.88287493e+00           2.06250000         2.07910156       1.24856964e+03     1.24856964e+03           2.06250000         2.07910156       9.79183988e+02     1.62401311e+03            2.06250000          2.07910156        9.34960774e+02      1.56217851e+03            2.06250000          2.07910156        1.00166428e+03      1.65552103e+03        2.06250000      2.07910156    1.00204430e+03  1.65597710e+03
   2.07910156   2.09765625  2.13725741e+03  2.13725741e+03      2.08837891    2.10791016  2.13725741e+03  3.58854582e+03          2.07910156        2.09765625      1.31997400e+01    1.31997400e+01          2.07910156        2.09765625      1.76812939e+03    2.97937966e+03           2.07910156         2.09765625       9.88287493e+00     1.65166050e+01           2.07910156         2.09765625       1.81963253e+03     3.03088280e+03       2.07910156     2.09765625   9.88287493e+00  1.65166050e+01           2.07910156         2.09765625       2.06953498e+03     2.06953498e+03           2.07910156         2.09765625       1.61694987e+03     2.70355213e+03            2.07910156          2.09765625        1.54153094e+03      2.59753901e+03            2.07910156          2.09765625        1.65530688e+03      2.75760402e+03        2.07910156      2.09765625    1.65597710e+03  2.75841073e+03
   2.09765625   2.11816406  3.58854582e+03  3.58854582e+03      2.10791016    2.12939453  3.58854582e+03  6.14421941e+03          2.09765625        2.11816406      2.23368326e+01    2.23368326e+01          2.09765625        2.11816406      2.93886983e+03    5.03736334e+03           2.09765625         2.11816406       1.65166050e+01     2.81570601e+01           2.09765625         2.11816406       3.03088280e+03     5.12937631e+03       2.09765625     2.11816406   1.65166050e+01  2.81570601e+01           2.09765625         2.11816406       3.46783318e+03     3.46783318e+03           2.09765625         2.11816406       2.68910903e+03     4.57004678e+03            2.09765625          2.11816406        2.55547434e+03      4.38019202e+03            2.09765625          2.11816406        2.75714192e+03      4.66696705e+03        2.09765625      2.11816406    2.75841073e+03  4.66850317e+03
   2.11816406   2.14062500  6.14421941e+03  6.14421941e+03      2.12939453    2.15283203  6.14421941e+03  1.07994477e+04          2.11816406        2.14062500      3.87338830e+01    3.87338830e+01          2.11816406        2.14062500      4.95749683e+03    8.71220299e+03           2.11816406         2.14062500       2.81570601e+01     4.93107058e+01           2.11816406         2.14062500       5.12937631e+03     8.88408247e+03       2.11816406     2.14062500   2.81570601e+01  4.93107058e+01           2.11816406         2.14062500       5.91951007e+03     5.91951007e+03           2.11816406         2.14062500       4.54019519e+03     7.90127098e+03            2.11816406          2.14062500        4.29358199e+03      7.54543814e+03            2.11816406          2.14062500        4.66593324e+03      8.08326490e+03        2.11816406      2.14062500    4.66850317e+03  8.08640283e+03
   2.14062500   2.16503906  1.07994477e+04  1.07994477e+04      2.15283203    2.17822266  1.07994477e+04  1.95930978e+04          2.14062500        2.16503906      6.92873935e+01    6.92873935e+01          2.14062500        2.16503906      8.54849886e+03    1.55084373e+04           2.14062500         2.16503906       4.93107058e+01     8.92640812e+01           2.14062500         2.16503906       8.88408247e+03     1.58440209e+04       2.14062500     2.16503906   4.93107058e+01  8.92640812e+01           2.14062500         2.16503906       1.03627261e+04     1.03627261e+04           2.14062500         2.16503906       7.83871080e+03     1.40582684e+04            2.14062500          2.16503906        7.36468023e+03      1.33607720e+04            2.14062500          2.16503906        8.08087341e+03      1.44159003e+04        2.14062500      2.16503906    8.08640283e+03  1.44227247e+04
   2.16503906   2.19140625  1.95930978e+04  1.95930978e+04      2.17822266    2.20556641  1.95930978e+04  3.68475364e+04          2.16503906        2.19140625      1.28580611e+02    1.28580611e+02          2.16503906        2.19140625      1.51602094e+04    2.85525952e+04           2.16503906         2.19140625       8.92640812e+01     1.67897141e+02           2.16503906         2.19140625       1.58440209e+04     2.92364067e+04       2.16503906     2.19140625   8.92640812e+01  1.67897141e+02           2.16503906         2.19140625       1.87081896e+04     1.87081896e+04           2.16503906         2.19140625       1.39246731e+04     2.58671961e+04            2.16503906          2.19140625        1.29765275e+04      2.44398516e+04            2.16503906          2.19140625        1.44101896e+04      2.66012970e+04        2.16503906      2.19140625    1.44227247e+04  2.66169627e+04
   2.19140625   2.21972656  3.68475364e+04  3.68475364e+04      2.20556641    2.23486328  3.68475364e+04  7.20530118e+04          2.19140625        2.21972656      2.48693638e+02    2.48693638e+02          2.19140625        2.21972656      2.77845645e+04    5.45693250e+04           2.19140625         2.21972656       1.67897141e+02     3.29490135e+02           2.19140625         2.21972656       2.92364067e+04     5.60211673e+04       2.19140625     2.21972656   1.67897141e+02  3.29490135e+02           2.19140625         2.21972656       3.49809938e+04     3.49809938e+04           2.19140625         2.21972656       2.55750617e+04     4.94017017e+04            2.19140625          2.21972656        2.36037898e+04      4.63581978e+04            2.19140625          2.21972656        2.65872370e+04      5.09726487e+04        2.19140625      2.21972656    2.66169627e+04  5.10103159e+04
   2.21972656   2.25000000  7.20530118e+04  7.20530118e+04      2.23486328    2.26611328  7.20530118e+04  1.46807041e+05          2.21972656        2.25000000      5.03159573e+02    5.03159573e+02          2.21972656        2.25000000      5.28135141e+04    1.08541226e+05           2.21972656         2.25000000       3.29490135e+02     6.76829012e+02           2.21972656         2.25000000       5.60211673e+04     1.11748879e+05       2.21972656     2.25000000   3.29490135e+02  6.76829012e+02           2.21972656         2.25000000       6.79593301e+04     6.79593301e+04           2.21972656         2.25000000       4.87447117e+04     9.81825426e+04            2.21972656          2.25000000        4.44879598e+04      9.14307004e+04            2.21972656          2.25000000        5.09369720e+04      1.01681792e+05        2.21972656      2.25000000    5.10103159e+04  1.01776113e+05
   2.25000000   2.28222656  1.46807041e+05  1.46807041e+05      2.26611328    2.29931641  1.46807041e+05  3.12090572e+05          2.25000000        2.28222656      1.06789396e+03    1.06789396e+03          2.25000000        2.28222656      1.04380103e+05    2.25073029e+05           2.25000000         2.28222656       6.76829012e+02     1.45895890e+03           2.25000000         2.28222656       1.11748879e+05     2.32441805e+05       2.25000000     2.28222656   6.76829012e+02  1.45895890e+03           2.25000000         2.28222656       1.37478054e+05     1.37478054e+05           2.25000000         2.28222656       9.66575311e+04     2.03411444e+05            2.25000000          2.28222656        8.71139065e+04      1.87842201e+05            2.25000000          2.28222656        1.01588471e+05      2.11516693e+05        2.25000000      2.28222656    1.01776113e+05  2.11761744e+05
   2.28222656   2.31640625  3.12090572e+05  3.12090572e+05      2.29931641    2.33447266  3.12090572e+05  6.92804106e+05          2.28222656        2.31640625      2.38285247e+03    2.38285247e+03          2.28222656        2.31640625      2.14846509e+05    4.87072671e+05           2.28222656         2.31640625       1.45895890e+03     3.30674604e+03           2.28222656         2.31640625       2.32441805e+05     5.04667968e+05       2.28222656     2.31640625   1.45895890e+03  3.30674604e+03           2.28222656         2.31640625       2.90005379e+05     2.90005379e+05           2.28222656         2.31640625       1.99747653e+05     4.39780230e+05            2.28222656          2.31640625        1.77532251e+05      4.02478508e+05            2.28222656          2.31640625        2.11264867e+05      4.59293721e+05        2.28222656      2.31640625    2.11761744e+05  4.59952927e+05
   2.31640625   2.35253906  6.92804106e+05  6.92804106e+05      2.33447266    2.37158203  6.92804106e+05  1.60672258e+06          2.31640625        2.35253906      5.60020373e+03    5.60020373e+03          2.31640625        2.35253906      4.60997351e+05    1.10070678e+06           2.31640625         2.35253906       3.30674604e+03     7.89366142e+03           2.31640625         2.35253906       5.04667968e+05     1.14437739e+06       2.31640625     2.35253906   3.30674604e+03  7.89366142e+03           2.31640625         2.35253906       6.38484687e+05     6.38484687e+05           2.31640625         2.35253906       4.30651417e+05     9.92874693e+05            2.31640625          2.35253906        3.76946888e+05      9.00022486e+05            2.31640625          2.35253906        4.58592008e+05      1.04170057e+06        2.31640625      2.35253906    4.59952927e+05  1.04353522e+06
   2.35253906   2.39062500  1.60672258e+06  1.60672258e+06      2.37158203    2.41064453  1.60672258e+06  3.89388188e+06          2.35253906        2.39062500      1.38848763e+04    1.38848763e+04          2.35253906        2.39062500      1.03169392e+06    2.59835828e+06           2.35253906         2.39062500       7.89366142e+03     1.98760912e+04           2.35253906         2.39062500       1.14437739e+06     2.71104176e+06       2.35253906     2.39062500   7.89366142e+03  1.98760912e+04           2.35253906         2.39062500       1.46788086e+06     1.46788086e+06           2.35253906         2.39062500       9.69251416e+05     2.34157702e+06            2.35253906          2.39062500        8.34370243e+05      2.10139147e+06            2.35253906          2.39062500        1.03967941e+06      2.46857260e+06        2.35253906      2.39062500    1.04353522e+06  2.47385518e+06
   2.39062500   2.43066406  3.89388188e+06  3.89388188e+06      2.41064453    2.45166016  3.89388188e+06  9.86263262e+06          2.39062500        2.43066406      3.63720930e+04    3.63720930e+04          2.39062500        2.43066406      2.40867117e+06    6.40829895e+06           2.39062500         2.43066406       1.98760912e+04     5.28680947e+04           2.39062500         2.43066406       2.71104176e+06     6.71066954e+06       2.39062500     2.43066406   1.98760912e+04  5.28680947e+04           2.39062500         2.43066406       3.52493924e+06     3.52493924e+06           2.39062500         2.43066406       2.27802569e+06     5.76980802e+06            2.39062500          2.43066406        1.92592681e+06      5.12395167e+06            2.39062500          2.43066406        2.46254927e+06      6.11327493e+06        2.39062500      2.43066406    2.47385518e+06  6.12901756e+06
   2.43066406   2.47265625  9.86263262e+06  9.86263262e+06      2.45166016    2.49462891  9.86263262e+06  2.61095091e+07          2.43066406        2.47265625      1.00819658e+05    1.00819658e+05          2.43066406        2.47265625      5.86661472e+06    1.65130088e+07           2.43066406         2.47265625       5.28680947e+04     1.48771221e+05           2.43066406         2.47265625       6.71066954e+06     1.73570636e+07       2.43066406     2.47265625   5.28680947e+04  1.48771221e+05           2.43066406         2.47265625       8.84299502e+06     8.84299502e+06           2.43066406         2.47265625       5.59196053e+06     1.48557891e+07            2.43066406          2.47265625        4.63622141e+06      1.30497686e+07            2.43066406          2.47265625        6.09468687e+06      1.58220534e+07        2.43066406      2.47265625    6.12901756e+06  1.58706399e+07
   2.47265625   2.51660156  2.61095091e+07  2.61095091e+07      2.49462891    2.53955078  2.61095091e+07  7.22458682e+07          2.47265625        2.51660156      2.96190917e+05    2.96190917e+05          2.47265625        2.51660156      1.49052231e+07    4.44578263e+07           2.47265625         2.51660156       1.48771221e+05     4.43610612e+05           2.47265625         2.51660156       1.73570636e+07     4.69096669e+07       2.47265625     2.51660156   1.48771221e+05  4.43610612e+05           2.47265625         2.51660156       2.31776012e+07     2.31776012e+07           2.47265625         2.51660156       1.43378215e+07     3.99698343e+07            2.47265625          2.51660156        1.16391365e+07      3.47160660e+07            2.47265625          2.51660156        1.57626085e+07      4.27984940e+07        2.47265625      2.51660156    1.58706399e+07  4.29538964e+07
   2.51660156   2.56250000  7.22458682e+07  7.22458682e+07      2.53955078    2.58642578  7.22458682e+07  2.08949498e+08          2.51660156        2.56250000      9.23857479e+05    9.23857479e+05          2.51660156        2.56250000      3.94960673e+07    1.25052815e+08           2.51660156         2.56250000       4.43610612e+05     1.40410435e+06           2.51660156         2.56250000       4.69096669e+07     1.32466415e+08       2.51660156     2.56250000   4.43610612e+05  1.40410435e+06           2.51660156         2.56250000       6.34712261e+07     6.34712261e+07           2.51660156         2.56250000       3.83993592e+07     1.12377972e+08            2.51660156          2.56250000        3.04695333e+07      9.64729190e+07            2.51660156          2.56250000        4.26013621e+07      1.20997629e+08        2.51660156      2.56250000    4.29538964e+07  1.21513087e+08
   2.56250000   2.61035156  2.08949498e+08  2.08949498e+08      2.58642578    2.63525391  2.08949498e+08  6.31663764e+08          2.56250000        2.61035156      3.06533138e+06    3.06533138e+06          2.56250000        2.61035156      1.09127071e+08    3.67483353e+08           2.56250000         2.61035156       1.40410435e+06     4.72655840e+06           2.56250000         2.61035156       1.32466415e+08     3.90822696e+08       2.56250000     2.61035156   1.40410435e+06  4.72655840e+06           2.56250000         2.61035156       1.81607796e+08     1.81607796e+08           2.56250000         2.61035156       1.07419536e+08     3.30177197e+08            2.56250000          2.61035156        8.31636320e+07      2.80051960e+08            2.56250000          2.61035156        1.20319351e+08      3.57527475e+08        2.56250000      2.61035156    1.21513087e+08  3.59301639e+08
   2.61035156   2.66015625  6.31663764e+08  6.31663764e+08      2.63525391    2.68603516  6.31663764e+08  1.99594157e+09          2.61035156        2.66015625      1.08420738e+07    1.08420738e+07          2.61035156        2.66015625      3.14305411e+08    1.12810600e+09           2.61035156         2.66015625       4.72655840e+06     1.69575893e+07           2.61035156         2.66015625       3.90822696e+08     1.20462329e+09       2.61035156     2.66015625   4.72655840e+06  1.69575893e+07           2.61035156         2.66015625       5.42934580e+08     5.42934580e+08           2.61035156         2.66015625       3.13871557e+08     1.01375386e+09            2.61035156          2.66015625        2.36613874e+08      8.49255286e+08            2.61035156          2.66015625        3.55104851e+08      1.10414381e+09        2.61035156      2.66015625    3.59301639e+08  1.11048403e+09
   2.66015625   2.71191406  1.99594157e+09  1.99594157e+09      2.68603516    2.73876953  1.99594157e+09  6.59215259e+09          2.66015625        2.71191406      4.09769638e+07    4.09769638e+07          2.66015625        2.71191406      9.43339347e+08    3.61737463e+09           2.66015625         2.71191406       1.69575893e+07     6.49963383e+07           2.66015625         2.71191406       1.20462329e+09     3.87865857e+09       2.66015625     2.71191406   1.69575893e+07  6.49963383e+07           2.66015625         2.71191406       1.69597936e+09     1.69597936e+09           2.66015625         2.71191406       9.57894762e+08     3.25266267e+09            2.66015625          2.71191406        7.01593684e+08      2.69036503e+09            2.66015625          2.71191406        1.09515738e+09      3.56388907e+09        2.66015625      2.71191406    1.11048403e+09  3.58742571e+09
   2.71191406   2.76562500  6.59215259e+09  6.59215259e+09      2.73876953    2.79345703  6.59215259e+09  2.27574907e+10          2.71191406        2.76562500      1.65926027e+08    1.65926027e+08          2.71191406        2.76562500      2.94926036e+09    1.21150719e+10           2.71191406         2.76562500       6.49963383e+07     2.66855716e+08           2.71191406         2.76562500       3.87865857e+09     1.30444701e+10       2.71191406     2.76562500   6.49963383e+07  2.66855716e+08           2.71191406         2.76562500       5.53551009e+09     5.53551009e+09           2.71191406         2.76562500       3.05327934e+09     1.09060545e+10            2.71191406          2.76562500        2.16745890e+09      8.90356127e+09            2.71191406          2.76562500        3.52925608e+09      1.20227373e+10        2.71191406      2.76562500    3.58742571e+09  1.21135427e+10
   2.76562500   2.82128906  2.27574907e+10  2.27574907e+10      2.79345703    2.85009766  2.27574907e+10  8.21181635e+10          2.76562500        2.82128906      7.22001211e+08    7.22001211e+08          2.76562500        2.82128906      9.60045961e+09    4.23739595e+10           2.76562500         2.82128906       2.66855716e+08     1.17714670e+09           2.76562500         2.82128906       1.30444701e+10     4.58179700e+10       2.76562500     2.82128906   2.66855716e+08  1.17714670e+09           2.76562500         2.82128906       1.88782835e+10     1.88782835e+10           2.76562500         2.82128906       1.01644150e+10     3.82137199e+10            2.76562500          2.82128906        6.97420774e+09      3.07823592e+10            2.76562500          2.82128906        1.18840125e+10      4.23898041e+10        2.76562500      2.82128906    1.21135427e+10  4.27540399e+10
   2.82128906   2.87890625  8.21181635e+10  8.21181635e+10      2.85009766    2.90869141  8.21181635e+10  3.09721840e+11          2.82128906        2.87890625      3.38754159e+09    3.38754159e+09          2.82128906        2.87890625      3.25219140e+10    1.54759696e+11           2.82128906         2.87890625       1.17714670e+09     5.59793647e+09           2.82128906         2.87890625       4.58179700e+10     1.68055752e+11       2.82128906     2.87890625   1.17714670e+09  5.59793647e+09           2.82128906         2.87890625       6.72726895e+10     6.72726895e+10           2.82128906         2.87890625       3.53384985e+10     1.39924824e+11            2.82128906          2.87890625        2.33641373e+10      1.11181242e+11            2.82128906          2.87890625        4.18120717e+10      1.56205577e+11        2.82128906      2.87890625    4.27540399e+10  1.57725127e+11
   2.87890625   2.93847656  3.09721840e+11  3.09721840e+11      2.90869141    2.96923828  3.09721840e+11  1.22101834e+12          2.87890625        2.93847656      1.72042712e+10    1.72042712e+10          2.87890625        2.93847656      1.14576605e+11    5.90120586e+11           2.87890625         2.93847656       5.59793647e+09     2.88106060e+10           2.87890625         2.93847656       1.68055752e+11     6.43599732e+11       2.87890625     2.93847656   5.59793647e+09  2.88106060e+10           2.87890625         2.93847656       2.50489857e+11     2.50489857e+11           2.87890625         2.93847656       1.28305386e+11     5.35420198e+11            2.87890625          2.93847656        8.14542129e+10      4.19525501e+11            2.87890625          2.93847656        1.53703262e+11      6.01598769e+11        2.87890625      2.93847656    1.57725127e+11  6.08194324e+11
   2.93847656   3.00000000  1.22101834e+12  1.22101834e+12      2.96923828    3.03076172  1.22101834e+12  4.92131786e+12          2.93847656        3.00000000      9.50002446e+10    9.50002446e+10          2.93847656        3.00000000      4.19499351e+11    2.34897594e+12           2.93847656         3.00000000       2.88106060e+10     1.61189883e+11           2.93847656         3.00000000       6.43599732e+11     2.57307633e+12       2.93847656     3.00000000   2.88106060e+10  1.61189883e+11           2.93847656         3.00000000       9.74586052e+11     9.74586052e+11           2.93847656         3.00000000       4.86465832e+11     2.14101614e+12            2.93847656          3.00000000        2.95352620e+11      1.65381948e+12            2.93847656          3.00000000        5.90323609e+11      2.42153553e+12        2.93847656      3.00000000    6.08194324e+11  2.45132895e+12
   3.00000000   3.06152344  4.92131786e+12  4.92131786e+12      3.03076172    3.09130859  4.92131786e+12  1.94013420e+13          3.00000000        3.06152344      5.31508373e+11    5.31508373e+11          3.00000000        3.06152344      1.67713533e+12    9.39107661e+12           3.00000000         3.06152344       1.61189883e+11     9.01826863e+11           3.00000000         3.06152344       2.57307633e+12     1.02870176e+13       3.00000000     3.06152344   1.61189883e+11  9.01826863e+11           3.00000000         3.06152344       3.92807184e+12     3.92807184e+12           3.00000000         3.06152344       1.96070191e+12     8.62937162e+12            3.00000000          3.06152344        1.19041957e+12      6.66572411e+12            3.00000000          3.06152344        2.37930098e+12      9.76000581e+12        3.00000000      3.06152344    2.45132895e+12  9.88008827e+12
   3.06152344   3.12109375  1.94013420e+13  1.94013420e+13      3.09130859    3.14990234  1.94013420e+13  7.31752769e+13          3.06152344        3.12109375      2.77160594e+12    2.77160594e+12          3.06152344        3.12109375      7.01345559e+12    3.61224224e+13           3.06152344         3.12109375       9.01826863e+11     4.64138503e+12           3.06152344         3.12109375       1.02870176e+13     3.93959844e+13       3.06152344     3.12109375   9.01826863e+11  4.64138503e+12           3.06152344         3.12109375       1.56909806e+13     1.56909806e+13           3.06152344         3.12109375       8.03720093e+12     3.35393538e+13            3.06152344          3.12109375        5.10238811e+12      2.62795730e+13            3.06152344          3.12109375        9.62815393e+12      3.76848576e+13        3.06152344      3.12109375    9.88008827e+12  3.80980110e+13
   3.12109375   3.17871094  7.31752769e+13  7.31752769e+13      3.14990234    3.20654297  7.31752769e+13  2.64045781e+14          3.12109375        3.17871094      1.33567760e+13    1.33567760e+13          3.12109375        3.17871094      2.79635439e+13    1.33068108e+14           3.12109375         3.17871094       4.64138503e+12     2.20721670e+13           3.12109375         3.17871094       3.93959844e+13     1.44500549e+14       3.12109375     3.17871094   4.64138503e+12  2.20721670e+13           3.12109375         3.17871094       5.99465144e+13     5.99465144e+13           3.12109375         3.17871094       3.14900419e+13     1.24686638e+14            3.12109375          3.17871094        2.08197204e+13      9.90733084e+13            3.12109375          3.17871094        3.72586257e+13      1.39194374e+14        3.12109375      3.17871094    3.80980110e+13  1.40548441e+14
   3.17871094   3.23437500  2.64045781e+14  2.64045781e+14      3.20654297    3.26123047  2.64045781e+14  9.11541323e+14          3.17871094        3.23437500      5.97181566e+13    5.97181566e+13          3.17871094        3.23437500      1.06349408e+14    4.69398942e+14           3.17871094         3.23437500       2.20721670e+13     9.73641462e+13           3.17871094         3.23437500       1.44500549e+14     5.07550082e+14       3.17871094     3.23437500   2.20721670e+13  9.73641462e+13           3.17871094         3.23437500       2.19036938e+14     2.19036938e+14           3.17871094         3.23437500       1.17933515e+14     4.43378038e+14            3.17871094          3.23437500        8.09188554e+13      3.57155021e+14            3.17871094          3.23437500        1.37885296e+14      4.91831421e+14        3.17871094      3.23437500    1.40548441e+14  4.96057499e+14
   3.23437500   3.28808594  9.11541323e+14  9.11541323e+14      3.26123047    3.31396484  9.11541323e+14  3.01061911e+15          3.23437500        3.28808594      2.48556257e+14    2.48556257e+14          3.23437500        3.28808594      3.85931704e+14    1.58534343e+15           3.23437500         3.28808594       9.73641462e+13     3.99748368e+14           3.23437500         3.28808594       5.07550082e+14     1.70696180e+15       3.23437500     3.28808594   9.73641462e+13  3.99748368e+14           3.23437500         3.28808594       7.65432243e+14     7.65432243e+14           3.23437500         3.28808594       4.22197482e+14     1.50805360e+15            3.23437500          3.28808594        2.99709122e+14      1.23115536e+15            3.23437500          3.28808594        4.88013992e+14      1.66246485e+15        3.23437500      3.28808594    4.96057499e+14  1.67502113e+15
   3.28808594   3.33984375  3.01061911e+15  3.01061911e+15      3.31396484    3.36474609  3.01061911e+15  9.51300547e+15          3.28808594        3.33984375      9.65967271e+14    9.65967271e+14          3.28808594        3.33984375      1.33672009e+15    5.12585208e+15           3.28808594         3.33984375       3.99748368e+14     1.53218617e+15           3.28808594         3.33984375       1.70696180e+15     5.49609380e+15       3.28808594     3.33984375   3.99748368e+14  1.53218617e+15           3.28808594         3.33984375       2.55816494e+15     2.55816494e+15           3.28808594         3.33984375       1.44485997e+15     4.90622012e+15            3.28808594          3.33984375        1.05826299e+15      4.05806689e+15            3.28808594          3.33984375        1.65190285e+15      5.37566487e+15        3.28808594      3.33984375    1.67502113e+15  5.41116685e+15
   3.33984375   3.38964844  9.51300547e+15  9.51300547e+15      3.36474609    3.41357422  9.51300547e+15  2.87582590e+16          3.33984375        3.38964844      3.51462512e+15    3.51462512e+15          3.33984375        3.38964844      4.42003954e+15    1.58644262e+16           3.33984375         3.38964844       1.53218617e+15     5.49706407e+15           3.33984375         3.38964844       5.49609380e+15     1.69404804e+16       3.33984375     3.38964844   1.53218617e+15  5.49706407e+15           3.33984375         3.38964844       8.17672247e+15     8.17672247e+15           3.33984375         3.38964844       4.72697884e+15     1.52673739e+16            3.33984375          3.38964844        3.56345955e+15      1.27899854e+16            3.33984375          3.38964844        5.34796219e+15      1.66286686e+16        3.33984375      3.38964844    5.41116685e+15  1.67241539e+16
   3.38964844   3.43750000  2.87582590e+16  2.87582590e+16      3.41357422    3.46044922  2.87582590e+16  8.31747489e+16          3.38964844        3.43750000      1.20007732e+16    1.20007732e+16          3.38964844        3.43750000      1.39557210e+16    4.69956753e+16           3.38964844         3.43750000       5.49706407e+15     1.85044824e+16           3.38964844         3.43750000       1.69404804e+16     4.99804347e+16       3.38964844     3.43750000   5.49706407e+15  1.85044824e+16           3.38964844         3.43750000       2.49951455e+16     2.49951455e+16           3.38964844         3.43750000       1.47844200e+16     4.54431520e+16            3.38964844          3.43750000        1.14460143e+16      3.85442767e+16            3.38964844          3.43750000        1.65598565e+16      4.92074469e+16        3.38964844      3.43750000    1.67241539e+16  4.94516305e+16
   3.43750000   3.48339844  8.31747489e+16  8.31747489e+16      3.46044922    3.50537109  8.31747489e+16  2.30148093e+17          3.43750000        3.48339844      3.85372764e+16    3.85372764e+16          3.43750000        3.48339844      4.20814919e+16    1.33239175e+17           3.43750000         3.48339844       1.85044824e+16     5.85700704e+16           3.43750000         3.48339844       4.99804347e+16     1.41138117e+17       3.43750000     3.48339844   1.85044824e+16  5.85700704e+16           3.43750000         3.48339844       7.30727017e+16     7.30727017e+16           3.43750000         3.48339844       4.42080965e+16     1.29377866e+17            3.43750000          3.48339844        3.50786746e+16      1.11066729e+17            3.43750000          3.48339844        4.90457643e+16      1.39301491e+17        3.43750000      3.48339844    4.94516305e+16  1.39894929e+17
   3.48339844   3.52734375  2.30148093e+17  2.30148093e+17      3.50537109    3.54833984  2.30148093e+17  6.09280455e+17          3.48339844        3.52734375      1.16608759e+17    1.16608759e+17          3.48339844        3.52734375      1.21200825e+17    3.61508368e+17           3.48339844         3.52734375       5.85700704e+16     1.74647448e+17           3.48339844         3.52734375       1.41138117e+17     3.81445660e+17       3.48339844     3.52734375   5.85700704e+16  1.74647448e+17           3.48339844         3.52734375       2.04303890e+17     2.04303890e+17           3.48339844         3.52734375       1.26383442e+17     3.52323696e+17            3.48339844          3.52734375        1.02595104e+17      3.06012676e+17            3.48339844          3.52734375        1.38942643e+17      3.77257839e+17        3.48339844      3.52734375    1.39894929e+17  3.78627698e+17
   3.52734375   3.56933594  6.09280455e+17  6.09280455e+17      3.54833984    3.58935547  6.09280455e+17  1.54325298e+18          3.52734375        3.56933594      3.33058271e+17    3.33058271e+17          3.52734375        3.56933594      3.33466478e+17    9.38638272e+17           3.52734375         3.56933594       1.74647448e+17     4.91469094e+17           3.52734375         3.56933594       3.81445660e+17     9.86617454e+17       3.52734375     3.56933594   1.74647448e+17  4.91469094e+17           3.52734375         3.56933594       5.46289053e+17     5.46289053e+17           3.52734375         3.56933594       3.45449344e+17     9.17745444e+17            3.52734375          3.56933594        2.86405795e+17      8.06172310e+17            3.52734375          3.56933594        3.76506751e+17      9.77439854e+17        3.52734375      3.56933594    3.78627698e+17  9.80441539e+17
   3.56933594   3.60937500  1.54325298e+18  1.54325298e+18      3.58935547    3.62841797  1.54325298e+18  3.74026023e+18          3.56933594        3.60937500      8.99391056e+17    8.99391056e+17          3.56933594        3.60937500      8.76567342e+17    2.33221163e+18           3.56933594         3.60937500       4.91469094e+17     1.30731302e+18           3.56933594         3.60937500       9.86617454e+17     2.44226174e+18       3.56933594     3.60937500   4.91469094e+17  1.30731302e+18           3.56933594         3.60937500       1.39702136e+18     1.39702136e+18           3.56933594         3.60937500       9.02824320e+17     2.28676158e+18            3.56933594          3.60937500        7.63270582e+17      2.03077213e+18            3.56933594          3.60937500        9.75960096e+17      2.42289756e+18        3.56933594      3.60937500    9.80441539e+17  2.42913771e+18
   3.60937500   3.64746094  3.74026023e+18  3.74026023e+18      3.62841797    3.66552734  3.74026023e+18  8.67527080e+18          3.60937500        3.64746094      2.29972958e+18    2.29972958e+18          3.60937500        3.64746094      2.20172867e+18    5.54563185e+18           3.60937500         3.64746094       1.30731302e+18     3.29214615e+18           3.60937500         3.64746094       2.44226174e+18     5.78616492e+18       3.60937500     3.64746094   1.30731302e+18  3.29214615e+18           3.60937500         3.64746094       3.41700224e+18     3.41700224e+18           3.60937500         3.64746094       2.25618889e+18     5.45106586e+18            3.60937500          3.64746094        1.94216127e+18      4.89184321e+18            3.60937500          3.64746094        2.42015891e+18      5.74675171e+18        3.60937500      3.64746094    2.42913771e+18  5.75905327e+18
   3.64746094   3.68359375  8.67527080e+18  8.67527080e+18      3.66552734    3.70068359  8.67527080e+18  1.92628595e+19          3.64746094        3.68359375      5.57640192e+18    5.57640192e+18          3.64746094        3.68359375      5.28522704e+18    1.26217818e+19           3.64746094         3.68359375       3.29214615e+18     7.86065768e+18           3.64746094         3.68359375       5.78616492e+18     1.31227197e+19       3.64746094     3.68359375   3.29214615e+18  7.86065768e+18           3.64746094         3.68359375       7.99483552e+18     7.99483552e+18           3.64746094         3.68359375       5.39201746e+18     1.24335129e+19            3.64746094          3.68359375        4.71932763e+18      1.12703434e+19            3.64746094          3.68359375        5.74199907e+18      1.30451719e+19        3.64746094      3.68359375    5.75905327e+18  1.30681640e+19
   3.68359375   3.71777344  1.92628595e+19  1.92628595e+19      3.70068359    3.73388672  1.92628595e+19  4.09707186e+19          3.68359375        3.71777344      1.28428070e+19    1.28428070e+19          3.68359375        3.71777344      1.21283120e+19    2.75066524e+19           3.68359375         3.71777344       7.86065768e+18     1.78249564e+19           3.68359375         3.71777344       1.31227197e+19     2.85010602e+19       3.68359375     3.71777344   7.86065768e+18  1.78249564e+19           3.68359375         3.71777344       1.78986045e+19     1.78986045e+19           3.68359375         3.71777344       1.23260740e+19     2.71476823e+19            3.68359375          3.71777344        1.09539576e+19      2.48432514e+19            3.68359375          3.71777344        1.30374446e+19      2.83532364e+19        3.68359375      3.71777344    1.30681640e+19  2.83939969e+19
   3.71777344   3.75000000  4.09707186e+19  4.09707186e+19      3.73388672    3.76513672  4.09707186e+19  8.35590049e+19          3.71777344        3.75000000      2.81426095e+19    2.81426095e+19          3.71777344        3.75000000      2.66175298e+19    5.74395196e+19           3.71777344         3.75000000       1.78249564e+19     3.84602626e+19           3.71777344         3.75000000       2.85010602e+19     5.93230499e+19       3.71777344     3.75000000   1.78249564e+19  3.84602626e+19           3.71777344         3.75000000       3.83626700e+19     3.83626700e+19           3.71777344         3.75000000       2.69632211e+19     5.67828897e+19            3.71777344          3.75000000        2.42958685e+19      5.24294714e+19            3.71777344          3.75000000        2.83414443e+19      5.90494193e+19        3.71777344      3.75000000    2.83939969e+19  5.91180671e+19
   3.75000000   3.78027344  8.35590049e+19  8.35590049e+19      3.76513672    3.79443359  8.35590049e+19  1.63691176e+20          3.75000000        3.78027344      5.88044691e+19    5.88044691e+19          3.75000000        3.78027344      5.59112674e+19    1.15075380e+20           3.75000000         3.78027344       3.84602626e+19     7.91486756e+19           3.75000000         3.78027344       5.93230499e+19     1.18487162e+20       3.75000000     3.78027344   3.84602626e+19  7.91486756e+19           3.75000000         3.78027344       7.87947819e+19     7.87947819e+19           3.75000000         3.78027344       5.64820681e+19     1.13919678e+20            3.75000000          3.78027344        5.15305282e+19      1.06059036e+20            3.75000000          3.78027344        5.90323980e+19      1.17994125e+20        3.75000000      3.78027344    5.91180671e+19  1.18104348e+20
   3.78027344   3.80859375  1.63691176e+20  1.63691176e+20      3.79443359    3.82177734  1.63691176e+20  3.08838488e+20          3.78027344        3.80859375      1.17495135e+20    1.17495135e+20          3.78027344        3.80859375      1.12553056e+20    2.21636839e+20           3.78027344         3.80859375       7.91486756e+19     1.55841595e+20           3.78027344         3.80859375       1.18487162e+20     2.27570946e+20       3.78027344     3.80859375   7.91486756e+19  1.55841595e+20           3.78027344         3.80859375       1.55341898e+20     1.55341898e+20           3.78027344         3.80859375       1.13446153e+20     2.19670547e+20            3.78027344          3.80859375        1.04636349e+20      2.06047447e+20            3.78027344          3.80859375        1.17970440e+20      2.26703919e+20        3.78027344      3.80859375    1.18104348e+20  2.26873748e+20
   3.80859375   3.83496094  3.08838488e+20  3.08838488e+20      3.82177734    3.84716797  3.08838488e+20  5.63407631e+20          3.80859375        3.83496094      2.25329537e+20    2.25329537e+20          3.80859375        3.83496094      2.17594738e+20    4.11677621e+20           3.80859375         3.83496094       1.55841595e+20     2.94817479e+20           3.80859375         3.83496094       2.27570946e+20     4.21653829e+20       3.80859375     3.83496094   1.55841595e+20  2.94817479e+20           3.80859375         3.83496094       2.94709666e+20     2.94709666e+20           3.80859375         3.83496094       2.18928877e+20     4.08421865e+20            3.80859375          3.83496094        2.03814045e+20      3.85605287e+20            3.80859375          3.83496094        2.26670973e+20      4.20161182e+20        3.80859375      3.83496094    2.26873748e+20  4.20414982e+20
   3.83496094   3.85937500  5.63407631e+20  5.63407631e+20      3.84716797    3.87060547  5.63407631e+20  9.99275154e+20          3.83496094        3.85937500      4.16835669e+20    4.16835669e+20          3.83496094        3.85937500      4.05282717e+20    7.40815054e+20           3.83496094         3.85937500       2.94817479e+20     5.38853858e+20           3.83496094         3.85937500       4.21653829e+20     7.57186166e+20       3.83496094     3.85937500   2.94817479e+20  5.38853858e+20           3.83496094         3.85937500       5.40096087e+20     5.40096087e+20           3.83496094         3.85937500       4.07214251e+20     7.35521039e+20            3.83496094          3.85937500        3.81977201e+20      6.98214972e+20            3.83496094          3.85937500        4.20112896e+20      7.54660831e+20        3.83496094      3.85937500    4.20414982e+20  7.55034612e+20
   3.85937500   3.88183594  9.99275154e+20  9.99275154e+20      3.87060547    3.89208984  9.99275154e+20  1.73572352e+21          3.85937500        3.88183594      7.48652116e+20    7.48652116e+20          3.85937500        3.88183594      7.30608523e+20    1.29960997e+21           3.85937500         3.88183594       5.38853858e+20     9.58450373e+20           3.85937500         3.88183594       7.57186166e+20     1.32618761e+21       3.85937500     3.88183594   5.38853858e+20  9.58450373e+20           3.85937500         3.88183594       9.61273341e+20     9.61273341e+20           3.85937500         3.88183594       7.33391900e+20     1.29105982e+21            3.85937500          3.88183594        6.91860998e+20      1.23068568e+21            3.85937500          3.88183594        7.54582491e+20      1.32196771e+21        3.85937500      3.88183594    7.55034612e+20  1.32252203e+21
   3.88183594   3.90234375  1.73572352e+21  1.73572352e+21      3.89208984    3.91162109  1.73572352e+21  2.97999709e+21          3.88183594        3.90234375      1.31629137e+21    1.31629137e+21          3.88183594        3.90234375      1.28277861e+21    2.24077378e+21           3.88183594         3.90234375       9.58450373e+20     1.67413236e+21           3.88183594         3.90234375       1.32618761e+21     2.28418278e+21       3.88183594     3.90234375   9.58450373e+20  1.67413236e+21           3.88183594         3.90234375       1.67348817e+21     1.67348817e+21           3.88183594         3.90234375       1.28693972e+21     2.22687183e+21            3.88183594          3.90234375        1.21849463e+21      2.12848172e+21            3.88183594          3.90234375        1.32182436e+21      2.27717116e+21        3.88183594      3.90234375    1.32252203e+21  2.27802128e+21
   3.90234375   3.92089844  2.97999709e+21  2.97999709e+21      3.91162109    3.92919922  2.97999709e+21  5.11428795e+21          3.90234375        3.92089844      2.28891012e+21    2.28891012e+21          3.90234375        3.92089844      2.21146210e+21    3.83586194e+21           3.90234375         3.92089844       1.67413236e+21     2.90368788e+21           3.90234375         3.92089844       2.28418278e+21     3.90858263e+21       3.90234375     3.92089844   1.67413236e+21  2.90368788e+21           3.90234375         3.92089844       2.87562667e+21     2.87562667e+21           3.90234375         3.92089844       2.21825740e+21     3.81274863e+21            3.90234375          3.92089844        2.10319121e+21      3.64806213e+21            3.90234375          3.92089844        2.27687868e+21      3.89689526e+21        3.90234375      3.92089844    2.27802128e+21  3.89828422e+21
   3.92089844   3.93750000  5.11428795e+21  5.11428795e+21      3.92919922    3.94482422  5.11428795e+21  8.89215608e+21          3.92089844        3.93750000      3.98572802e+21    3.98572802e+21          3.92089844        3.93750000      3.78105780e+21    6.59935141e+21           3.92089844         3.93750000       2.90368788e+21     5.06776816e+21           3.92089844         3.93750000       3.90858263e+21     6.72687623e+21       3.92089844     3.93750000   2.90368788e+21  5.06776816e+21           3.92089844         3.93750000       4.93141201e+21     4.93141201e+21           3.92089844         3.93750000       3.79370845e+21     6.55934670e+21            3.92089844          3.93750000        3.59252771e+21      6.27029631e+21            3.92089844          3.93750000        3.89623979e+21      6.70710673e+21        3.92089844      3.93750000    3.89828422e+21  6.70959722e+21
   3.93750000   3.95214844  8.89215608e+21  8.89215608e+21      3.94482422    3.95849609  8.89215608e+21  1.59099740e+22          3.93750000        3.95214844      7.05433663e+21    7.05433663e+21          3.93750000        3.95214844      6.48809744e+21    1.15752930e+22           3.93750000         3.95214844       5.06776816e+21     9.04090511e+21           3.93750000         3.95214844       6.72687623e+21     1.18140718e+22       3.93750000     3.95214844   5.06776816e+21  9.04090511e+21           3.93750000         3.95214844       8.55079900e+21     8.55079900e+21           3.93750000         3.95214844       6.51531041e+21     1.15017142e+22            3.93750000          3.95214844        6.14263609e+21      1.09589619e+22            3.93750000          3.95214844        6.70549715e+21      1.17796347e+22        3.93750000      3.95214844    6.70959722e+21  1.17846666e+22
   3.95214844   3.96484375  1.59099740e+22  1.59099740e+22      3.95849609    3.97021484  1.59099740e+22  2.98217721e+22          3.95214844        3.96484375      1.29179307e+22    1.29179307e+22          3.95214844        3.96484375      1.13280196e+22    2.10445257e+22           3.95214844         3.96484375       9.04090511e+21     1.67949562e+22           3.95214844         3.96484375       1.18140718e+22     2.15305779e+22       3.95214844     3.96484375   9.04090511e+21  1.67949562e+22           3.95214844         3.96484375       1.52192685e+22     1.52192685e+22           3.95214844         3.96484375       1.13948370e+22     2.08973763e+22            3.95214844          3.96484375        1.06512584e+22      1.97872786e+22            3.95214844          3.96484375        1.17752682e+22      2.14676630e+22        3.95214844      3.96484375    1.17846666e+22  2.14793551e+22
   3.96484375   3.97558594  2.98217721e+22  2.98217721e+22      3.97021484    3.97998047  2.98217721e+22  5.97029699e+22          3.96484375        3.97558594      2.49972707e+22    2.49972707e+22          3.96484375        3.97558594      2.04386772e+22    4.04039404e+22           3.96484375         3.97558594       1.67949562e+22     3.31995853e+22           3.96484375         3.97558594       2.15305779e+22     4.14958412e+22       3.96484375     3.97558594   1.67949562e+22  3.31995853e+22           3.96484375         3.97558594       2.82851729e+22     2.82851729e+22           3.96484375         3.97558594       2.06227011e+22     4.00765149e+22            3.96484375          3.97558594        1.90035057e+22      3.75668400e+22            3.96484375          3.97558594        2.14544533e+22      4.13726599e+22        3.96484375      3.97558594    2.14793551e+22  4.14042817e+22
   3.97558594   3.98437500  5.97029699e+22  5.97029699e+22      3.97998047    3.98779297  5.97029699e+22  1.29780722e+23          3.97558594        3.98437500      5.23637006e+22    5.23637006e+22          3.97558594        3.98437500      3.87657079e+22    8.35230135e+22           3.97558594         3.98437500       3.31995853e+22     7.15278160e+22           3.97558594         3.98437500       4.14958412e+22     8.62531468e+22       3.97558594     3.98437500   3.31995853e+22  7.15278160e+22           3.97558594         3.98437500       5.59158772e+22     5.59158772e+22           3.97558594         3.98437500       3.93261065e+22     8.27000139e+22            3.97558594          3.98437500        3.54508337e+22      7.63809207e+22            3.97558594          3.98437500        4.13282497e+22      8.59894441e+22        3.97558594      3.98437500    4.14042817e+22  8.60887125e+22
   3.98437500   3.99121094  1.29780722e+23  1.29780722e+23      3.98779297    3.99365234  1.29780722e+23  3.05063506e+23          3.98437500        3.99121094      1.21326839e+23    1.21326839e+23          3.98437500        3.99121094      7.87510925e+22    1.88413460e+23           3.98437500         3.99121094       7.15278160e+22     1.71125861e+23           3.98437500         3.99121094       8.62531468e+22     1.95915514e+23       3.98437500     3.99121094   7.15278160e+22  1.71125861e+23           3.98437500         3.99121094       1.19565992e+23     1.19565992e+23           3.98437500         3.99121094       8.05803493e+22     1.86112816e+23            3.98437500          3.99121094        7.04880378e+22      1.68643947e+23            3.98437500          3.99121094        8.58317515e+22      1.95300630e+23        3.98437500      3.99121094    8.60887125e+22  1.95647255e+23
   3.99121094   3.99609375  3.05063506e+23  3.05063506e+23      3.99365234    3.99755859  3.05063506e+23  7.14191798e+23          3.99121094        3.99609375      3.07888500e+23    3.07888500e+23          3.99121094        3.99609375      1.75184250e+23    4.55208703e+23           3.99121094         3.99609375       1.71125861e+23     4.44651139e+23           3.99121094         3.99609375       1.95915514e+23     4.75939966e+23       3.99121094     3.99609375   1.71125861e+23  4.44651139e+23           3.99121094         3.99609375       2.77256590e+23     2.77256590e+23           3.99121094         3.99609375       1.80837966e+23     4.48848110e+23            3.99121094          3.99609375        1.54097496e+23      4.00415684e+23            3.99121094          3.99609375        1.94829772e+23      4.74540226e+23        3.99121094      3.99609375    1.95647255e+23  4.75670647e+23
   3.99609375   3.99902344  7.14191798e+23  7.14191798e+23      3.99755859    3.99951172  7.14191798e+23  1.28710232e+24          3.99609375        3.99902344      7.49099897e+23    7.49099897e+23          3.99609375        3.99902344      4.35539148e+23    1.03197358e+24           3.99609375         3.99902344       4.44651139e+23     1.05354865e+24           3.99609375         3.99902344       4.75939966e+23     1.07237440e+24       3.99609375     3.99902344   4.44651139e+23  1.05354865e+24           3.99609375         3.99902344       6.59009959e+23     6.59009959e+23           3.99609375         3.99902344       4.45867668e+23     1.02100968e+24            3.99609375          3.99902344        3.91171580e+23      9.26848339e+23            3.99609375          3.99902344        4.74309295e+23      1.07048549e+24        3.99609375      3.99902344    4.75670647e+23  1.07231643e+24
   3.99902344   4.00000000  1.28710232e+24  1.28710232e+24      3.99951172    4.00048828  1.28710232e+24  1.82847310e+24          3.99902344        4.00000000      1.28885627e+24    1.28885627e+24          3.99902344        4.00000000      1.05799374e+24    1.53059740e+24           3.99902344         4.00000000       1.05354865e+24     1.52416389e+24           3.99902344         4.00000000       1.07237440e+24     1.54497806e+24       3.99902344     4.00000000   1.05354865e+24  1.52416389e+24           3.99902344         4.00000000       1.26594454e+24     1.26594454e+24           3.99902344         4.00000000       1.05966989e+24     1.52877459e+24            3.99902344          4.00000000        1.03481880e+24      1.49707027e+24            3.99902344          4.00000000        1.07220801e+24      1.54478489e+24        3.99902344      4.00000000    1.07231643e+24  1.54490857e+24
   4.00000000   4.00097656  1.82847310e+24  1.82847310e+24      4.00048828    4.00244141  1.82847310e+24  2.75989238e+24          4.00000000        4.00097656      1.83306291e+24    1.83306291e+24          4.00000000        4.00097656      1.52758753e+24    2.14677692e+24           4.00000000         4.00097656       1.52416389e+24     2.14196193e+24           4.00000000         4.00097656       1.54497806e+24     2.16416745e+24       4.00000000     4.00097656   1.52416389e+24  2.14196193e+24           4.00000000         4.00097656       1.80281377e+24     1.80281377e+24           4.00000000         4.00097656       1.52945579e+24     2.14473571e+24            4.00000000          4.00097656        1.49901071e+24      2.10661684e+24            4.00000000          4.00097656        1.54479638e+24      2.16395663e+24        4.00000000      4.00097656    1.54490857e+24  2.16408326e+24
   4.00097656   4.00390625  2.75989238e+24  2.75989238e+24      4.00244141    4.00634766  2.75989238e+24  3.81285588e+24          4.00097656        4.00390625      2.83025363e+24    2.83025363e+24          4.00097656        4.00390625      2.10922324e+24    3.46479259e+24           4.00097656         4.00390625       2.14196193e+24     3.51854534e+24           4.00097656         4.00390625       2.16416745e+24     3.51973679e+24       4.00097656     4.00390625   2.14196193e+24  3.51854534e+24           4.00097656         4.00390625       2.68024028e+24     2.68024028e+24           4.00097656         4.00390625       2.11791608e+24     3.45586733e+24            4.00097656          4.00390625        2.02842090e+24      3.33205966e+24            4.00097656          4.00390625        2.16336567e+24      3.51887849e+24        4.00097656      4.00390625    2.16408326e+24  3.51973466e+24
   4.00390625   4.00878906  3.81285588e+24  3.81285588e+24      4.00634766    4.01220703  3.81285588e+24  4.16572735e+24          4.00390625        4.00878906      3.82446615e+24    3.82446615e+24          4.00390625        4.00878906      3.51159564e+24    4.12224497e+24           4.00390625         4.00878906       3.51854534e+24     4.13038695e+24           4.00390625         4.00878906       3.51973679e+24     4.13038613e+24       4.00390625     4.00878906   3.51854534e+24  4.13038695e+24           4.00390625         4.00878906       3.80068773e+24     3.80068773e+24           4.00390625         4.00878906       3.51202774e+24     4.12180988e+24            4.00390625          4.00878906        3.49666154e+24      4.10471391e+24            4.00390625          4.00878906        3.51972392e+24      4.13037301e+24        4.00390625      4.00878906    3.51973466e+24  4.13038421e+24
   4.00878906   4.01562500  4.16572735e+24  4.16572735e+24      4.01220703    4.02001953  4.16572735e+24  4.20277546e+24          4.00878906        4.01562500      4.16587902e+24    4.16587902e+24          4.00878906        4.01562500      4.13028533e+24    4.20127016e+24           4.00878906         4.01562500       4.13038695e+24     4.20137109e+24           4.00878906         4.01562500       4.13038613e+24     4.20137096e+24       4.00878906     4.01562500   4.13038695e+24  4.20137109e+24           4.00878906         4.01562500       4.16557423e+24     4.16557423e+24           4.00878906         4.01562500       4.13028588e+24     4.20126957e+24            4.00878906          4.01562500        4.13008354e+24      4.20106491e+24            4.00878906          4.01562500        4.13038610e+24      4.20137094e+24        4.00878906      4.01562500    4.13038421e+24  4.20136902e+24
   4.01562500   4.02441406  4.20277546e+24  4.20277546e+24      4.02001953    4.02978516  4.20277546e+24  4.20420175e+24          4.01562500        4.02441406      4.20277576e+24    4.20277576e+24          4.01562500        4.02441406      4.20137080e+24    4.20418028e+24           4.01562500         4.02441406       4.20137109e+24     4.20418044e+24           4.01562500         4.02441406       4.20137096e+24     4.20418044e+24       4.01562500     4.02441406   4.20137109e+24  4.20418044e+24           4.01562500         4.02441406       4.20277329e+24     4.20277329e+24           4.01562500         4.02441406       4.20137078e+24     4.20418026e+24            4.01562500          4.02441406        4.20136855e+24      4.20417804e+24            4.01562500          4.02441406        4.20137094e+24      4.20418042e+24        4.01562500      4.02441406    4.20136902e+24  4.20417851e+24
   4.02441406   4.03515625  4.20420175e+24  4.20420175e+24      4.02978516    4.04150391  4.20420175e+24  4.20422319e+24          4.02441406        4.03515625      4.20420175e+24    4.20420175e+24          4.02441406        4.03515625      4.20418044e+24    4.20422306e+24           4.02441406         4.03515625       4.20418044e+24     4.20422306e+24           4.02441406         4.03515625       4.20418044e+24     4.20422306e+24       4.02441406     4.03515625   4.20418044e+24  4.20422306e+24           4.02441406         4.03515625       4.20419982e+24     4.20419982e+24           4.02441406         4.03515625       4.20418042e+24     4.20422304e+24            4.02441406          4.03515625        4.20417850e+24      4.20422114e+24            4.02441406          4.03515625        4.20418042e+24      4.20422304e+24        4.02441406      4.03515625    4.20417851e+24  4.20422114e+24
   4.03515625   4.04785156  4.20422319e+24  4.20422319e+24      4.04150391    4.05517578  4.20422319e+24  4.20422332e+24          4.03515625        4.04785156      4.20422319e+24    4.20422319e+24          4.03515625        4.04785156      4.20422306e+24    4.20422332e+24           4.03515625         4.04785156       4.20422306e+24     4.20422332e+24           4.03515625         4.04785156       4.20422306e+24     4.20422332e+24       4.03515625     4.04785156   4.20422306e+24  4.20422332e+24           4.03515625         4.04785156       4.20422127e+24     4.20422127e+24           4.03515625         4.04785156       4.20422304e+24     4.20422329e+24            4.03515625          4.04785156        4.20422114e+24      4.20422140e+24            4.03515625          4.04785156        4.20422304e+24      4.20422329e+24        4.03515625      4.04785156    4.20422114e+24  4.20422140e+24
   4.04785156   4.06250000  4.20422332e+24  4.20422332e+24      4.05517578    4.07080078  4.20422332e+24  4.20422332e+24          4.04785156        4.06250000      4.20422332e+24    4.20422332e+24          4.04785156        4.06250000      4.20422332e+24    4.20422332e+24           4.04785156         4.06250000       4.20422332e+24     4.20422332e+24           4.04785156         4.06250000       4.20422332e+24     4.20422332e+24       4.04785156     4.06250000   4.20422332e+24  4.20422332e+24           4.04785156         4.06250000       4.20422141e+24     4.20422141e+24           4.04785156         4.06250000       4.20422329e+24     4.20422329e+24            4.04785156          4.06250000        4.20422140e+24      4.20422142e+24            4.04785156          4.06250000        4.20422329e+24      4.20422329e+24        4.04785156      4.06250000    4.20422140e+24  4.20422142e+24
   4.06250000   4.07910156  4.20422332e+24  4.20422332e+24      4.07080078    4.08837891  4.20422332e+24  4.20422332e+24          4.06250000        4.07910156      4.20422332e+24    4.20422332e+24          4.06250000        4.07910156      4.20422332e+24    4.20422332e+24           4.06250000         4.07910156       4.20422332e+24     4.20422332e+24           4.06250000         4.07910156       4.20422332e+24     4.20422332e+24       4.06250000     4.07910156   4.20422332e+24  4.20422332e+24           4.06250000         4.07910156       4.20422143e+24     4.20422143e+24           4.06250000         4.07910156       4.20422329e+24     4.20422329e+24            4.06250000          4.07910156        4.20422142e+24      4.20422144e+24            4.06250000          4.07910156        4.20422329e+24      4.20422329e+24        4.06250000      4.07910156    4.20422142e+24  4.20422144e+24
   4.07910156   4.09765625  4.20422332e+24  4.20422332e+24      4.08837891    4.10791016  4.20422332e+24  4.20422332e+24          4.07910156        4.09765625      4.20422332e+24    4.20422332e+24          4.07910156        4.09765625      4.20422332e+24    4.20422332e+24           4.07910156         4.09765625       4.20422332e+24     4.20422332e+24           4.07910156         4.09765625       4.20422332e+24     4.20422332e+24       4.07910156     4.09765625   4.20422332e+24  4.20422332e+24           4.07910156         4.09765625       4.20422144e+24     4.20422144e+24           4.07910156         4.09765625       4.20422329e+24     4.20422329e+24            4.07910156          4.09765625        4.20422144e+24      4.20422145e+24            4.07910156          4.09765625        4.20422329e+24      4.20422329e+24        4.07910156      4.09765625    4.20422144e+24  4.20422145e+24
   4.09765625   4.11816406  4.20422332e+24  4.20422332e+24      4.10791016    4.12939453  4.20422332e+24  4.20422332e+24          4.09765625        4.11816406      4.20422332e+24    4.20422332e+24          4.09765625        4.11816406      4.20422332e+24    4.20422332e+24           4.09765625         4.11816406       4.20422332e+24     4.20422332e+24           4.09765625         4.11816406       4.20422332e+24     4.20422332e+24       4.09765625     4.11816406   4.20422332e+24  4.20422332e+24           4.09765625         4.11816406       4.20422146e+24     4.20422146e+24           4.09765625         4.11816406       4.20422329e+24     4.20422330e+24            4.09765625          4.11816406        4.20422145e+24      4.20422147e+24            4.09765625          4.11816406        4.20422329e+24      4.20422330e+24        4.09765625      4.11816406    4.20422145e+24  4.20422147e+24
   4.11816406   4.14062500  4.20422332e+24  4.20422332e+24      4.12939453    4.15283203  4.20422332e+24  4.20422332e+24          4.11816406        4.14062500      4.20422332e+24    4.20422332e+24          4.11816406        4.14062500      4.20422332e+24    4.20422332e+24           4.11816406         4.14062500       4.20422332e+24     4.20422332e+24           4.11816406         4.14062500       4.20422332e+24     4.20422332e+24       4.11816406     4.14062500   4.20422332e+24  4.20422332e+24           4.11816406         4.14062500       4.20422148e+24     4.20422148e+24           4.11816406         4.14062500       4.20422330e+24     4.20422330e+24            4.11816406          4.14062500        4.20422147e+24      4.20422150e+24            4.11816406          4.14062500        4.20422330e+24      4.20422330e+24        4.11816406      4.14062500    4.20422147e+24  4.20422150e+24
   4.14062500   4.16503906  4.20422332e+24  4.20422332e+24      4.15283203    4.17822266  4.20422332e+24  4.20422332e+24          4.14062500        4.16503906      4.20422332e+24    4.20422332e+24          4.14062500        4.16503906      4.20422332e+24    4.20422332e+24           4.14062500         4.16503906       4.20422332e+24     4.20422332e+24           4.14062500         4.16503906       4.20422332e+24     4.20422332e+24       4.14062500     4.16503906   4.20422332e+24  4.20422332e+24           4.14062500         4.16503906       4.20422151e+24     4.20422151e+24           4.14062500         4.16503906       4.20422330e+24     4.20422330e+24            4.14062500          4.16503906        4.20422150e+24      4.20422152e+24            4.14062500          4.16503906        4.20422330e+24      4.20422330e+24        4.14062500      4.16503906    4.20422150e+24  4.20422152e+24
   4.16503906   4.19140625  4.20422332e+24  4.20422332e+24      4.17822266    4.20556641  4.20422332e+24  4.20422332e+24          4.16503906        4.19140625      4.20422332e+24    4.20422332e+24          4.16503906        4.19140625      4.20422332e+24    4.20422332e+24           4.16503906         4.19140625       4.20422332e+24     4.20422332e+24           4.16503906         4.19140625       4.20422332e+24     4.20422332e+24       4.16503906     4.19140625   4.20422332e+24  4.20422332e+24           4.16503906         4.19140625       4.20422153e+24     4.20422153e+24           4.16503906         4.19140625       4.20422330e+24     4.20422330e+24            4.16503906          4.19140625        4.20422152e+24      4.20422155e+24            4.16503906          4.19140625        4.20422330e+24      4.20422330e+24        4.16503906      4.19140625    4.20422152e+24  4.20422155e+24
   4.19140625   4.21972656  4.20422332e+24  4.20422332e+24      4.20556641    4.23486328  4.20422332e+24  4.20422332e+24          4.19140625        4.21972656      4.20422332e+24    4.20422332e+24          4.19140625        4.21972656      4.20422332e+24    4.20422332e+24           4.19140625         4.21972656       4.20422332e+24     4.20422332e+24           4.19140625         4.21972656       4.20422332e+24     4.20422332e+24       4.19140625     4.21972656   4.20422332e+24  4.20422332e+24           4.19140625         4.21972656       4.20422156e+24     4.20422156e+24           4.19140625         4.21972656       4.20422330e+24     4.20422330e+24            4.19140625          4.21972656        4.20422155e+24      4.20422157e+24            4.19140625          4.21972656        4.20422330e+24      4.20422330e+24        4.19140625      4.21972656    4.20422155e+24  4.20422157e+24
   4.21972656   4.25000000  4.20422332e+24  4.20422332e+24      4.23486328    4.26611328  4.20422332e+24  4.20422332e+24          4.21972656        4.25000000      4.20422332e+24    4.20422332e+24          4.21972656        4.25000000      4.20422332e+24    4.20422332e+24           4.21972656         4.25000000       4.20422332e+24     4.20422332e+24           4.21972656         4.25000000       4.20422332e+24     4.20422332e+24       4.21972656     4.25000000   4.20422332e+24  4.20422332e+24           4.21972656         4.25000000       4.20422159e+24     4.20422159e+24           4.21972656         4.25000000       4.20422330e+24     4.20422330e+24            4.21972656          4.25000000        4.20422157e+24      4.20422160e+24            4.21972656          4.25000000        4.20422330e+24      4.20422330e+24        4.21972656      4.25000000    4.20422157e+24  4.20422160e+24
   4.25000000   4.28222656  4.20422332e+24  4.20422332e+24      4.26611328    4.29931641  4.20422332e+24  4.20422332e+24          4.25000000        4.28222656      4.20422332e+24    4.20422332e+24          4.25000000        4.28222656      4.20422332e+24    4.20422332e+24           4.25000000         4.28222656       4.20422332e+24     4.20422332e+24           4.25000000         4.28222656       4.20422332e+24     4.20422332e+24       4.25000000     4.28222656   4.20422332e+24  4.20422332e+24           4.25000000         4.28222656       4.20422162e+24     4.20422162e+24           4.25000000         4.28222656       4.20422330e+24     4.20422330e+24            4.25000000          4.28222656        4.20422160e+24      4.20422163e+24            4.25000000          4.28222656        4.20422330e+24      4.20422330e+24        4.25000000      4.28222656    4.20422160e+24  4.20422163e+24
   4.28222656   4.31640625  4.20422332e+24  4.20422332e+24      4.29931641    4.33447266  4.20422332e+24  4.20422332e+24          4.28222656        4.31640625      4.20422332e+24    4.20422332e+24          4.28222656        4.31640625      4.20422332e+24    4.20422332e+24           4.28222656         4.31640625       4.20422332e+24     4.20422332e+24           4.28222656         4.31640625       4.20422332e+24     4.20422332e+24       4.28222656     4.31640625   4.20422332e+24  4.20422332e+24           4.28222656         4.31640625       4.20422165e+24     4.20422165e+24           4.28222656         4.31640625       4.20422330e+24     4.20422330e+24            4.28222656          4.31640625        4.20422163e+24      4.20422167e+24            4.28222656          4.31640625        4.20422330e+24      4.20422330e+24        4.28222656      4.31640625    4.20422163e+24  4.20422167e+24
   4.31640625   4.35253906  4.20422332e+24  4.20422332e+24      4.33447266    4.37158203  4.20422332e+24  4.20422332e+24          4.31640625        4.35253906      4.20422332e+24    4.20422332e+24          4.31640625        4.35253906      4.20422332e+24    4.20422332e+24           4.31640625         4.35253906       4.20422332e+24     4.20422332e+24           4.31640625         4.35253906       4.20422332e+24     4.20422332e+24       4.31640625     4.35253906   4.20422332e+24  4.20422332e+24           4.31640625         4.35253906       4.20422169e+24     4.20422169e+24           4.31640625         4.35253906       4.20422330e+24     4.20422330e+24            4.31640625          4.35253906        4.20422167e+24      4.20422170e+24            4.31640625          4.35253906        4.20422330e+24      4.20422330e+24        4.31640625      4.35253906    4.20422167e+24  4.20422170e+24
   4.35253906   4.39062500  4.20422332e+24  4.20422332e+24      4.37158203    4.41064453  4.20422332e+24  4.20422332e+24          4.35253906        4.39062500      4.20422332e+24    4.20422332e+24          4.35253906        4.39062500      4.20422332e+24    4.20422332e+24           4.35253906         4.39062500       4.20422332e+24     4.20422332e+24           4.35253906         4.39062500       4.20422332e+24     4.20422332e+24       4.35253906     4.39062500   4.20422332e+24  4.20422332e+24           4.35253906         4.39062500       4.20422172e+24     4.20422172e+24           4.35253906         4.39062500       4.20422330e+24     4.20422330e+24            4.35253906          4.39062500        4.20422170e+24      4.20422174e+24            4.35253906          4.39062500        4.20422330e+24      4.20422330e+24        4.35253906      4.39062500    4.20422170e+24  4.20422174e+24
   4.39062500   4.43066406  4.20422332e+24  4.20422332e+24      4.41064453    4.45166016  4.20422332e+24  4.20422332e+24          4.39062500        4.43066406      4.20422332e+24    4.20422332e+24          4.39062500        4.43066406      4.20422332e+24    4.20422332e+24           4.39062500         4.43066406       4.20422332e+24     4.20422332e+24           4.39062500         4.43066406       4.20422332e+24     4.20422332e+24       4.39062500     4.43066406   4.20422332e+24  4.20422332e+24           4.39062500         4.43066406       4.20422176e+24     4.20422176e+24           4.39062500         4.43066406       4.20422330e+24     4.20422330e+24            4.39062500          4.43066406        4.20422174e+24      4.20422178e+24            4.39062500          4.43066406        4.20422330e+24      4.20422330e+24        4.39062500      4.43066406    4.20422174e+24  4.20422178e+24
   4.43066406   4.47265625  4.20422332e+24  4.20422332e+24      4.45166016    4.49462891  4.20422332e+24  4.20422332e+24          4.43066406        4.47265625      4.20422332e+24    4.20422332e+24          4.43066406        4.47265625      4.20422332e+24    4.20422332e+24           4.43066406         4.47265625       4.20422332e+24     4.20422332e+24           4.43066406         4.47265625       4.20422332e+24     4.20422332e+24       4.43066406     4.47265625   4.20422332e+24  4.20422332e+24           4.43066406         4.47265625       4.20422180e+24     4.20422180e+24           4.43066406         4.47265625       4.20422330e+24     4.20422330e+24            4.43066406          4.47265625        4.20422178e+24      4.20422182e+24            4.43066406          4.47265625        4.20422330e+24      4.20422330e+24        4.43066406      4.47265625    4.20422178e+24  4.20422182e+24
   4.47265625   4.51660156  4.20422332e+24  4.20422332e+24      4.49462891    4.53955078  4.20422332e+24  4.20422332e+24          4.47265625        4.51660156      4.20422332e+24    4.20422332e+24          4.47265625        4.51660156      4.20422332e+24    4.20422332e+24           4.47265625         4.51660156       4.20422332e+24     4.20422332e+24           4.47265625         4.51660156       4.20422332e+24     4.20422332e+24       4.47265625     4.51660156   4.20422332e+24  4.20422332e+24           4.47265625         4.51660156       4.20422184e+24     4.20422184e+24           4.47265625         4.51660156       4.20422330e+24     4.20422330e+24            4.47265625          4.51660156        4.20422182e+24      4.20422186e+24            4.47265625          4.51660156        4.20422330e+24      4.20422330e+24        4.47265625      4.51660156    4.20422182e+24  4.20422186e+24
   4.51660156   4.56250000  4.20422332e+24  4.20422332e+24      4.53955078    4.58642578  4.20422332e+24  4.20422332e+24          4.51660156        4.56250000      4.20422332e+24    4.20422332e+24          4.51660156        4.56250000      4.20422332e+24    4.20422332e+24           4.51660156         4.56250000       4.20422332e+24     4.20422332e+24           4.51660156         4.56250000       4.20422332e+24     4.20422332e+24       4.51660156     4.56250000   4.20422332e+24  4.20422332e+24           4.51660156         4.56250000       4.20422189e+24     4.20422189e+24           4.51660156         4.56250000       4.20422330e+24     4.20422330e+24            4.51660156          4.56250000        4.20422186e+24      4.20422191e+24            4.51660156          4.56250000        4.20422330e+24      4.20422330e+24        4.51660156      4.56250000    4.20422186e+24  4.20422191e+24
   4.56250000   4.61035156  4.20422332e+24  4.20422332e+24      4.58642578    4.63525391  4.20422332e+24  4.20422332e+24          4.56250000        4.61035156      4.20422332e+24    4.20422332e+24          4.56250000        4.61035156      4.20422332e+24    4.20422332e+24           4.56250000         4.61035156       4.20422332e+24     4.20422332e+24           4.56250000         4.61035156       4.20422332e+24     4.20422332e+24       4.56250000     4.61035156   4.20422332e+24  4.20422332e+24           4.56250000         4.61035156       4.20422193e+24     4.20422193e+24           4.56250000         4.61035156       4.20422330e+24     4.20422330e+24            4.56250000          4.61035156        4.20422191e+24      4.20422196e+24            4.56250000          4.61035156        4.20422330e+24      4.20422330e+24        4.56250000      4.61035156    4.20422191e+24  4.20422196e+24
   4.61035156   4.66015625  4.20422332e+24  4.20422332e+24      4.63525391    4.68603516  4.20422332e+24  4.20422332e+24          4.61035156        4.66015625      4.20422332e+24    4.20422332e+24          4.61035156        4.66015625      4.20422332e+24    4.20422332e+24           4.61035156         4.66015625       4.20422332e+24     4.20422332e+24           4.61035156         4.66015625       4.20422332e+24     4.20422332e+24       4.61035156     4.66015625   4.20422332e+24  4.20422332e+24           4.61035156         4.66015625       4.20422198e+24     4.20422198e+24           4.61035156         4.66015625       4.20422330e+24     4.20422330e+24            4.61035156          4.66015625        4.20422196e+24      4.20422200e+24            4.61035156          4.66015625        4.20422330e+24      4.20422330e+24        4.61035156      4.66015625    4.20422196e+24  4.20422200e+24
   4.66015625   4.71191406  4.20422332e+24  4.20422332e+24      4.68603516    4.73876953  4.20422332e+24  4.20422332e+24          4.66015625        4.71191406      4.20422332e+24    4.20422332e+24          4.66015625        4.71191406      4.20422332e+24    4.20422332e+24           4.66015625         4.71191406       4.20422332e+24     4.20422332e+24           4.66015625         4.71191406       4.20422332e+24     4.20422332e+24       4.66015625     4.71191406   4.20422332e+24  4.20422332e+24           4.66015625         4.71191406       4.20422203e+24     4.20422203e+24           4.66015625         4.71191406       4.20422330e+24     4.20422330e+24            4.66015625          4.71191406        4.20422200e+24      4.20422205e+24            4.66015625          4.71191406        4.20422330e+24      4.20422330e+24        4.66015625      4.71191406    4.20422200e+24  4.20422205e+24
   4.71191406   4.76562500  4.20422332e+24  4.20422332e+24      4.73876953    4.79345703  4.20422332e+24  4.20422332e+24          4.71191406        4.76562500      4.20422332e+24    4.20422332e+24          4.71191406        4.76562500      4.20422332e+24    4.20422332e+24           4.71191406         4.76562500       4.20422332e+24     4.20422332e+24           4.71191406         4.76562500       4.20422332e+24     4.20422332e+24       4.71191406     4.76562500   4.20422332e+24  4.20422332e+24           4.71191406         4.76562500       4.20422208e+24     4.20422208e+24           4.71191406         4.76562500       4.20422330e+24     4.20422330e+24            4.71191406          4.76562500        4.20422205e+24      4.20422211e+24            4.71191406          4.76562500        4.20422330e+24      4.20422330e+24        4.71191406      4.76562500    4.20422205e+24  4.20422211e+24
   4.76562500   4.82128906  4.20422332e+24  4.20422332e+24      4.79345703    4.85009766  4.20422332e+24  4.20422332e+24          4.76562500        4.82128906      4.20422332e+24    4.20422332e+24          4.76562500        4.82128906      4.20422332e+24    4.20422332e+24           4.76562500         4.82128906       4.20422332e+24     4.20422332e+24           4.76562500         4.82128906       4.20422332e+24     4.20422332e+24       4.76562500     4.82128906   4.20422332e+24  4.20422332e+24           4.76562500         4.82128906       4.20422213e+24     4.20422213e+24           4.76562500         4.82128906       4.20422330e+24     4.20422330e+24            4.76562500          4.82128906        4.20422211e+24      4.20422216e+24            4.76562500          4.82128906        4.20422330e+24      4.20422330e+24        4.76562500      4.82128906    4.20422211e+24  4.20422216e+24
   4.82128906   4.87890625  4.20422332e+24  4.20422332e+24      4.85009766    4.90869141  4.20422332e+24  4.20422332e+24          4.82128906        4.87890625      4.20422332e+24    4.20422332e+24          4.82128906        4.87890625      4.20422332e+24    4.20422332e+24           4.82128906         4.87890625       4.20422332e+24     4.20422332e+24           4.82128906         4.87890625       4.20422332e+24     4.20422332e+24       4.82128906     4.87890625   4.20422332e+24  4.20422332e+24           4.82128906         4.87890625       4.20422219e+24     4.20422219e+24           4.82128906         4.87890625       4.20422330e+24     4.20422330e+24            4.82128906          4.87890625        4.20422216e+24      4.20422222e+24            4.82128906          4.87890625        4.20422330e+24      4.20422330e+24        4.82128906      4.87890625    4.20422216e+24  4.20422222e+24
   4.87890625   4.93847656  4.20422332e+24  4.20422332e+24      4.90869141    4.96923828  4.20422332e+24  4.20422332e+24          4.87890625        4.93847656      4.20422332e+24    4.20422332e+24          4.87890625        4.93847656      4.20422332e+24    4.20422332e+24           4.87890625         4.93847656       4.20422332e+24     4.20422332e+24           4.87890625         4.93847656       4.20422332e+24     4.20422332e+24       4.87890625     4.93847656   4.20422332e+24  4.20422332e+24           4.87890625         4.93847656       4.20422225e+24     4.20422225e+24           4.87890625         4.93847656       4.20422330e+24     4.20422330e+24            4.87890625          4.93847656        4.20422222e+24      4.20422228e+24            4.87890625          4.93847656        4.20422330e+24      4.20422330e+24        4.87890625      4.93847656    4.20422222e+24  4.20422228e+24
   4.93847656   5.00000000  4.20422332e+24  4.20422332e+24      4.96923828    5.06250000  4.20422332e+24  4.20422332e+24          4.93847656        5.00000000      4.20422332e+24    4.20422332e+24          4.93847656        5.00000000      4.20422332e+24    4.20422332e+24           4.93847656         5.00000000       4.20422332e+24     4.20422332e+24           4.93847656         5.00000000       4.20422332e+24     4.20422332e+24       4.93847656     5.00000000   4.20422332e+24  4.20422332e+24           4.93847656         5.00000000       4.20422231e+24     4.20422231e+24           4.93847656         5.00000000       4.20422330e+24     4.20422330e+24            4.93847656          5.00000000        4.20422228e+24      4.20422234e+24            4.93847656          5.00000000        4.20422330e+24      4.20422330e+24        4.93847656      5.00000000    4.20422228e+24  4.20422234e+24
   5.00000000   5.12500000  4.20422332e+24  4.20422332e+24      5.06250000    5.18750000  4.20422332e+24  4.20422332e+24          5.00000000        5.12500000      4.20422332e+24    4.20422332e+24          5.00000000        5.12500000      4.20422332e+24    4.20422332e+24           5.00000000         5.12500000       4.20422332e+24     4.20422332e+24           5.00000000         5.12500000       4.20422332e+24     4.20422332e+24       5.00000000     5.12500000   4.20422332e+24  4.20422332e+24           5.00000000         5.12500000       4.20422240e+24     4.20422240e+24           5.00000000         5.12500000       4.20422330e+24     4.20422331e+24            5.00000000          5.12500000        4.20422234e+24      4.20422246e+24            5.00000000          5.12500000        4.20422330e+24      4.20422331e+24        5.00000000      5.12500000    4.20422234e+24  4.20422246e+24
   5.12500000   5.25000000  4.20422332e+24  4.20422332e+24      5.18750000    5.31250000  4.20422332e+24  4.20422332e+24          5.12500000        5.25000000      4.20422332e+24    4.20422332e+24          5.12500000        5.25000000      4.20422332e+24    4.20422332e+24           5.12500000         5.25000000       4.20422332e+24     4.20422332e+24           5.12500000         5.25000000       4.20422332e+24     4.20422332e+24       5.12500000     5.25000000   4.20422332e+24  4.20422332e+24           5.12500000         5.25000000       4.20422252e+24     4.20422252e+24           5.12500000         5.25000000       4.20422331e+24     4.20422331e+24            5.12500000          5.25000000        4.20422246e+24      4.20422258e+24            5.12500000          5.25000000        4.20422331e+24      4.20422331e+24        5.12500000      5.25000000    4.20422246e+24  4.20422258e+24
   5.25000000   5.37500000  4.20422332e+24  4.20422332e+24      5.31250000    5.43750000  4.20422332e+24  4.20422332e+24          5.25000000        5.37500000      4.20422332e+24    4.20422332e+24          5.25000000        5.37500000      4.20422332e+24    4.20422332e+24           5.25000000         5.37500000       4.20422332e+24     4.20422332e+24           5.25000000         5.37500000       4.20422332e+24     4.20422332e+24       5.25000000     5.37500000   4.20422332e+24  4.20422332e+24           5.25000000         5.37500000       4.20422264e+24     4.20422264e+24           5.25000000         5.37500000       4.20422331e+24     4.20422331e+24            5.25000000          5.37500000        4.20422258e+24      4.20422270e+24            5.25000000          5.37500000        4.20422331e+24      4.20422331e+24        5.25000000      5.37500000    4.20422258e+24  4.20422270e+24
   5.37500000   5.50000000  4.20422332e+24  4.20422332e+24      5.43750000    5.56250000  4.20422332e+24  4.20422332e+24          5.37500000        5.50000000      4.20422332e+24    4.20422332e+24          5.37500000        5.50000000      4.20422332e+24    4.20422332e+24           5.37500000         5.50000000       4.20422332e+24     4.20422332e+24           5.37500000         5.50000000       4.20422332e+24     4.20422332e+24       5.37500000     5.50000000   4.20422332e+24  4.20422332e+24           5.37500000         5.50000000       4.20422277e+24     4.20422277e+24           5.37500000         5.50000000       4.20422331e+24     4.20422331e+24            5.37500000          5.50000000        4.20422270e+24      4.20422283e+24            5.37500000          5.50000000        4.20422331e+24      4.20422331e+24        5.37500000      5.50000000    4.20422270e+24  4.20422283e+24
   5.50000000   5.62500000  4.20422332e+24  4.20422332e+24      5.56250000    5.68750000  4.20422332e+24  4.20422332e+24          5.50000000        5.62500000      4.20422332e+24    4.20422332e+24          5.50000000        5.62500000      4.20422332e+24    4.20422332e+24           5.50000000         5.62500000       4.20422332e+24     4.20422332e+24           5.50000000         5.62500000       4.20422332e+24     4.20422332e+24       5.50000000     5.62500000   4.20422332e+24  4.20422332e+24           5.50000000         5.62500000       4.20422289e+24     4.20422289e+24           5.50000000         5.62500000       4.20422331e+24     4.20422331e+24            5.50000000          5.62500000        4.20422283e+24      4.20422295e+24            5.50000000          5.62500000        4.20422331e+24      4.20422331e+24        5.50000000      5.62500000    4.20422283e+24  4.20422295e+24
   5.62500000   5.75000000  4.20422332e+24  4.20422332e+24      5.68750000    5.81250000  4.20422332e+24  4.20422332e+24          5.62500000        5.75000000      4.20422332e+24    4.20422332e+24          5.62500000        5.75000000      4.20422332e+24    4.20422332e+24           5.62500000         5.75000000       4.20422332e+24     4.20422332e+24           5.62500000         5.75000000       4.20422332e+24     4.20422332e+24       5.62500000     5.75000000   4.20422332e+24  4.20422332e+24           5.62500000         5.75000000       4.20422301e+24     4.20422301e+24           5.62500000         5.75000000       4.20422331e+24     4.20422331e+24            5.62500000          5.75000000        4.20422295e+24      4.20422307e+24            5.62500000          5.75000000        4.20422331e+24      4.20422331e+24        5.62500000      5.75000000    4.20422295e+24  4.20422307e+24
   5.75000000   5.87500000  4.20422332e+24  4.20422332e+24      5.81250000    6.00000000  4.20422332e+24  4.20422332e+24          5.75000000        5.87500000      4.20422332e+24    4.20422332e+24          5.75000000        5.87500000      4.20422332e+24    4.20422332e+24           5.75000000         5.87500000       4.20422332e+24     4.20422332e+24           5.75000000         5.87500000       4.20422332e+24     4.20422332e+24       5.75000000     5.87500000   4.20422332e+24  4.20422332e+24           5.75000000         5.87500000       4.20422313e+24     4.20422313e+24           5.75000000         5.87500000       4.20422331e+24     4.20422331e+24            5.75000000          5.87500000        4.20422307e+24      4.20422319e+24            5.75000000          5.87500000        4.20422331e+24      4.20422331e+24        5.75000000      5.87500000    4.20422307e+24  4.20422319e+24
   5.87500000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.87500000        6.00000000      4.20422332e+24    4.20422332e+24          5.87500000        6.00000000      4.20422332e+24    4.20422332e+24           5.87500000         6.00000000       4.20422332e+24     4.20422332e+24           5.87500000         6.00000000       4.20422332e+24     4.20422332e+24       5.87500000     6.00000000   4.20422332e+24  4.20422332e+24           5.87500000         6.00000000       4.20422325e+24     4.20422325e+24           5.87500000         6.00000000       4.20422331e+24     4.20422332e+24            5.87500000          6.00000000        4.20422319e+24      4.20422332e+24            5.87500000          6.00000000        4.20422331e+24      4.20422332e+24        5.87500000      6.00000000    4.20422319e+24  4.20422332e+24


==> data/van_roosbroeck_solutions_0288.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start     HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   0.06250000  1.09340701e+01  1.09340701e+01      0.00000000    0.09375000  1.09340701e+01  1.09340701e+01          0.00000000        0.06250000      1.08207443e+01    1.08207443e+01          0.00000000        0.06250000      1.09340701e+01    1.09359731e+01           0.00000000         0.06250000       1.09340701e+01     1.07074184e+01           0.00000000         0.06250000       1.09340701e+01     1.09359731e+01       0.00000000     0.06250000   1.09340701e+01  1.07074184e+01           0.00000000         0.06250000       1.09340701e+01     1.09340701e+01           0.00000000         0.06250000       1.09340701e+01     1.09340701e+01            0.00000000          0.06250000        1.09340701e+01      1.09340700e+01            0.00000000          0.06250000        1.09340701e+01      1.09340701e+01        0.00000000      0.06250000    1.09340701e+01  1.09340700e+01
   0.06250000   0.12500000  1.09340701e+01  1.09340701e+01      0.09375000    0.15625000  1.09340701e+01  1.09340701e+01          0.06250000        0.12500000      1.05940925e+01    1.05940925e+01          0.06250000        0.12500000      1.09359731e+01    1.09378761e+01           0.06250000         0.12500000       1.07074184e+01     1.04807667e+01           0.06250000         0.12500000       1.09359731e+01     1.09378761e+01       0.06250000     0.12500000   1.07074184e+01  1.04807667e+01           0.06250000         0.12500000       1.09340700e+01     1.09340700e+01           0.06250000         0.12500000       1.09340701e+01     1.09340701e+01            0.06250000          0.12500000        1.09340700e+01      1.09340700e+01            0.06250000          0.12500000        1.09340701e+01      1.09340701e+01        0.06250000      0.12500000    1.09340700e+01  1.09340700e+01
   0.12500000   0.18750000  1.09340701e+01  1.09340701e+01      0.15625000    0.21875000  1.09340701e+01  1.09340701e+01          0.12500000        0.18750000      1.03674408e+01    1.03674408e+01          0.12500000        0.18750000      1.09378761e+01    1.09397790e+01           0.12500000         0.18750000       1.04807667e+01     1.02541149e+01           0.12500000         0.18750000       1.09378761e+01     1.09397790e+01       0.12500000     0.18750000   1.04807667e+01  1.02541149e+01           0.12500000         0.18750000       1.09340699e+01     1.09340699e+01           0.12500000         0.18750000       1.09340701e+01     1.09340701e+01            0.12500000          0.18750000        1.09340700e+01      1.09340699e+01            0.12500000          0.18750000        1.09340701e+01      1.09340701e+01        0.12500000      0.18750000    1.09340700e+01  1.09340699e+01
   0.18750000   0.25000000  1.09340701e+01  1.09340701e+01      0.21875000    0.28125000  1.09340701e+01  1.09340701e+01          0.18750000        0.25000000      1.01407890e+01    1.01407890e+01          0.18750000        0.25000000      1.09397790e+01    1.09416820e+01           0.18750000         0.25000000       1.02541149e+01     1.00274632e+01           0.18750000         0.25000000       1.09397790e+01     1.09416820e+01       0.18750000     0.25000000   1.02541149e+01  1.00274632e+01           0.18750000         0.25000000       1.09340698e+01     1.09340698e+01           0.18750000         0.25000000       1.09340701e+01     1.09340701e+01            0.18750000          0.25000000        1.09340699e+01      1.09340698e+01            0.18750000          0.25000000        1.09340701e+01      1.09340701e+01        0.18750000      0.25000000    1.09340699e+01  1.09340698e+01
   0.25000000   0.31250000  1.09340701e+01  1.09340701e+01      0.28125000    0.34375000  1.09340701e+01  1.09340701e+01          0.25000000        0.31250000      9.91413731e+00    9.91413731e+00          0.25000000        0.31250000      1.09416820e+01    1.09435850e+01           0.25000000         0.31250000       1.00274632e+01     9.80081144e+00           0.25000000         0.31250000       1.09416820e+01     1.09435850e+01       0.25000000     0.31250000   1.00274632e+01  9.80081144e+00           0.25000000         0.31250000       1.09340698e+01     1.09340698e+01           0.25000000         0.31250000       1.09340701e+01     1.09340701e+01            0.25000000          0.31250000        1.09340698e+01      1.09340697e+01            0.25000000          0.31250000        1.09340701e+01      1.09340701e+01        0.25000000      0.31250000    1.09340698e+01  1.09340697e+01
   0.31250000   0.37500000  1.09340701e+01  1.09340701e+01      0.34375000    0.40625000  1.09340701e+01  1.09340701e+01          0.31250000        0.37500000      9.68748557e+00    9.68748557e+00          0.31250000        0.37500000      1.09435850e+01    1.09454880e+01           0.31250000         0.37500000       9.80081144e+00     9.57415970e+00           0.31250000         0.37500000       1.09435850e+01     1.09454880e+01       0.31250000     0.37500000   9.80081144e+00  9.57415970e+00           0.31250000         0.37500000       1.09340697e+01     1.09340697e+01           0.31250000         0.37500000       1.09340701e+01     1.09340701e+01            0.31250000          0.37500000        1.09340697e+01      1.09340696e+01            0.31250000          0.37500000        1.09340701e+01      1.09340701e+01        0.31250000      0.37500000    1.09340697e+01  1.09340696e+01
   0.37500000   0.43750000  1.09340701e+01  1.09340701e+01      0.40625000    0.46875000  1.09340701e+01  1.09340701e+01          0.37500000        0.43750000      9.46083383e+00    9.46083383e+00          0.37500000        0.43750000      1.09454880e+01    1.09473909e+01           0.37500000         0.43750000       9.57415970e+00     9.34750796e+00           0.37500000         0.43750000       1.09454880e+01     1.09473909e+01       0.37500000     0.43750000   9.57415970e+00  9.34750796e+00           0.37500000         0.43750000       1.09340696e+01     1.09340696e+01           0.37500000         0.43750000       1.09340701e+01     1.09340701e+01            0.37500000          0.43750000        1.09340696e+01      1.09340695e+01            0.37500000          0.43750000        1.09340701e+01      1.09340701e+01        0.37500000      0.43750000    1.09340696e+01  1.09340695e+01
   0.43750000   0.50000000  1.09340701e+01  1.09340701e+01      0.46875000    0.53125000  1.09340701e+01  1.09340701e+01          0.43750000        0.50000000      9.23418209e+00    9.23418209e+00          0.43750000        0.50000000      1.09473909e+01    1.09492939e+01           0.43750000         0.50000000       9.34750796e+00     9.12085622e+00           0.43750000         0.50000000       1.09473909e+01     1.09492939e+01       0.43750000     0.50000000   9.34750796e+00  9.12085622e+00           0.43750000         0.50000000       1.09340695e+01     1.09340695e+01           0.43750000         0.50000000       1.09340701e+01     1.09340701e+01            0.43750000          0.50000000        1.09340695e+01      1.09340695e+01            0.43750000          0.50000000        1.09340701e+01      1.09340701e+01        0.43750000      0.50000000    1.09340695e+01  1.09340695e+01
   0.50000000   0.56250000  1.09340701e+01  1.09340701e+01      0.53125000    0.59375000  1.09340701e+01  1.09340701e+01          0.50000000        0.56250000      9.00753035e+00    9.00753035e+00          0.50000000        0.56250000      1.09492939e+01    1.09511969e+01           0.50000000         0.56250000       9.12085622e+00     8.89420448e+00           0.50000000         0.56250000       1.09492939e+01     1.09511969e+01       0.50000000     0.56250000   9.12085622e+00  8.89420448e+00           0.50000000         0.56250000       1.09340694e+01     1.09340694e+01           0.50000000         0.56250000       1.09340701e+01     1.09340701e+01            0.50000000          0.56250000        1.09340695e+01      1.09340694e+01            0.50000000          0.56250000        1.09340701e+01      1.09340701e+01        0.50000000      0.56250000    1.09340695e+01  1.09340694e+01
   0.56250000   0.62500000  1.09340701e+01  1.09340701e+01      0.59375000    0.65625000  1.09340701e+01  1.09340701e+01          0.56250000        0.62500000      8.78087861e+00    8.78087861e+00          0.56250000        0.62500000      1.09511969e+01    1.09530999e+01           0.56250000         0.62500000       8.89420448e+00     8.66755274e+00           0.56250000         0.62500000       1.09511969e+01     1.09530999e+01       0.56250000     0.62500000   8.89420448e+00  8.66755274e+00           0.56250000         0.62500000       1.09340693e+01     1.09340693e+01           0.56250000         0.62500000       1.09340701e+01     1.09340701e+01            0.56250000          0.62500000        1.09340694e+01      1.09340693e+01            0.56250000          0.62500000        1.09340701e+01      1.09340701e+01        0.56250000      0.62500000    1.09340694e+01  1.09340693e+01
   0.62500000   0.68750000  1.09340701e+01  1.09340701e+01      0.65625000    0.71875000  1.09340701e+01  1.09340701e+01          0.62500000        0.68750000      8.55422687e+00    8.55422687e+00          0.62500000        0.68750000      1.09530999e+01    1.09550028e+01           0.62500000         0.68750000       8.66755274e+00     8.44090100e+00           0.62500000         0.68750000       1.09530999e+01     1.09550028e+01       0.62500000     0.68750000   8.66755274e+00  8.44090100e+00           0.62500000         0.68750000       1.09340693e+01     1.09340693e+01           0.62500000         0.68750000       1.09340701e+01     1.09340701e+01            0.62500000          0.68750000        1.09340693e+01      1.09340692e+01            0.62500000          0.68750000        1.09340701e+01      1.09340701e+01        0.62500000      0.68750000    1.09340693e+01  1.09340692e+01
   0.68750000   0.75000000  1.09340701e+01  1.09340701e+01      0.71875000    0.78125000  1.09340701e+01  1.09340701e+01          0.68750000        0.75000000      8.32757513e+00    8.32757513e+00          0.68750000        0.75000000      1.09550028e+01    1.09569058e+01           0.68750000         0.75000000       8.44090100e+00     8.21424926e+00           0.68750000         0.75000000       1.09550028e+01     1.09569058e+01       0.68750000     0.75000000   8.44090100e+00  8.21424926e+00           0.68750000         0.75000000       1.09340692e+01     1.09340692e+01           0.68750000         0.75000000       1.09340701e+01     1.09340701e+01            0.68750000          0.75000000        1.09340692e+01      1.09340691e+01            0.68750000          0.75000000        1.09340701e+01      1.09340701e+01        0.68750000      0.75000000    1.09340692e+01  1.09340691e+01
   0.75000000   0.81250000  1.09340701e+01  1.09340701e+01      0.78125000    0.84375000  1.09340701e+01  1.09340701e+01          0.75000000        0.81250000      8.10092339e+00    8.10092339e+00          0.75000000        0.81250000      1.09569058e+01    1.09588088e+01           0.75000000         0.81250000       8.21424926e+00     7.98759752e+00           0.75000000         0.81250000       1.09569058e+01     1.09588088e+01       0.75000000     0.81250000   8.21424926e+00  7.98759752e+00           0.75000000         0.81250000       1.09340691e+01     1.09340691e+01           0.75000000         0.81250000       1.09340701e+01     1.09340701e+01            0.75000000          0.81250000        1.09340691e+01      1.09340690e+01            0.75000000          0.81250000        1.09340701e+01      1.09340701e+01        0.75000000      0.81250000    1.09340691e+01  1.09340690e+01
   0.81250000   0.87500000  1.09340701e+01  1.09340701e+01      0.84375000    0.90625000  1.09340701e+01  1.09340701e+01          0.81250000        0.87500000      7.87427165e+00    7.87427165e+00          0.81250000        0.87500000      1.09588088e+01    1.09607117e+01           0.81250000         0.87500000       7.98759752e+00     7.76094578e+00           0.81250000         0.87500000       1.09588088e+01     1.09607117e+01       0.81250000     0.87500000   7.98759752e+00  7.76094578e+00           0.81250000         0.87500000       1.09340690e+01     1.09340690e+01           0.81250000         0.87500000       1.09340701e+01     1.09340701e+01            0.81250000          0.87500000        1.09340690e+01      1.09340690e+01            0.81250000          0.87500000        1.09340701e+01      1.09340701e+01        0.81250000      0.87500000    1.09340690e+01  1.09340690e+01
   0.87500000   0.93750000  1.09340701e+01  1.09340701e+01      0.90625000    0.96875000  1.09340701e+01  1.09340701e+01          0.87500000        0.93750000      7.64761991e+00    7.64761991e+00          0.87500000        0.93750000      1.09607117e+01    1.09626147e+01           0.87500000         0.93750000       7.76094578e+00     7.53429404e+00           0.87500000         0.93750000       1.09607117e+01     1.09626147e+01       0.87500000     0.93750000   7.76094578e+00  7.53429404e+00           0.87500000         0.93750000       1.09340689e+01     1.09340689e+01           0.87500000         0.93750000       1.09340701e+01     1.09340701e+01            0.87500000          0.93750000        1.09340690e+01      1.09340689e+01            0.87500000          0.93750000        1.09340701e+01      1.09340701e+01        0.87500000      0.93750000    1.09340690e+01  1.09340689e+01
   0.93750000   1.00000000  1.09340701e+01  1.09340701e+01      0.96875000    1.01550293  1.09340701e+01  1.09340701e+01          0.93750000        1.00000000      7.42096817e+00    7.42096817e+00          0.93750000        1.00000000      1.09626147e+01    1.09645177e+01           0.93750000         1.00000000       7.53429404e+00     7.30764230e+00           0.93750000         1.00000000       1.09626147e+01     1.09645177e+01       0.93750000     1.00000000   7.53429404e+00  7.30764230e+00           0.93750000         1.00000000       1.09340688e+01     1.09340688e+01           0.93750000         1.00000000       1.09340701e+01     1.09340701e+01            0.93750000          1.00000000        1.09340689e+01      1.09340688e+01            0.93750000          1.00000000        1.09340701e+01      1.09340701e+01        0.93750000      1.00000000    1.09340689e+01  1.09340688e+01
   1.00000000   1.03100586  1.09340701e+01  1.09340701e+01      1.01550293    1.04626465  1.09340701e+01  1.09340701e+01          1.00000000        1.03100586      7.25141319e+00    7.25141319e+00          1.00000000        1.03100586      1.09645177e+01    1.09654617e+01           1.00000000         1.03100586       7.30764230e+00     7.19518408e+00           1.00000000         1.03100586       1.09645177e+01     1.09654617e+01       1.00000000     1.03100586   7.30764230e+00  7.19518408e+00           1.00000000         1.03100586       1.09340688e+01     1.09340688e+01           1.00000000         1.03100586       1.09340701e+01     1.09340701e+01            1.00000000          1.03100586        1.09340688e+01      1.09340688e+01            1.00000000          1.03100586        1.09340701e+01      1.09340701e+01        1.00000000      1.03100586    1.09340688e+01  1.09340688e+01
   1.03100586   1.06152344  1.09340701e+01  1.09340701e+01      1.04626465    1.07653809  1.09340701e+01  1.09340701e+01          1.03100586        1.06152344      7.13984034e+00    7.13984034e+00          1.03100586        1.06152344      1.09654617e+01    1.09663909e+01           1.03100586         1.06152344       7.19518408e+00     7.08449660e+00           1.03100586         1.06152344       1.09654617e+01     1.09663909e+01       1.03100586     1.06152344   7.19518408e+00  7.08449660e+00           1.03100586         1.06152344       1.09340687e+01     1.09340687e+01           1.03100586         1.06152344       1.09340701e+01     1.09340701e+01            1.03100586          1.06152344        1.09340688e+01      1.09340687e+01            1.03100586          1.06152344        1.09340701e+01      1.09340701e+01        1.03100586      1.06152344    1.09340688e+01  1.09340687e+01
   1.06152344   1.09155273  1.09340701e+01  1.09340701e+01      1.07653809    1.10632324  1.09340701e+01  1.09340701e+01          1.06152344        1.09155273      7.03003822e+00    7.03003822e+00          1.06152344        1.09155273      1.09663909e+01    1.09673052e+01           1.06152344         1.09155273       7.08449660e+00     6.97557984e+00           1.06152344         1.09155273       1.09663909e+01     1.09673052e+01       1.06152344     1.09155273   7.08449660e+00  6.97557984e+00           1.06152344         1.09155273       1.09340687e+01     1.09340687e+01           1.06152344         1.09155273       1.09340701e+01     1.09340701e+01            1.06152344          1.09155273        1.09340687e+01      1.09340687e+01            1.06152344          1.09155273        1.09340701e+01      1.09340701e+01        1.06152344      1.09155273    1.09340687e+01  1.09340687e+01
   1.09155273   1.12109375  1.09340701e+01  1.09340701e+01      1.10632324    1.13562012  1.09340701e+01  1.09340701e+01          1.09155273        1.12109375      6.92200683e+00    6.92200683e+00          1.09155273        1.12109375      1.09673052e+01    1.09682047e+01           1.09155273         1.12109375       6.97557984e+00     6.86843383e+00           1.09155273         1.12109375       1.09673052e+01     1.09682047e+01       1.09155273     1.12109375   6.97557984e+00  6.86843383e+00           1.09155273         1.12109375       1.09340686e+01     1.09340686e+01           1.09155273         1.12109375       1.09340701e+01     1.09340701e+01            1.09155273          1.12109375        1.09340687e+01      1.09340686e+01            1.09155273          1.12109375        1.09340701e+01      1.09340701e+01        1.09155273      1.12109375    1.09340687e+01  1.09340686e+01
   1.12109375   1.15014648  1.09340701e+01  1.09340701e+01      1.13562012    1.16442871  1.09340701e+01  1.09340701e+01          1.12109375        1.15014648      6.81574620e+00    6.81574620e+00          1.12109375        1.15014648      1.09682047e+01    1.09690893e+01           1.12109375         1.15014648       6.86843383e+00     6.76305857e+00           1.12109375         1.15014648       1.09682047e+01     1.09690893e+01       1.12109375     1.15014648   6.86843383e+00  6.76305857e+00           1.12109375         1.15014648       1.09340686e+01     1.09340686e+01           1.12109375         1.15014648       1.09340701e+01     1.09340701e+01            1.12109375          1.15014648        1.09340686e+01      1.09340686e+01            1.12109375          1.15014648        1.09340701e+01      1.09340701e+01        1.12109375      1.15014648    1.09340686e+01  1.09340686e+01
   1.15014648   1.17871094  1.09340701e+01  1.09340701e+01      1.16442871    1.19274902  1.09340701e+01  1.09340701e+01          1.15014648        1.17871094      6.71125631e+00    6.71125631e+00          1.15014648        1.17871094      1.09690893e+01    1.09699590e+01           1.15014648         1.17871094       6.76305857e+00     6.65945406e+00           1.15014648         1.17871094       1.09690893e+01     1.09699590e+01       1.15014648     1.17871094   6.76305857e+00  6.65945406e+00           1.15014648         1.17871094       1.09340686e+01     1.09340686e+01           1.15014648         1.17871094       1.09340701e+01     1.09340701e+01            1.15014648          1.17871094        1.09340686e+01      1.09340686e+01            1.15014648          1.17871094        1.09340701e+01      1.09340701e+01        1.15014648      1.17871094    1.09340686e+01  1.09340686e+01
   1.17871094   1.20678711  1.09340701e+01  1.09340701e+01      1.19274902    1.22058105  1.09340701e+01  1.09340701e+01          1.17871094        1.20678711      6.60853720e+00    6.60853720e+00          1.17871094        1.20678711      1.09699590e+01    1.09708138e+01           1.17871094         1.20678711       6.65945406e+00     6.55762033e+00           1.17871094         1.20678711       1.09699590e+01     1.09708138e+01       1.17871094     1.20678711   6.65945406e+00  6.55762033e+00           1.17871094         1.20678711       1.09340685e+01     1.09340685e+01           1.17871094         1.20678711       1.09340701e+01     1.09340701e+01            1.17871094          1.20678711        1.09340686e+01      1.09340685e+01            1.17871094          1.20678711        1.09340701e+01      1.09340701e+01        1.17871094      1.20678711    1.09340686e+01  1.09340685e+01
   1.20678711   1.23437500  1.09340701e+01  1.09340701e+01      1.22058105    1.24792480  1.09340701e+01  1.09340701e+01          1.20678711        1.23437500      6.50758885e+00    6.50758885e+00          1.20678711        1.23437500      1.09708138e+01    1.09716538e+01           1.20678711         1.23437500       6.55762033e+00     6.45755737e+00           1.20678711         1.23437500       1.09708138e+01     1.09716538e+01       1.20678711     1.23437500   6.55762033e+00  6.45755737e+00           1.20678711         1.23437500       1.09340685e+01     1.09340685e+01           1.20678711         1.23437500       1.09340701e+01     1.09340701e+01            1.20678711          1.23437500        1.09340685e+01      1.09340685e+01            1.20678711          1.23437500        1.09340701e+01      1.09340701e+01        1.20678711      1.23437500    1.09340685e+01  1.09340685e+01
   1.23437500   1.26147461  1.09340701e+01  1.09340701e+01      1.24792480    1.27478027  1.09340701e+01  1.09340701e+01          1.23437500        1.26147461      6.40841129e+00    6.40841129e+00          1.23437500        1.26147461      1.09716538e+01    1.09724789e+01           1.23437500         1.26147461       6.45755737e+00     6.35926520e+00           1.23437500         1.26147461       1.09716538e+01     1.09724789e+01       1.23437500     1.26147461   6.45755737e+00  6.35926520e+00           1.23437500         1.26147461       1.09340685e+01     1.09340685e+01           1.23437500         1.26147461       1.09340701e+01     1.09340701e+01            1.23437500          1.26147461        1.09340685e+01      1.09340684e+01            1.23437500          1.26147461        1.09340701e+01      1.09340701e+01        1.23437500      1.26147461    1.09340685e+01  1.09340684e+01
   1.26147461   1.28808594  1.09340701e+01  1.09340701e+01      1.27478027    1.30114746  1.09340701e+01  1.09340701e+01          1.26147461        1.28808594      6.31100452e+00    6.31100452e+00          1.26147461        1.28808594      1.09724789e+01    1.09732892e+01           1.26147461         1.28808594       6.35926520e+00     6.26274383e+00           1.26147461         1.28808594       1.09724789e+01     1.09732892e+01       1.26147461     1.28808594   6.35926520e+00  6.26274383e+00           1.26147461         1.28808594       1.09340684e+01     1.09340684e+01           1.26147461         1.28808594       1.09340701e+01     1.09340701e+01            1.26147461          1.28808594        1.09340684e+01      1.09340684e+01            1.26147461          1.28808594        1.09340701e+01      1.09340701e+01        1.26147461      1.28808594    1.09340684e+01  1.09340684e+01
   1.28808594   1.31420898  1.09340701e+01  1.09340701e+01      1.30114746    1.32702637  1.09340701e+01  1.09340701e+01          1.28808594        1.31420898      6.21536854e+00    6.21536854e+00          1.28808594        1.31420898      1.09732892e+01    1.09740846e+01           1.28808594         1.31420898       6.26274383e+00     6.16799326e+00           1.28808594         1.31420898       1.09732892e+01     1.09740846e+01       1.28808594     1.31420898   6.26274383e+00  6.16799326e+00           1.28808594         1.31420898       1.09340684e+01     1.09340684e+01           1.28808594         1.31420898       1.09340701e+01     1.09340701e+01            1.28808594          1.31420898        1.09340684e+01      1.09340684e+01            1.28808594          1.31420898        1.09340701e+01      1.09340701e+01        1.28808594      1.31420898    1.09340684e+01  1.09340684e+01
   1.31420898   1.33984375  1.09340701e+01  1.09340701e+01      1.32702637    1.35241699  1.09340701e+01  1.09340701e+01          1.31420898        1.33984375      6.12150338e+00    6.12150338e+00          1.31420898        1.33984375      1.09740846e+01    1.09748651e+01           1.31420898         1.33984375       6.16799326e+00     6.07501349e+00           1.31420898         1.33984375       1.09740846e+01     1.09748651e+01       1.31420898     1.33984375   6.16799326e+00  6.07501349e+00           1.31420898         1.33984375       1.09340684e+01     1.09340684e+01           1.31420898         1.33984375       1.09340701e+01     1.09340701e+01            1.31420898          1.33984375        1.09340684e+01      1.09340683e+01            1.31420898          1.33984375        1.09340701e+01      1.09340701e+01        1.31420898      1.33984375    1.09340684e+01  1.09340683e+01
   1.33984375   1.36499023  1.09340701e+01  1.09340701e+01      1.35241699    1.37731934  1.09340701e+01  1.09340701e+01          1.33984375        1.36499023      6.02940902e+00    6.02940902e+00          1.33984375        1.36499023      1.09748651e+01    1.09756307e+01           1.33984375         1.36499023       6.07501349e+00     5.98380455e+00           1.33984375         1.36499023       1.09748651e+01     1.09756307e+01       1.33984375     1.36499023   6.07501349e+00  5.98380455e+00           1.33984375         1.36499023       1.09340683e+01     1.09340683e+01           1.33984375         1.36499023       1.09340701e+01     1.09340701e+01            1.33984375          1.36499023        1.09340683e+01      1.09340683e+01            1.33984375          1.36499023        1.09340701e+01      1.09340701e+01        1.33984375      1.36499023    1.09340683e+01  1.09340683e+01
   1.36499023   1.38964844  1.09340701e+01  1.09340701e+01      1.37731934    1.40173340  1.09340701e+01  1.09340701e+01          1.36499023        1.38964844      5.93908550e+00    5.93908550e+00          1.36499023        1.38964844      1.09756307e+01    1.09763815e+01           1.36499023         1.38964844       5.98380455e+00     5.89436644e+00           1.36499023         1.38964844       1.09756307e+01     1.09763815e+01       1.36499023     1.38964844   5.98380455e+00  5.89436644e+00           1.36499023         1.38964844       1.09340683e+01     1.09340683e+01           1.36499023         1.38964844       1.09340701e+01     1.09340701e+01            1.36499023          1.38964844        1.09340683e+01      1.09340683e+01            1.36499023          1.38964844        1.09340701e+01      1.09340701e+01        1.36499023      1.38964844    1.09340683e+01  1.09340683e+01
   1.38964844   1.41381836  1.09340701e+01  1.09340701e+01      1.40173340    1.42565918  1.09340701e+01  1.09340701e+01          1.38964844        1.41381836      5.85053281e+00    5.85053281e+00          1.38964844        1.41381836      1.09763815e+01    1.09771174e+01           1.38964844         1.41381836       5.89436644e+00     5.80669917e+00           1.38964844         1.41381836       1.09763815e+01     1.09771174e+01       1.38964844     1.41381836   5.89436644e+00  5.80669917e+00           1.38964844         1.41381836       1.09340683e+01     1.09340683e+01           1.38964844         1.41381836       1.09340701e+01     1.09340701e+01            1.38964844          1.41381836        1.09340683e+01      1.09340682e+01            1.38964844          1.41381836        1.09340701e+01      1.09340701e+01        1.38964844      1.41381836    1.09340683e+01  1.09340682e+01
   1.41381836   1.43750000  1.09340701e+01  1.09340701e+01      1.42565918    1.44909668  1.09340701e+01  1.09340701e+01          1.41381836        1.43750000      5.76375096e+00    5.76375096e+00          1.41381836        1.43750000      1.09771174e+01    1.09778385e+01           1.41381836         1.43750000       5.80669917e+00     5.72080274e+00           1.41381836         1.43750000       1.09771174e+01     1.09778385e+01       1.41381836     1.43750000   5.80669917e+00  5.72080274e+00           1.41381836         1.43750000       1.09340682e+01     1.09340682e+01           1.41381836         1.43750000       1.09340701e+01     1.09340701e+01            1.41381836          1.43750000        1.09340682e+01      1.09340682e+01            1.41381836          1.43750000        1.09340701e+01      1.09340701e+01        1.41381836      1.43750000    1.09340682e+01  1.09340682e+01
   1.43750000   1.46069336  1.09340701e+01  1.09340701e+01      1.44909668    1.47204590  1.09340701e+01  1.09340701e+01          1.43750000        1.46069336      5.67873996e+00    5.67873996e+00          1.43750000        1.46069336      1.09778385e+01    1.09785447e+01           1.43750000         1.46069336       5.72080274e+00     5.63667717e+00           1.43750000         1.46069336       1.09778385e+01     1.09785447e+01       1.43750000     1.46069336   5.72080274e+00  5.63667717e+00           1.43750000         1.46069336       1.09340682e+01     1.09340682e+01           1.43750000         1.46069336       1.09340701e+01     1.09340701e+01            1.43750000          1.46069336        1.09340682e+01      1.09340682e+01            1.43750000          1.46069336        1.09340701e+01      1.09340701e+01        1.43750000      1.46069336    1.09340682e+01  1.09340682e+01
   1.46069336   1.48339844  1.09340701e+01  1.09340701e+01      1.47204590    1.49450684  1.09340701e+01  1.09340701e+01          1.46069336        1.48339844      5.59549982e+00    5.59549982e+00          1.46069336        1.48339844      1.09785447e+01    1.09792360e+01           1.46069336         1.48339844       5.63667717e+00     5.55432246e+00           1.46069336         1.48339844       1.09785447e+01     1.09792360e+01       1.46069336     1.48339844   5.63667717e+00  5.55432246e+00           1.46069336         1.48339844       1.09340682e+01     1.09340682e+01           1.46069336         1.48339844       1.09340701e+01     1.09340701e+01            1.46069336          1.48339844        1.09340682e+01      1.09340681e+01            1.46069336          1.48339844        1.09340701e+01      1.09340701e+01        1.46069336      1.48339844    1.09340682e+01  1.09340681e+01
   1.48339844   1.50561523  1.09340701e+01  1.09340701e+01      1.49450684    1.51647949  1.09340701e+01  1.09340701e+01          1.48339844        1.50561523      5.51403054e+00    5.51403054e+00          1.48339844        1.50561523      1.09792360e+01    1.09799124e+01           1.48339844         1.50561523       5.55432246e+00     5.47373862e+00           1.48339844         1.50561523       1.09792360e+01     1.09799124e+01       1.48339844     1.50561523   5.55432246e+00  5.47373862e+00           1.48339844         1.50561523       1.09340681e+01     1.09340681e+01           1.48339844         1.50561523       1.09340701e+01     1.09340701e+01            1.48339844          1.50561523        1.09340681e+01      1.09340681e+01            1.48339844          1.50561523        1.09340701e+01      1.09340701e+01        1.48339844      1.50561523    1.09340681e+01  1.09340681e+01
   1.50561523   1.52734375  1.09340701e+01  1.09340701e+01      1.51647949    1.53796387  1.09340701e+01  1.09340701e+01          1.50561523        1.52734375      5.43433215e+00    5.43433215e+00          1.50561523        1.52734375      1.09799124e+01    1.09805740e+01           1.50561523         1.52734375       5.47373862e+00     5.39492567e+00           1.50561523         1.52734375       1.09799124e+01     1.09805740e+01       1.50561523     1.52734375   5.47373862e+00  5.39492567e+00           1.50561523         1.52734375       1.09340681e+01     1.09340681e+01           1.50561523         1.52734375       1.09340701e+01     1.09340701e+01            1.50561523          1.52734375        1.09340681e+01      1.09340681e+01            1.50561523          1.52734375        1.09340701e+01      1.09340701e+01        1.50561523      1.52734375    1.09340681e+01  1.09340681e+01
   1.52734375   1.54858398  1.09340701e+01  1.09340701e+01      1.53796387    1.55895996  1.09340701e+01  1.09340701e+01          1.52734375        1.54858398      5.35640464e+00    5.35640464e+00          1.52734375        1.54858398      1.09805740e+01    1.09812207e+01           1.52734375         1.54858398       5.39492567e+00     5.31788360e+00           1.52734375         1.54858398       1.09805740e+01     1.09812207e+01       1.52734375     1.54858398   5.39492567e+00  5.31788360e+00           1.52734375         1.54858398       1.09340681e+01     1.09340681e+01           1.52734375         1.54858398       1.09340701e+01     1.09340701e+01            1.52734375          1.54858398        1.09340681e+01      1.09340681e+01            1.52734375          1.54858398        1.09340701e+01      1.09340701e+01        1.52734375      1.54858398    1.09340681e+01  1.09340681e+01
   1.54858398   1.56933594  1.09340701e+01  1.09340701e+01      1.55895996    1.57946777  1.09340701e+01  1.09340701e+01          1.54858398        1.56933594      5.28024802e+00    5.28024802e+00          1.54858398        1.56933594      1.09812207e+01    1.09818526e+01           1.54858398         1.56933594       5.31788360e+00     5.24261244e+00           1.54858398         1.56933594       1.09812207e+01     1.09818526e+01       1.54858398     1.56933594   5.31788360e+00  5.24261244e+00           1.54858398         1.56933594       1.09340680e+01     1.09340680e+01           1.54858398         1.56933594       1.09340701e+01     1.09340701e+01            1.54858398          1.56933594        1.09340681e+01      1.09340680e+01            1.54858398          1.56933594        1.09340701e+01      1.09340701e+01        1.54858398      1.56933594    1.09340681e+01  1.09340680e+01
   1.56933594   1.58959961  1.09340701e+01  1.09340701e+01      1.57946777    1.59948730  1.09340701e+01  1.09340701e+01          1.56933594        1.58959961      5.20586231e+00    5.20586231e+00          1.56933594        1.58959961      1.09818526e+01    1.09824696e+01           1.56933594         1.58959961       5.24261244e+00     5.16911218e+00           1.56933594         1.58959961       1.09818526e+01     1.09824696e+01       1.56933594     1.58959961   5.24261244e+00  5.16911218e+00           1.56933594         1.58959961       1.09340680e+01     1.09340680e+01           1.56933594         1.58959961       1.09340701e+01     1.09340701e+01            1.56933594          1.58959961        1.09340680e+01      1.09340680e+01            1.56933594          1.58959961        1.09340701e+01      1.09340701e+01        1.56933594      1.58959961    1.09340680e+01  1.09340680e+01
   1.58959961   1.60937500  1.09340701e+01  1.09340701e+01      1.59948730    1.61901855  1.09340701e+01  1.09340701e+01          1.58959961        1.60937500      5.13324750e+00    5.13324750e+00          1.58959961        1.60937500      1.09824696e+01    1.09830717e+01           1.58959961         1.60937500       5.16911218e+00     5.09738283e+00           1.58959961         1.60937500       1.09824696e+01     1.09830717e+01       1.58959961     1.60937500   5.16911218e+00  5.09738283e+00           1.58959961         1.60937500       1.09340680e+01     1.09340680e+01           1.58959961         1.60937500       1.09340701e+01     1.09340701e+01            1.58959961          1.60937500        1.09340680e+01      1.09340680e+01            1.58959961          1.60937500        1.09340701e+01      1.09340701e+01        1.58959961      1.60937500    1.09340680e+01  1.09340680e+01
   1.60937500   1.62866211  1.09340701e+01  1.09340701e+01      1.61901855    1.63806152  1.09340701e+01  1.09340701e+01          1.60937500        1.62866211      5.06240362e+00    5.06240362e+00          1.60937500        1.62866211      1.09830717e+01    1.09836589e+01           1.60937500         1.62866211       5.09738283e+00     5.02742441e+00           1.60937500         1.62866211       1.09830717e+01     1.09836589e+01       1.60937500     1.62866211   5.09738283e+00  5.02742441e+00           1.60937500         1.62866211       1.09340680e+01     1.09340680e+01           1.60937500         1.62866211       1.09340701e+01     1.09340701e+01            1.60937500          1.62866211        1.09340680e+01      1.09340679e+01            1.60937500          1.62866211        1.09340701e+01      1.09340701e+01        1.60937500      1.62866211    1.09340680e+01  1.09340679e+01
   1.62866211   1.64746094  1.09340701e+01  1.09340701e+01      1.63806152    1.65661621  1.09340701e+01  1.09340701e+01          1.62866211        1.64746094      4.99333066e+00    4.99333066e+00          1.62866211        1.64746094      1.09836589e+01    1.09842313e+01           1.62866211         1.64746094       5.02742441e+00     4.95923692e+00           1.62866211         1.64746094       1.09836589e+01     1.09842313e+01       1.62866211     1.64746094   5.02742441e+00  4.95923692e+00           1.62866211         1.64746094       1.09340679e+01     1.09340679e+01           1.62866211         1.64746094       1.09340701e+01     1.09340701e+01            1.62866211          1.64746094        1.09340679e+01      1.09340679e+01            1.62866211          1.64746094        1.09340701e+01      1.09340701e+01        1.62866211      1.64746094    1.09340679e+01  1.09340679e+01
   1.64746094   1.66577148  1.09340701e+01  1.09340701e+01      1.65661621    1.67468262  1.09340701e+01  1.09340701e+01          1.64746094        1.66577148      4.92602865e+00    4.92602865e+00          1.64746094        1.66577148      1.09842313e+01    1.09847888e+01           1.64746094         1.66577148       4.95923692e+00     4.89282037e+00           1.64746094         1.66577148       1.09842313e+01     1.09847888e+01       1.64746094     1.66577148   4.95923692e+00  4.89282037e+00           1.64746094         1.66577148       1.09340679e+01     1.09340679e+01           1.64746094         1.66577148       1.09340701e+01     1.09340701e+01            1.64746094          1.66577148        1.09340679e+01      1.09340679e+01            1.64746094          1.66577148        1.09340701e+01      1.09340701e+01        1.64746094      1.66577148    1.09340679e+01  1.09340679e+01
   1.66577148   1.68359375  1.09340701e+01  1.09340701e+01      1.67468262    1.69226074  1.09340701e+01  1.09340701e+01          1.66577148        1.68359375      4.86049758e+00    4.86049758e+00          1.66577148        1.68359375      1.09847888e+01    1.09853314e+01           1.66577148         1.68359375       4.89282037e+00     4.82817478e+00           1.66577148         1.68359375       1.09847888e+01     1.09853314e+01       1.66577148     1.68359375   4.89282037e+00  4.82817478e+00           1.66577148         1.68359375       1.09340679e+01     1.09340679e+01           1.66577148         1.68359375       1.09340701e+01     1.09340701e+01            1.66577148          1.68359375        1.09340679e+01      1.09340679e+01            1.66577148          1.68359375        1.09340701e+01      1.09340701e+01        1.66577148      1.68359375    1.09340679e+01  1.09340679e+01
   1.68359375   1.70092773  1.09340701e+01  1.09340701e+01      1.69226074    1.70935059  1.09340701e+01  1.09340701e+01          1.68359375        1.70092773      4.79673746e+00    4.79673746e+00          1.68359375        1.70092773      1.09853314e+01    1.09858592e+01           1.68359375         1.70092773       4.82817478e+00     4.76530014e+00           1.68359375         1.70092773       1.09853314e+01     1.09858592e+01       1.68359375     1.70092773   4.82817478e+00  4.76530014e+00           1.68359375         1.70092773       1.09340679e+01     1.09340679e+01           1.68359375         1.70092773       1.09340701e+01     1.09340701e+01            1.68359375          1.70092773        1.09340679e+01      1.09340679e+01            1.68359375          1.70092773        1.09340701e+01      1.09340701e+01        1.68359375      1.70092773    1.09340679e+01  1.09340679e+01
   1.70092773   1.71777344  1.09340701e+01  1.09340701e+01      1.70935059    1.72595215  1.09340701e+01  1.09340701e+01          1.70092773        1.71777344      4.73474830e+00    4.73474830e+00          1.70092773        1.71777344      1.09858592e+01    1.09863721e+01           1.70092773         1.71777344       4.76530014e+00     4.70419647e+00           1.70092773         1.71777344       1.09858592e+01     1.09863721e+01       1.70092773     1.71777344   4.76530014e+00  4.70419647e+00           1.70092773         1.71777344       1.09340678e+01     1.09340678e+01           1.70092773         1.71777344       1.09340701e+01     1.09340701e+01            1.70092773          1.71777344        1.09340679e+01      1.09340678e+01            1.70092773          1.71777344        1.09340701e+01      1.09340701e+01        1.70092773      1.71777344    1.09340679e+01  1.09340678e+01
   1.71777344   1.73413086  1.09340701e+01  1.09340701e+01      1.72595215    1.74206543  1.09340701e+01  1.09340701e+01          1.71777344        1.73413086      4.67453012e+00    4.67453012e+00          1.71777344        1.73413086      1.09863721e+01    1.09868702e+01           1.71777344         1.73413086       4.70419647e+00     4.64486377e+00           1.71777344         1.73413086       1.09863721e+01     1.09868702e+01       1.71777344     1.73413086   4.70419647e+00  4.64486377e+00           1.71777344         1.73413086       1.09340678e+01     1.09340678e+01           1.71777344         1.73413086       1.09340701e+01     1.09340701e+01            1.71777344          1.73413086        1.09340678e+01      1.09340678e+01            1.71777344          1.73413086        1.09340701e+01      1.09340701e+01        1.71777344      1.73413086    1.09340678e+01  1.09340678e+01
   1.73413086   1.75000000  1.09340701e+01  1.09340701e+01      1.74206543    1.75769043  1.09340701e+01  1.09340701e+01          1.73413086        1.75000000      4.61608292e+00    4.61608292e+00          1.73413086        1.75000000      1.09868702e+01    1.09873534e+01           1.73413086         1.75000000       4.64486377e+00     4.58730206e+00           1.73413086         1.75000000       1.09868702e+01     1.09873534e+01       1.73413086     1.75000000   4.64486377e+00  4.58730206e+00           1.73413086         1.75000000       1.09340678e+01     1.09340678e+01           1.73413086         1.75000000       1.09340701e+01     1.09340701e+01            1.73413086          1.75000000        1.09340678e+01      1.09340678e+01            1.73413086          1.75000000        1.09340701e+01      1.09340701e+01        1.73413086      1.75000000    1.09340678e+01  1.09340678e+01
   1.75000000   1.76538086  1.09340701e+01  1.09340701e+01      1.75769043    1.77282715  1.09340701e+01  1.09340701e+01          1.75000000        1.76538086      4.55940671e+00    4.55940671e+00          1.75000000        1.76538086      1.09873534e+01    1.09878217e+01           1.75000000         1.76538086       4.58730206e+00     4.53151135e+00           1.75000000         1.76538086       1.09873534e+01     1.09878217e+01       1.75000000     1.76538086   4.58730206e+00  4.53151135e+00           1.75000000         1.76538086       1.09340678e+01     1.09340678e+01           1.75000000         1.76538086       1.09340701e+01     1.09340701e+01            1.75000000          1.76538086        1.09340678e+01      1.09340678e+01            1.75000000          1.76538086        1.09340701e+01      1.09340701e+01        1.75000000      1.76538086    1.09340678e+01  1.09340678e+01
   1.76538086   1.78027344  1.09340701e+01  1.09340701e+01      1.77282715    1.78747559  1.09340701e+01  1.09340701e+01          1.76538086        1.78027344      4.50450149e+00    4.50450149e+00          1.76538086        1.78027344      1.09878217e+01    1.09882751e+01           1.76538086         1.78027344       4.53151135e+00     4.47749163e+00           1.76538086         1.78027344       1.09878217e+01     1.09882751e+01       1.76538086     1.78027344   4.53151135e+00  4.47749163e+00           1.76538086         1.78027344       1.09340678e+01     1.09340678e+01           1.76538086         1.78027344       1.09340701e+01     1.09340701e+01            1.76538086          1.78027344        1.09340678e+01      1.09340677e+01            1.76538086          1.78027344        1.09340701e+01      1.09340701e+01        1.76538086      1.78027344    1.09340678e+01  1.09340677e+01
   1.78027344   1.79467773  1.09340701e+01  1.09340701e+01      1.78747559    1.80163574  1.09340701e+01  1.09340701e+01          1.78027344        1.79467773      4.45136728e+00    4.45136728e+00          1.78027344        1.79467773      1.09882751e+01    1.09887137e+01           1.78027344         1.79467773       4.47749163e+00     4.42524293e+00           1.78027344         1.79467773       1.09882751e+01     1.09887137e+01       1.78027344     1.79467773   4.47749163e+00  4.42524293e+00           1.78027344         1.79467773       1.09340677e+01     1.09340677e+01           1.78027344         1.79467773       1.09340701e+01     1.09340701e+01            1.78027344          1.79467773        1.09340677e+01      1.09340677e+01            1.78027344          1.79467773        1.09340701e+01      1.09340701e+01        1.78027344      1.79467773    1.09340677e+01  1.09340677e+01
   1.79467773   1.80859375  1.09340701e+01  1.09340701e+01      1.80163574    1.81530762  1.09340701e+01  1.09340701e+01          1.79467773        1.80859375      4.40000409e+00    4.40000409e+00          1.79467773        1.80859375      1.09887137e+01    1.09891374e+01           1.79467773         1.80859375       4.42524293e+00     4.37476524e+00           1.79467773         1.80859375       1.09887137e+01     1.09891374e+01       1.79467773     1.80859375   4.42524293e+00  4.37476524e+00           1.79467773         1.80859375       1.09340677e+01     1.09340677e+01           1.79467773         1.80859375       1.09340701e+01     1.09340701e+01            1.79467773          1.80859375        1.09340677e+01      1.09340677e+01            1.79467773          1.80859375        1.09340701e+01      1.09340701e+01        1.79467773      1.80859375    1.09340677e+01  1.09340677e+01
   1.80859375   1.82202148  1.09340701e+01  1.09340701e+01      1.81530762    1.82849121  1.09340701e+01  1.09340701e+01          1.80859375        1.82202148      4.35041192e+00    4.35041192e+00          1.80859375        1.82202148      1.09891374e+01    1.09895462e+01           1.80859375         1.82202148       4.37476524e+00     4.32605859e+00           1.80859375         1.82202148       1.09891374e+01     1.09895462e+01       1.80859375     1.82202148   4.37476524e+00  4.32605859e+00           1.80859375         1.82202148       1.09340677e+01     1.09340677e+01           1.80859375         1.82202148       1.09340701e+01     1.09340701e+01            1.80859375          1.82202148        1.09340677e+01      1.09340677e+01            1.80859375          1.82202148        1.09340701e+01      1.09340701e+01        1.80859375      1.82202148    1.09340677e+01  1.09340677e+01
   1.82202148   1.83496094  1.09340701e+01  1.09340701e+01      1.82849121    1.84118652  1.09340701e+01  1.09340701e+01          1.82202148        1.83496094      4.30259078e+00    4.30259078e+00          1.82202148        1.83496094      1.09895462e+01    1.09899402e+01           1.82202148         1.83496094       4.32605859e+00     4.27912297e+00           1.82202148         1.83496094       1.09895462e+01     1.09899402e+01       1.82202148     1.83496094   4.32605859e+00  4.27912297e+00           1.82202148         1.83496094       1.09340677e+01     1.09340677e+01           1.82202148         1.83496094       1.09340701e+01     1.09340701e+01            1.82202148          1.83496094        1.09340677e+01      1.09340677e+01            1.82202148          1.83496094        1.09340701e+01      1.09340701e+01        1.82202148      1.83496094    1.09340677e+01  1.09340677e+01
   1.83496094   1.84741211  1.09340701e+01  1.09340701e+01      1.84118652    1.85339355  1.09340701e+01  1.09340701e+01          1.83496094        1.84741211      4.25654068e+00    4.25654068e+00          1.83496094        1.84741211      1.09899402e+01    1.09903193e+01           1.83496094         1.84741211       4.27912297e+00     4.23395839e+00           1.83496094         1.84741211       1.09899402e+01     1.09903193e+01       1.83496094     1.84741211   4.27912297e+00  4.23395839e+00           1.83496094         1.84741211       1.09340677e+01     1.09340677e+01           1.83496094         1.84741211       1.09340701e+01     1.09340701e+01            1.83496094          1.84741211        1.09340677e+01      1.09340677e+01            1.83496094          1.84741211        1.09340701e+01      1.09340701e+01        1.83496094      1.84741211    1.09340677e+01  1.09340677e+01
   1.84741211   1.85937500  1.09340701e+01  1.09340701e+01      1.85339355    1.86511230  1.09340701e+01  1.09340702e+01          1.84741211        1.85937500      4.21226163e+00    4.21226163e+00          1.84741211        1.85937500      1.09903193e+01    1.09906836e+01           1.84741211         1.85937500       4.23395839e+00     4.19056487e+00           1.84741211         1.85937500       1.09903193e+01     1.09906836e+01       1.84741211     1.85937500   4.23395839e+00  4.19056487e+00           1.84741211         1.85937500       1.09340677e+01     1.09340677e+01           1.84741211         1.85937500       1.09340701e+01     1.09340701e+01            1.84741211          1.85937500        1.09340677e+01      1.09340676e+01            1.84741211          1.85937500        1.09340701e+01      1.09340701e+01        1.84741211      1.85937500    1.09340677e+01  1.09340676e+01
   1.85937500   1.87084961  1.09340702e+01  1.09340702e+01      1.86511230    1.87634277  1.09340702e+01  1.09340702e+01          1.85937500        1.87084961      4.16975365e+00    4.16975365e+00          1.85937500        1.87084961      1.09906836e+01    1.09910330e+01           1.85937500         1.87084961       4.19056487e+00     4.14894243e+00           1.85937500         1.87084961       1.09906836e+01     1.09910330e+01       1.85937500     1.87084961   4.19056487e+00  4.14894243e+00           1.85937500         1.87084961       1.09340677e+01     1.09340677e+01           1.85937500         1.87084961       1.09340701e+01     1.09340701e+01            1.85937500          1.87084961        1.09340676e+01      1.09340677e+01            1.85937500          1.87084961        1.09340701e+01      1.09340701e+01        1.85937500      1.87084961    1.09340676e+01  1.09340677e+01
   1.87084961   1.88183594  1.09340702e+01  1.09340702e+01      1.87634277    1.88708496  1.09340702e+01  1.09340706e+01          1.87084961        1.88183594      4.12901676e+00    4.12901676e+00          1.87084961        1.88183594      1.09910330e+01    1.09913676e+01           1.87084961         1.88183594       4.14894243e+00     4.10909109e+00           1.87084961         1.88183594       1.09910330e+01     1.09913676e+01       1.87084961     1.88183594   4.14894243e+00  4.10909109e+00           1.87084961         1.88183594       1.09340677e+01     1.09340677e+01           1.87084961         1.88183594       1.09340702e+01     1.09340703e+01            1.87084961          1.88183594        1.09340677e+01      1.09340678e+01            1.87084961          1.88183594        1.09340702e+01      1.09340703e+01        1.87084961      1.88183594    1.09340677e+01  1.09340678e+01
   1.88183594   1.89233398  1.09340706e+01  1.09340706e+01      1.88708496    1.89733887  1.09340706e+01  1.09340725e+01          1.88183594        1.89233398      4.09005106e+00    4.09005106e+00          1.88183594        1.89233398      1.09913676e+01    1.09916879e+01           1.88183594         1.89233398       4.10909109e+00     4.07101104e+00           1.88183594         1.89233398       1.09913676e+01     1.09916879e+01       1.88183594     1.89233398   4.10909109e+00  4.07101104e+00           1.88183594         1.89233398       1.09340681e+01     1.09340681e+01           1.88183594         1.89233398       1.09340703e+01     1.09340710e+01            1.88183594          1.89233398        1.09340678e+01      1.09340684e+01            1.88183594          1.89233398        1.09340703e+01      1.09340710e+01        1.88183594      1.89233398    1.09340678e+01  1.09340684e+01
   1.89233398   1.90234375  1.09340725e+01  1.09340725e+01      1.89733887    1.90710449  1.09340725e+01  1.09340807e+01          1.89233398        1.90234375      4.05285701e+00    4.05285701e+00          1.89233398        1.90234375      1.09916879e+01    1.09919958e+01           1.89233398         1.90234375       4.07101104e+00     4.03470298e+00           1.89233398         1.90234375       1.09916879e+01     1.09919958e+01       1.89233398     1.90234375   4.07101104e+00  4.03470298e+00           1.89233398         1.90234375       1.09340700e+01     1.09340700e+01           1.89233398         1.90234375       1.09340710e+01     1.09340741e+01            1.89233398          1.90234375        1.09340684e+01      1.09340716e+01            1.89233398          1.90234375        1.09340710e+01      1.09340741e+01        1.89233398      1.90234375    1.09340684e+01  1.09340716e+01
   1.90234375   1.91186523  1.09340807e+01  1.09340807e+01      1.90710449    1.91638184  1.09340807e+01  1.09341131e+01          1.90234375        1.91186523      4.01743634e+00    4.01743634e+00          1.90234375        1.91186523      1.09919958e+01    1.09922990e+01           1.90234375         1.91186523       4.03470298e+00     4.00016970e+00           1.90234375         1.91186523       1.09919958e+01     1.09922990e+01       1.90234375     1.91186523   4.03470298e+00  4.00016970e+00           1.90234375         1.91186523       1.09340781e+01     1.09340781e+01           1.90234375         1.91186523       1.09340741e+01     1.09340873e+01            1.90234375          1.91186523        1.09340716e+01      1.09340847e+01            1.90234375          1.91186523        1.09340741e+01      1.09340873e+01        1.90234375      1.91186523    1.09340716e+01  1.09340847e+01
   1.91186523   1.92089844  1.09341131e+01  1.09341131e+01      1.91638184    1.92517090  1.09341131e+01  1.09342324e+01          1.91186523        1.92089844      3.98379560e+00    3.98379560e+00          1.91186523        1.92089844      1.09922990e+01    1.09926259e+01           1.91186523         1.92089844       4.00016970e+00     3.96742149e+00           1.91186523         1.92089844       1.09922990e+01     1.09926259e+01       1.91186523     1.92089844   4.00016970e+00  3.96742149e+00           1.91186523         1.92089844       1.09341105e+01     1.09341105e+01           1.91186523         1.92089844       1.09340873e+01     1.09341389e+01            1.91186523          1.92089844        1.09340847e+01      1.09341363e+01            1.91186523          1.92089844        1.09340873e+01      1.09341389e+01        1.91186523      1.92089844    1.09340847e+01  1.09341363e+01
   1.92089844   1.92944336  1.09342324e+01  1.09342324e+01      1.92517090    1.93347168  1.09342324e+01  1.09346390e+01          1.92089844        1.92944336      3.95195732e+00    3.95195732e+00          1.92089844        1.92944336      1.09926259e+01    1.09930740e+01           1.92089844         1.92944336       3.96742149e+00     3.93649315e+00           1.92089844         1.92944336       1.09926259e+01     1.09930740e+01       1.92089844     1.92944336   3.96742149e+00  3.93649315e+00           1.92089844         1.92944336       1.09342298e+01     1.09342298e+01           1.92089844         1.92944336       1.09341389e+01     1.09343258e+01            1.92089844          1.92944336        1.09341363e+01      1.09343233e+01            1.92089844          1.92944336        1.09341389e+01      1.09343258e+01        1.92089844      1.92944336    1.09341363e+01  1.09343233e+01
   1.92944336   1.93750000  1.09346390e+01  1.09346390e+01      1.93347168    1.94128418  1.09346390e+01  1.09359221e+01          1.92944336        1.93750000      3.92199306e+00    3.92199306e+00          1.92944336        1.93750000      1.09930740e+01    1.09939490e+01           1.92944336         1.93750000       3.93649315e+00     3.90749298e+00           1.92944336         1.93750000       1.09930740e+01     1.09939490e+01       1.92944336     1.93750000   3.93649315e+00  3.90749298e+00           1.92944336         1.93750000       1.09346364e+01     1.09346364e+01           1.92944336         1.93750000       1.09343258e+01     1.09349521e+01            1.92944336          1.93750000        1.09343232e+01      1.09349495e+01            1.92944336          1.93750000        1.09343258e+01      1.09349521e+01        1.92944336      1.93750000    1.09343233e+01  1.09349495e+01
   1.93750000   1.94506836  1.09359221e+01  1.09359221e+01      1.94128418    1.94860840  1.09359221e+01  1.09396699e+01          1.93750000        1.94506836      3.89411156e+00    3.89411156e+00          1.93750000        1.94506836      1.09939489e+01    1.09961300e+01           1.93750000         1.94506836       3.90749298e+00     3.88073014e+00           1.93750000         1.94506836       1.09939490e+01     1.09961300e+01       1.93750000     1.94506836   3.90749298e+00  3.88073014e+00           1.93750000         1.94506836       1.09359194e+01     1.09359194e+01           1.93750000         1.94506836       1.09349520e+01     1.09368921e+01            1.93750000          1.94506836        1.09349494e+01      1.09368895e+01            1.93750000          1.94506836        1.09349521e+01      1.09368922e+01        1.93750000      1.94506836    1.09349495e+01  1.09368896e+01
   1.94506836   1.95214844  1.09396699e+01  1.09396699e+01      1.94860840    1.95544434  1.09396699e+01  1.09497974e+01          1.94506836        1.95214844      3.86887132e+00    3.86887132e+00          1.94506836        1.95214844      1.09961297e+01    1.10019315e+01           1.94506836         1.95214844       3.88073014e+00     3.85701250e+00           1.94506836         1.95214844       1.09961300e+01     1.10019318e+01       1.94506836     1.95214844   3.88073014e+00  3.85701250e+00           1.94506836         1.95214844       1.09396669e+01     1.09396669e+01           1.94506836         1.95214844       1.09368919e+01     1.09424480e+01            1.94506836          1.95214844        1.09368889e+01      1.09424449e+01            1.94506836          1.95214844        1.09368922e+01      1.09424482e+01        1.94506836      1.95214844    1.09368896e+01  1.09424456e+01
   1.95214844   1.95874023  1.09497974e+01  1.09497974e+01      1.95544434    1.96179199  1.09497974e+01  1.09751108e+01          1.95214844        1.95874023      3.84764001e+00    3.84764001e+00          1.95214844        1.95874023      1.10019301e+01    1.10169141e+01           1.95214844         1.95874023       3.85701250e+00     3.83826752e+00           1.95214844         1.95874023       1.10019318e+01     1.10169158e+01       1.95214844     1.95874023   3.85701250e+00  3.83826752e+00           1.95214844         1.95874023       1.09497923e+01     1.09497923e+01           1.95214844         1.95874023       1.09424466e+01     1.09571498e+01            1.95214844          1.95874023        1.09424407e+01      1.09571439e+01            1.95214844          1.95874023        1.09424482e+01      1.09571515e+01        1.95214844      1.95874023    1.09424456e+01  1.09571488e+01
   1.95874023   1.96484375  1.09751108e+01  1.09751108e+01      1.96179199    1.96765137  1.09751108e+01  1.10336318e+01          1.95874023        1.96484375      3.83347535e+00    3.83347535e+00          1.95874023        1.96484375      1.10169058e+01    1.10532362e+01           1.95874023         1.96484375       3.83826752e+00     3.82868317e+00           1.95874023         1.96484375       1.10169158e+01     1.10532461e+01       1.95874023     1.96484375   3.83826752e+00  3.82868317e+00           1.95874023         1.96484375       1.09750934e+01     1.09750934e+01           1.95874023         1.96484375       1.09571417e+01     1.09930897e+01            1.95874023          1.96484375        1.09571194e+01      1.09930675e+01            1.95874023          1.96484375        1.09571515e+01      1.09930996e+01        1.95874023      1.96484375    1.09571488e+01  1.09930969e+01
   1.96484375   1.97045898  1.10336318e+01  1.10336318e+01      1.96765137    1.97302246  1.10336318e+01  1.11588309e+01          1.96484375        1.97045898      3.83260333e+00    3.83260333e+00          1.96484375        1.97045898      1.10531959e+01    1.11350258e+01           1.96484375         1.97045898       3.82868317e+00     3.83652349e+00           1.96484375         1.97045898       1.10532461e+01     1.11350760e+01       1.96484375     1.97045898   3.82868317e+00  3.83652349e+00           1.96484375         1.97045898       1.10335545e+01     1.10335545e+01           1.96484375         1.97045898       1.09930499e+01     1.10742636e+01            1.96484375          1.97045898        1.09929478e+01      1.10741611e+01            1.96484375          1.97045898        1.09930996e+01      1.10743136e+01        1.96484375      1.97045898    1.09930969e+01  1.10743109e+01
   1.97045898   1.97558594  1.11588309e+01  1.11588309e+01      1.97302246    1.97790527  1.11588309e+01  1.14070093e+01          1.97045898        1.97558594      3.85654457e+00    3.85654457e+00          1.97045898        1.97558594      1.11348596e+01    1.13056276e+01           1.97045898         1.97558594       3.83652349e+00     3.87656565e+00           1.97045898         1.97558594       1.11350760e+01     1.13058440e+01       1.97045898     1.97558594   3.83652349e+00  3.87656565e+00           1.97045898         1.97558594       1.11585057e+01     1.11585057e+01           1.97045898         1.97558594       1.10740996e+01     1.12437771e+01            1.97045898          1.97558594        1.10736692e+01      1.12433422e+01            1.97045898          1.97558594        1.10743136e+01      1.12439932e+01        1.97045898      1.97558594    1.10743109e+01  1.12439905e+01
   1.97558594   1.98022461  1.14070093e+01  1.14070093e+01      1.97790527    1.98229980  1.14070093e+01  1.18638036e+01          1.97558594        1.98022461      3.92464218e+00    3.92464218e+00          1.97558594        1.98022461      1.13050515e+01    1.16353968e+01           1.97558594         1.98022461       3.87656565e+00     3.97271871e+00           1.97558594         1.98022461       1.13058440e+01     1.16361893e+01       1.97558594     1.98022461   3.87656565e+00  3.97271871e+00           1.97558594         1.98022461       1.14058250e+01     1.14058250e+01           1.97558594         1.98022461       1.12432130e+01     1.15715934e+01            1.97558594          1.98022461        1.12416499e+01      1.15700000e+01            1.97558594          1.98022461        1.12439932e+01      1.15723888e+01        1.97558594      1.98022461    1.12439905e+01  1.15723860e+01
   1.98022461   1.98437500  1.18638036e+01  1.18638036e+01      1.98229980    1.98620605  1.18638036e+01  1.26464486e+01          1.98022461        1.98437500      4.06631846e+00    4.06631846e+00          1.98022461        1.98437500      1.16337290e+01    1.22272802e+01           1.98022461         1.98437500       3.97271871e+00     4.15991821e+00           1.98022461         1.98437500       1.16361893e+01     1.22297404e+01       1.98022461     1.98437500   3.97271871e+00  4.15991821e+00           1.98022461         1.98437500       1.18601326e+01     1.18601326e+01           1.98022461         1.98437500       1.15699831e+01     1.21600699e+01            1.98022461          1.98437500        1.15651704e+01      1.21550949e+01            1.98022461          1.98437500        1.15723885e+01      1.21625563e+01        1.98022461      1.98437500    1.15723860e+01  1.21625537e+01
   1.98437500   1.98803711  1.26464486e+01  1.26464486e+01      1.98620605    1.98962402  1.26464486e+01  1.38965375e+01          1.98437500        1.98803711      4.32188852e+00    4.32188852e+00          1.98437500        1.98803711      1.22232862e+01    1.32158898e+01           1.98437500         1.98803711       4.15991821e+00     4.48385882e+00           1.98437500         1.98803711       1.22297404e+01     1.32223440e+01       1.98437500     1.98803711   4.15991821e+00  4.48385882e+00           1.98437500         1.98803711       1.26368269e+01     1.26368269e+01           1.98437500         1.98803711       1.21563053e+01     1.31430070e+01            1.98437500          1.98803711        1.21438097e+01      1.31298441e+01            1.98437500          1.98803711        1.21625543e+01      1.31495898e+01        1.98437500      1.98803711    1.21625537e+01  1.31495890e+01
   1.98803711   1.99121094  1.38965375e+01  1.38965375e+01      1.98962402    1.99255371  1.38965375e+01  1.57539567e+01          1.98803711        1.99121094      4.73997692e+00    4.73997692e+00          1.98803711        1.99121094      1.32081182e+01    1.47530397e+01           1.98803711         1.99121094       4.48385882e+00     4.99609502e+00           1.98803711         1.99121094       1.32223440e+01     1.47672655e+01       1.98803711     1.99121094   4.48385882e+00  4.99609502e+00           1.98803711         1.99121094       1.38753518e+01     1.38753518e+01           1.98803711         1.99121094       1.31359654e+01     1.46712434e+01            1.98803711          1.99121094        1.31087531e+01      1.46419505e+01            1.98803711          1.99121094        1.31495819e+01      1.46859012e+01        1.98803711      1.99121094    1.31495890e+01  1.46859084e+01
   1.99121094   1.99389648  1.57539567e+01  1.57539567e+01      1.99255371    1.99499512  1.57539567e+01  1.82975799e+01          1.99121094        1.99389648      5.36807327e+00    5.36807327e+00          1.99121094        1.99389648      1.47412191e+01    1.69673327e+01           1.99121094         1.99389648       4.99609502e+00     5.74005153e+00           1.99121094         1.99389648       1.47672655e+01     1.69933792e+01       1.99121094     1.99389648   4.99609502e+00  5.74005153e+00           1.99121094         1.99389648       1.57152111e+01     1.57152111e+01           1.99121094         1.99389648       1.46612186e+01     1.68725593e+01            1.99121094          1.99389648        1.46119580e+01      1.68184643e+01            1.99121094          1.99389648        1.46858816e+01      1.68996438e+01        1.99121094      1.99389648    1.46859084e+01  1.68996717e+01
   1.99389648   1.99609375  1.82975799e+01  1.82975799e+01      1.99499512    1.99694824  1.82975799e+01  2.14440837e+01          1.99389648        1.99609375      6.23128848e+00    6.23128848e+00          1.99389648        1.99609375      1.69546004e+01    1.98822530e+01           1.99389648         1.99609375       5.74005153e+00     6.72252543e+00           1.99389648         1.99609375       1.69933792e+01     1.99210317e+01       1.99389648     1.99609375   5.74005153e+00  6.72252543e+00           1.99389648         1.99609375       1.82399418e+01     1.82399418e+01           1.99389648         1.99609375       1.68631481e+01     1.97705042e+01            1.99389648          1.99609375        1.67903339e+01      1.96895496e+01            1.99389648          1.99609375        1.68996180e+01      1.98110544e+01        1.99389648      1.99609375    1.68996717e+01  1.98111107e+01
   1.99609375   1.99780273  2.14440837e+01  2.14440837e+01      1.99694824    1.99841309  2.14440837e+01  2.48345242e+01          1.99609375        1.99780273      7.29741724e+00    7.29741724e+00          1.99609375        1.99780273      1.98758918e+01    2.32953486e+01           1.99609375         1.99780273       6.72252543e+00     7.87230904e+00           1.99609375         1.99780273       1.99210317e+01     2.33404885e+01       1.99609375     1.99780273   6.72252543e+00  7.87230904e+00           1.99609375         1.99780273       2.13769888e+01     2.13769888e+01           1.99609375         1.99780273       1.97685878e+01     2.31643871e+01            1.99609375          1.99780273        1.96838112e+01      2.30701664e+01            1.99609375          1.99780273        1.98110488e+01      2.32115815e+01        1.99609375      1.99780273    1.98111107e+01  2.32116466e+01
   1.99780273   1.99902344  2.48345242e+01  2.48345242e+01      1.99841309    1.99938965  2.48345242e+01  2.78063931e+01          1.99780273        1.99902344      8.44050398e+00    8.44050398e+00          1.99780273        1.99902344      2.33024420e+01    2.66803344e+01           1.99780273         1.99902344       7.87230904e+00     9.00869892e+00           1.99780273         1.99902344       2.33404885e+01     2.67183808e+01       1.99780273     1.99902344   7.87230904e+00  9.00869892e+00           1.99780273         1.99902344       2.47779149e+01     2.47779149e+01           1.99780273         1.99902344       2.31755162e+01     2.65313175e+01            1.99780273          1.99902344        2.31034139e+01      2.64524159e+01            1.99780273          1.99902344        2.32116111e+01      2.65708180e+01        1.99780273      1.99902344    2.32116466e+01  2.65708548e+01
   1.99902344   1.99975586  2.78063931e+01  2.78063931e+01      1.99938965    1.99987793  2.78063931e+01  2.95692354e+01          1.99902344        1.99975586      9.43625408e+00    9.43625408e+00          1.99902344        1.99975586      2.66991205e+01    2.92416971e+01           1.99902344         1.99975586       9.00869892e+00     9.86380925e+00           1.99902344         1.99975586       2.67183808e+01     2.92609574e+01       1.99902344     1.99975586   9.00869892e+00  9.86380925e+00           1.99902344         1.99975586       2.77776901e+01     2.77776901e+01           1.99902344         1.99975586       2.65522868e+01     2.90796416e+01            1.99902344          1.99975586        2.65151722e+01      2.90402080e+01            1.99902344          1.99975586        2.65708518e+01      2.90993667e+01        1.99902344      1.99975586    2.65708548e+01  2.90993694e+01
   1.99975586   2.00000000  2.95692354e+01  2.95692354e+01      1.99987793    2.00012207  2.95692354e+01  3.05347591e+01          1.99975586        2.00000000      1.00239267e+01    1.00239267e+01          1.99975586        2.00000000      2.92584144e+01    3.02109864e+01           1.99975586         2.00000000       9.86380925e+00     1.01840442e+01           1.99975586         2.00000000       2.92609574e+01     3.02135294e+01       1.99975586     2.00000000   9.86380925e+00  1.01840442e+01           1.99975586         2.00000000       2.95654353e+01     2.95654353e+01           1.99975586         2.00000000       2.90968746e+01     3.00441249e+01            1.99975586          2.00000000        2.90918643e+01      3.00390063e+01            1.99975586          2.00000000        2.90993764e+01      3.00466807e+01        1.99975586      2.00000000    2.90993694e+01  3.00466735e+01
   2.00000000   2.00024414  3.05347591e+01  3.05347591e+01      2.00012207    2.00061035  3.05347591e+01  3.25202240e+01          2.00000000        2.00024414      1.03503818e+01    1.03503818e+01          2.00000000        2.00024414      3.02108718e+01    3.12004286e+01           2.00000000         2.00024414       1.01840442e+01     1.05167194e+01           2.00000000         2.00024414       3.02135294e+01     3.12030862e+01       2.00000000     2.00024414   1.01840442e+01  1.05167194e+01           2.00000000         2.00024414       3.05307879e+01     3.05307879e+01           2.00000000         2.00024414       3.00440664e+01     3.10280943e+01            2.00000000          2.00024414        3.00388309e+01      3.10227449e+01            2.00000000          2.00024414        3.00466807e+01      3.10307654e+01        2.00000000      2.00024414    3.00466735e+01  3.10307579e+01
   2.00024414   2.00097656  3.25202240e+01  3.25202240e+01      2.00061035    2.00158691  3.25202240e+01  3.66880280e+01          2.00024414        2.00097656      1.10326322e+01    1.10326322e+01          2.00024414        2.00097656      3.11791182e+01    3.42464909e+01           2.00024414         2.00097656       1.05167194e+01     1.15485450e+01           2.00024414         2.00097656       3.12030862e+01     3.42704588e+01       2.00024414     2.00097656   1.05167194e+01  1.15485450e+01           2.00024414         2.00097656       3.24845087e+01     3.24845087e+01           2.00024414         2.00097656       3.10076738e+01     3.40565942e+01            2.00024414          2.00097656        3.09615367e+01      3.40074807e+01            2.00024414          2.00097656        3.10307529e+01      3.40811625e+01        2.00024414      2.00097656    3.10307579e+01  3.40811672e+01
   2.00097656   2.00219727  3.66880280e+01  3.66880280e+01      2.00158691    2.00305176  3.66880280e+01  4.34358346e+01          2.00097656        2.00219727      1.24650668e+01    1.24650668e+01          2.00097656        2.00219727      3.42035935e+01    3.96467953e+01           2.00097656         2.00219727       1.15485450e+01     1.33815885e+01           2.00097656         2.00219727       3.42704588e+01     3.97136607e+01       2.00097656     2.00219727   1.15485450e+01  1.33815885e+01           2.00097656         2.00219727       3.65885908e+01     3.65885908e+01           2.00097656         2.00219727       3.40179372e+01     3.94245082e+01            2.00097656          2.00219727        3.38918179e+01      3.92853637e+01            2.00097656          2.00219727        3.40810897e+01      3.94941868e+01        2.00097656      2.00219727    3.40811672e+01  3.94942677e+01
   2.00219727   2.00390625  4.34358346e+01  4.34358346e+01      2.00305176    2.00500488  4.34358346e+01  5.33707771e+01          2.00219727        2.00390625      1.47849547e+01    1.47849547e+01          2.00219727        2.00390625      3.95817092e+01    4.79042088e+01           2.00219727         2.00390625       1.33815885e+01     1.61883209e+01           2.00219727         2.00390625       3.97136607e+01     4.80361603e+01       2.00219727     2.00390625   1.33815885e+01  1.61883209e+01           2.00219727         2.00390625       4.32400254e+01     4.32400254e+01           2.00219727         2.00390625       3.93713424e+01     4.76311997e+01            2.00219727          2.00390625        3.91266452e+01      4.73534057e+01            2.00219727          2.00390625        3.94939975e+01      4.77704620e+01        2.00219727      2.00390625    3.94942677e+01  4.77707502e+01
   2.00390625   2.00610352  5.33707771e+01  5.33707771e+01      2.00500488    2.00744629  5.33707771e+01  6.73246449e+01          2.00390625        2.00610352      1.82019970e+01    1.82019970e+01          2.00390625        2.00610352      4.78158955e+01    5.97382989e+01           2.00390625         2.00610352       1.61883209e+01     2.02156731e+01           2.00390625         2.00610352       4.80361603e+01     5.99585636e+01       2.00390625     2.00610352   1.61883209e+01  2.02156731e+01           2.00390625         2.00610352       5.30445344e+01     5.30445344e+01           2.00390625         2.00610352       4.75678199e+01     5.93919911e+01            2.00390625          2.00610352        4.71645704e+01      5.89244983e+01            2.00390625          2.00610352        4.77701316e+01      5.96265808e+01        2.00390625      2.00610352    4.77707502e+01  5.96272496e+01
   2.00610352   2.00878906  6.73246449e+01  6.73246449e+01      2.00744629    2.01037598  6.73246449e+01  8.63782746e+01          2.00610352        2.00878906      2.30037262e+01    2.30037262e+01          2.00610352        2.00878906      5.96250932e+01    7.61045820e+01           2.00610352         2.00878906       2.02156731e+01     2.57917794e+01           2.00610352         2.00878906       5.99585636e+01     7.64380524e+01       2.00610352     2.00878906   2.02156731e+01  2.57917794e+01           2.00610352         2.00878906       6.68314344e+01     6.68314344e+01           2.00610352         2.00878906       5.93223258e+01     7.56571567e+01            2.00610352          2.00878906        5.87171999e+01      7.49456688e+01            2.00610352          2.00878906        5.96261242e+01      7.60144476e+01        2.00610352      2.00878906    5.96272496e+01  7.60156743e+01
   2.00878906   2.01196289  8.63782746e+01  8.63782746e+01      2.01037598    2.01379395  8.63782746e+01  1.11898953e+02          2.00878906        2.01196289      2.95641551e+01    2.95641551e+01          2.00878906        2.01196289      7.59639139e+01    9.82246839e+01           2.00878906         2.01196289       2.57917794e+01     3.33365308e+01           2.00878906         2.01196289       7.64380524e+01     9.86988224e+01       2.00878906     2.01196289   2.57917794e+01  3.33365308e+01           2.00878906         2.01196289       8.56776604e+01     8.56776604e+01           2.00878906         2.01196289       7.55841006e+01     9.76417081e+01            2.00878906          2.01196289        7.47283650e+01      9.66269558e+01            2.00878906          2.01196289        7.60139018e+01      9.81515343e+01        2.00878906      2.01196289    7.60156743e+01  9.81534758e+01
   2.01196289   2.01562500  1.11898953e+02  1.11898953e+02      2.01379395    2.01770020  1.11898953e+02  1.45595989e+02          2.01196289        2.01562500      3.83570072e+01    3.83570072e+01          2.01196289        2.01562500      9.80527007e+01    1.27631862e+02           2.01196289         2.01562500       3.33365308e+01     4.33774837e+01           2.01196289         2.01562500       9.86988224e+01     1.28277984e+02       2.01196289     2.01562500   3.33365308e+01  4.33774837e+01           2.01196289         2.01562500       1.10944674e+02     1.10944674e+02           2.01196289         2.01562500       9.75667353e+01     1.26870487e+02            2.01196289          2.01562500        9.64038568e+01      1.25485492e+02            2.01196289          2.01562500        9.81509362e+01      1.27566505e+02        2.01196289      2.01562500    9.81534758e+01  1.27569294e+02
   2.01562500   2.01977539  1.45595989e+02  1.45595989e+02      2.01770020    2.02209473  1.45595989e+02  1.89601343e+02          2.01562500        2.01977539      4.99753419e+01    4.99753419e+01          2.01562500        2.01977539      1.27422925e+02    1.66237855e+02           2.01562500         2.01977539       4.33774837e+01     5.65732002e+01           2.01562500         2.01977539       1.28277984e+02     1.67092913e+02       2.01562500     2.01977539   4.33774837e+01  5.65732002e+01           2.01562500         2.01977539       1.44333336e+02     1.44333336e+02           2.01562500         2.01977539       1.26793437e+02     1.65244522e+02            2.01562500          2.01977539        1.25255985e+02      1.63410688e+02            2.01562500          2.01977539        1.27565876e+02      1.66166182e+02        2.01562500      2.01977539    1.27569294e+02  1.66169938e+02
   2.01977539   2.02441406  1.89601343e+02  1.89601343e+02      2.02209473    2.02697754  1.89601343e+02  2.46584572e+02          2.01977539        2.02441406      6.51600023e+01    6.51600023e+01          2.01977539        2.02441406      1.65983865e+02    2.16429023e+02           2.01977539         2.02441406       5.65732002e+01     7.37468045e+01           2.01977539         2.02441406       1.67092913e+02     2.17538071e+02       2.01977539     2.02441406   5.65732002e+01  7.37468045e+01           2.01977539         2.02441406       1.87963557e+02     1.87963557e+02           2.01977539         2.02441406       1.65163426e+02     2.15136560e+02            2.01977539          2.02441406        1.63168826e+02      2.12758288e+02            2.01977539          2.02441406        1.66165523e+02      2.16331822e+02        2.01977539      2.02441406    1.66169938e+02  2.16336674e+02
   2.02441406   2.02954102  2.46584572e+02  2.46584572e+02      2.02697754    2.03234863  2.46584572e+02  3.19914630e+02          2.02441406        2.02954102      8.48401605e+01    8.48401605e+01          2.02441406        2.02954102      2.16118505e+02    2.81202523e+02           2.02441406         2.02954102       7.37468045e+01     9.59335166e+01           2.02441406         2.02954102       2.17538071e+02     2.82622090e+02       2.02441406     2.02954102   7.37468045e+01  9.59335166e+01           2.02441406         2.02954102       2.44487890e+02     2.44487890e+02           2.02441406         2.02954102       2.15047382e+02     2.79526407e+02            2.02441406          2.02954102        2.12492025e+02      2.76483754e+02            2.02441406          2.02954102        2.16331110e+02      2.81055444e+02        2.02441406      2.02954102    2.16336674e+02  2.81061553e+02
   2.02954102   2.03515625  3.19914630e+02  3.19914630e+02      2.03234863    2.03820801  3.19914630e+02  4.13885762e+02          2.02954102        2.03515625      1.10190412e+02    1.10190412e+02          2.02954102        2.03515625      2.80819358e+02    3.64357135e+02           2.02954102         2.03515625       9.59335166e+01     1.24447308e+02           2.02954102         2.03515625       2.82622090e+02     3.66159866e+02       2.02954102     2.03515625   9.59335166e+01  1.24447308e+02           2.02954102         2.03515625       3.17251452e+02     3.17251452e+02           2.02954102         2.03515625       2.79422622e+02     3.62190611e+02            2.02954102          2.03515625        2.76173659e+02      3.58329245e+02            2.02954102          2.03515625        2.81054636e+02      3.64130870e+02        2.02954102      2.03515625    2.81061553e+02  3.64138456e+02
   2.03515625   2.04125977  4.13885762e+02  4.13885762e+02      2.03820801    2.04455566  4.13885762e+02  5.34031540e+02          2.03515625        2.04125977      1.42710565e+02    1.42710565e+02          2.03515625        2.04125977      3.63878788e+02    4.70759003e+02           2.03515625         2.04125977       1.24447308e+02     1.60973822e+02           2.03515625         2.04125977       3.66159866e+02     4.73040081e+02       2.03515625     2.04125977   1.24447308e+02  1.60973822e+02           2.03515625         2.04125977       4.10515196e+02     4.10515196e+02           2.03515625         2.04125977       3.62062516e+02     4.67966599e+02            2.03515625          2.04125977        3.57946433e+02      4.63083959e+02            2.03515625          2.04125977        3.64129895e+02      4.70419757e+02        2.03515625      2.04125977    3.64138456e+02  4.70429137e+02
   2.04125977   2.04785156  5.34031540e+02  5.34031540e+02      2.04455566    2.05139160  5.34031540e+02  6.87560941e+02          2.04125977        2.04785156      1.84336708e+02    1.84336708e+02          2.04125977        2.04785156      4.70154003e+02    6.06710681e+02           2.04125977         2.04785156       1.60973822e+02     2.07699594e+02           2.04125977         2.04785156       4.73040081e+02     6.09596759e+02       2.04125977     2.04785156   1.60973822e+02  2.07699594e+02           2.04125977         2.04785156       5.29766217e+02     5.29766217e+02           2.04125977         2.04785156       4.67800250e+02     6.03119464e+02            2.04125977          2.04785156        4.62586924e+02      5.96945510e+02            2.04125977          2.04785156        4.70418514e+02      6.06221113e+02        2.04125977      2.04785156    4.70429137e+02  6.06232741e+02
   2.04785156   2.05493164  6.87560941e+02  6.87560941e+02      2.05139160    2.05871582  6.87560941e+02  8.83964880e+02          2.04785156        2.05493164      2.37595729e+02    2.37595729e+02          2.04785156        2.05493164      6.05935008e+02    7.80463761e+02           2.04785156         2.05493164       2.07699594e+02     2.67491863e+02           2.04785156         2.05493164       6.09596759e+02     7.84125513e+02       2.04785156     2.05493164   2.07699594e+02  2.67491863e+02           2.04785156         2.05493164       6.82148508e+02     6.82148508e+02           2.04785156         2.05493164       6.02895090e+02     7.75851443e+02            2.04785156          2.05493164        5.96275392e+02      7.68021623e+02            2.04785156          2.05493164        6.06219457e+02      7.79784684e+02        2.04785156      2.05493164    6.06232741e+02  7.79799213e+02
   2.05493164   2.06250000  8.83964880e+02  8.83964880e+02      2.05871582    2.06652832  8.83964880e+02  1.13586285e+03          2.05493164        2.06250000      3.05820670e+02    3.05820670e+02          2.05493164        2.06250000      7.79455621e+02    1.00293282e+03           2.05493164         2.06250000       2.67491863e+02     3.44149477e+02           2.05493164         2.06250000       7.84125513e+02     1.00760271e+03       2.05493164     2.06250000   2.67491863e+02  3.44149477e+02           2.05493164         2.06250000       8.77061789e+02     8.77061789e+02           2.05493164         2.06250000       7.75541101e+02     9.97011418e+02            2.05493164          2.06250000        7.67095239e+02      9.87028338e+02            2.05493164          2.06250000        7.79782408e+02      1.00202614e+03        2.05493164      2.06250000    7.79799213e+02  1.00204451e+03
   2.06250000   2.07055664  1.13586285e+03  1.13586285e+03      2.06652832    2.07482910  1.13586285e+03  1.46019077e+03          2.06250000        2.07055664      3.93452058e+02    3.93452058e+02          2.06250000        2.07055664      1.00160502e+03    1.28869405e+03           2.06250000         2.07055664       3.44149477e+02     4.42754638e+02           2.06250000         2.07055664       1.00760271e+03     1.29469173e+03       2.06250000     2.07055664   3.44149477e+02  4.42754638e+02           2.06250000         2.07055664       1.12699694e+03     1.12699694e+03           2.06250000         2.07055664       9.96575559e+02     1.28108731e+03            2.06250000          2.07055664        9.85727979e+02      1.26826591e+03            2.06250000          2.07055664        1.00202294e+03      1.28752777e+03        2.06250000      2.07055664    1.00204451e+03  1.28755136e+03
   2.07055664   2.07910156  1.46019077e+03  1.46019077e+03      2.07482910    2.08361816  1.46019077e+03  1.87987782e+03          2.07055664        2.07910156      5.06461768e+02    5.06461768e+02          2.07055664        2.07910156      1.28692286e+03    1.65739013e+03           2.07055664         2.07910156       4.42754638e+02     5.70168897e+02           2.07055664         2.07910156       1.29469173e+03     1.66515900e+03       2.07055664     2.07910156   4.42754638e+02  5.70168897e+02           2.07055664         2.07910156       1.44870743e+03     1.44870743e+03           2.07055664         2.07910156       1.28046975e+03     1.64760203e+03            2.07055664          2.07910156        1.26642439e+03      1.63099046e+03            2.07055664          2.07910156        1.28752320e+03      1.65594667e+03        2.07055664      2.07910156    1.28755136e+03  1.65597746e+03
   2.07910156   2.08813477  1.87987782e+03  1.87987782e+03      2.08361816    2.09289551  1.87987782e+03  2.42622977e+03          2.07910156        2.08813477      6.52953081e+02    6.52953081e+02          2.07910156        2.08813477      1.65499872e+03    2.13571925e+03           2.07910156         2.08813477       5.70168897e+02     7.35737264e+02           2.07910156         2.08813477       1.66515900e+03     2.14587953e+03       2.07910156     2.08813477   5.70168897e+02  7.35737264e+02           2.07910156         2.08813477       1.86486183e+03     1.86486183e+03           2.07910156         2.08813477       1.64672255e+03     2.12308983e+03            2.07910156          2.08813477        1.62836920e+03      2.10135446e+03            2.07910156          2.08813477        1.65594006e+03      2.13400917e+03        2.07910156      2.08813477    1.65597746e+03  2.13405011e+03
   2.08813477   2.09765625  2.42622977e+03  2.42622977e+03      2.09289551    2.10266113  2.42622977e+03  3.14234108e+03          2.08813477        2.09765625      8.44016152e+02    8.44016152e+02          2.08813477        2.09765625      2.13245316e+03    2.76027140e+03           2.08813477         2.09765625       7.35737264e+02     9.52295040e+02           2.08813477         2.09765625       2.14587953e+03     2.77369778e+03       2.08813477     2.09765625   7.35737264e+02  9.52295040e+02           2.08813477         2.09765625       2.40639116e+03     2.40639116e+03           2.08813477         2.09765625       2.12183328e+03     2.74391432e+03            2.08813477          2.09765625        2.09761115e+03      2.71517118e+03            2.08813477          2.09765625        2.13399951e+03      2.75835587e+03        2.08813477      2.09765625    2.13405011e+03  2.75841132e+03
   2.09765625   2.10766602  3.14234108e+03  3.14234108e+03      2.10266113    2.11291504  3.14234108e+03  4.08801693e+03          2.09765625        2.10766602      1.09495678e+03    1.09495678e+03          2.09765625        2.10766602      2.75576178e+03    3.58160267e+03           2.09765625         2.10766602       9.52295040e+02     1.23761852e+03           2.09765625         2.10766602       2.77369778e+03     3.59953866e+03       2.09765625     2.10766602   9.52295040e+02  1.23761852e+03           2.09765625         2.10766602       3.11584703e+03     3.11584703e+03           2.09765625         2.10766602       2.74211446e+03     3.56031628e+03            2.09765625          2.10766602        2.70981185e+03      3.52188221e+03            2.09765625          2.10766602        2.75834162e+03      3.57962988e+03        2.09765625      2.10766602    2.75841132e+03  3.57970638e+03
   2.10766602   2.11816406  4.08801693e+03  4.08801693e+03      2.11291504    2.12365723  4.08801693e+03  5.34692784e+03          2.10766602        2.11816406      1.42707509e+03    1.42707509e+03          2.10766602        2.11816406      3.57531086e+03    4.67013266e+03           2.10766602         2.11816406       1.23761852e+03     1.61653166e+03           2.10766602         2.11816406       3.59953866e+03     4.69436045e+03       2.10766602     2.11816406   1.23761852e+03  1.61653166e+03           2.10766602         2.11816406       4.05224238e+03     4.05224238e+03           2.10766602         2.11816406       3.55773166e+03     4.64227233e+03            2.10766602          2.11816406        3.51418982e+03      4.59029493e+03            2.10766602          2.11816406        3.57960866e+03      4.66839673e+03        2.10766602      2.11816406    3.57970638e+03  4.66850417e+03
   2.11816406   2.12915039  5.34692784e+03  5.34692784e+03      2.12365723    2.13488770  5.34692784e+03  7.03709122e+03          2.11816406        2.12915039      1.87026076e+03    1.87026076e+03          2.11816406        2.12915039      4.66126609e+03    6.12474722e+03           2.11816406         2.12915039       1.61653166e+03     2.12398986e+03           2.11816406         2.12915039       4.69436045e+03     6.15784158e+03       2.11816406     2.12915039   1.61653166e+03  2.12398986e+03           2.11816406         2.12915039       5.29808298e+03     5.29808298e+03           2.11816406         2.12915039       4.63855006e+03     6.08804062e+03            2.11816406          2.12915039        4.57922214e+03      6.01694383e+03            2.11816406          2.12915039        4.66836486e+03      6.12378300e+03        2.11816406      2.12915039    4.66850417e+03  6.12393652e+03
   2.12915039   2.14062500  7.03709122e+03  7.03709122e+03      2.13488770    2.14660645  7.03709122e+03  9.32634799e+03          2.12915039        2.14062500      2.46681020e+03    2.46681020e+03          2.12915039        2.14062500      6.11213076e+03    8.08544583e+03           2.12915039         2.14062500       2.12398986e+03     2.80963055e+03           2.12915039         2.14062500       6.15784158e+03     8.13115665e+03       2.12915039     2.14062500   2.12398986e+03  2.80963055e+03           2.12915039         2.14062500       6.96966075e+03     6.96966075e+03           2.12915039         2.14062500       6.08266154e+03     8.03672342e+03            2.12915039          2.14062500        6.00095077e+03      7.93837073e+03            2.12915039          2.14062500        6.12373473e+03      8.08618162e+03        2.12915039      2.14062500    6.12393652e+03  8.08640457e+03
   2.14062500   2.15258789  9.32634799e+03  9.32634799e+03      2.14660645    2.15881348  9.32634799e+03  1.24553974e+04          2.14062500        2.15258789      3.27708706e+03    3.27708706e+03          2.14062500        2.15258789      8.06732371e+03    1.07520830e+04           2.14062500         2.15258789       2.80963055e+03     3.74454356e+03           2.14062500         2.15258789       8.13115665e+03     1.08159159e+04       2.14062500     2.15258789   2.80963055e+03  3.74454356e+03           2.14062500         2.15258789       9.23224078e+03     9.23224078e+03           2.14062500         2.15258789       8.02891855e+03     1.06868816e+04            2.14062500          2.15258789        7.91517797e+03      1.05493036e+04            2.14062500          2.15258789        8.08610793e+03      1.07560864e+04        2.14062500      2.15258789    8.08640457e+03  1.07564151e+04
   2.15258789   2.16503906  1.24553974e+04  1.24553974e+04      2.15881348    2.17150879  1.24553974e+04  1.67723566e+04          2.15258789        2.16503906      4.38798548e+03    4.38798548e+03          2.15258789        2.16503906      1.07258114e+04    1.44123621e+04           2.15258789         2.16503906       3.74454356e+03     5.03142740e+03           2.15258789         2.16503906       1.08159159e+04     1.45024666e+04       2.15258789     2.16503906   3.74454356e+03  5.03142740e+03           2.15258789         2.16503906       1.23226472e+04     1.23226472e+04           2.15258789         2.16503906       1.06755037e+04     1.43243369e+04            2.15258789          2.16503906        1.05155127e+04      1.41297816e+04            2.15258789          2.16503906        1.07559730e+04      1.44222366e+04        2.15258789      2.16503906    1.07564151e+04  1.44227278e+04
   2.16503906   2.17797852  1.67723566e+04  1.67723566e+04      2.17150879    2.18469238  1.67723566e+04  2.27850338e+04          2.16503906        2.17797852      5.92569008e+03    5.92569008e+03          2.16503906        2.17797852      1.43739288e+04    1.94839880e+04           2.16503906         2.17797852       5.03142740e+03     6.81995277e+03           2.16503906         2.17797852       1.45024666e+04     1.96125259e+04       2.16503906     2.17797852   5.03142740e+03  6.81995277e+03           2.16503906         2.17797852       1.65831216e+04     1.65831216e+04           2.16503906         2.17797852       1.43076616e+04     1.93640323e+04            2.16503906          2.17797852        1.40802881e+04      1.90859551e+04            2.16503906          2.17797852        1.44220607e+04      1.95040135e+04        2.16503906      2.17797852    1.44227278e+04  1.95047573e+04
   2.17797852   2.19140625  2.27850338e+04  2.27850338e+04      2.18469238    2.19836426  2.27850338e+04  3.12406420e+04          2.17797852        2.19140625      8.07507653e+03    8.07507653e+03          2.17797852        2.19140625      1.94272548e+04    2.65786560e+04           2.17797852         2.19140625       6.81995277e+03     9.33020029e+03           2.17797852         2.19140625       1.96125259e+04     2.67639271e+04       2.17797852     2.19140625   6.81995277e+03  9.33020029e+03           2.17797852         2.19140625       2.25124928e+04     2.25124928e+04           2.17797852         2.19140625       1.93394478e+04     2.64135732e+04            2.17797852          2.19140625        1.90130325e+04      2.60119531e+04            2.17797852          2.19140625        1.95037386e+04      2.66158289e+04        2.17797852      2.19140625    1.95047573e+04  2.66169684e+04
   2.19140625   2.20532227  3.12406420e+04  3.12406420e+04      2.19836426    2.21252441  3.12406420e+04  4.32483665e+04          2.19140625        2.20532227      1.11094615e+04    1.11094615e+04          2.19140625        2.20532227      2.64941569e+04    3.65999915e+04           2.19140625         2.20532227       9.33020029e+03     1.28887228e+04           2.19140625         2.20532227       2.67639271e+04     3.68697617e+04       2.19140625     2.20532227   9.33020029e+03  1.28887228e+04           2.19140625         2.20532227       3.08441398e+04     3.08441398e+04           2.19140625         2.20532227       2.63770914e+04     3.63704728e+04            2.19140625          2.20532227        2.59038122e+04      3.57844674e+04            2.19140625          2.20532227        2.66153958e+04      3.66657173e+04        2.19140625      2.20532227    2.66169684e+04  3.66674827e+04
   2.20532227   2.21972656  4.32483665e+04  4.32483665e+04      2.21252441    2.22717285  4.32483665e+04  6.04694045e+04          2.20532227        2.21972656      1.54366185e+04    1.54366185e+04          2.20532227        2.21972656      3.64730092e+04    5.08946999e+04           2.20532227         2.21972656       1.28887228e+04     1.79845143e+04           2.20532227         2.21972656       3.68697617e+04     5.12914525e+04       2.20532227     2.21972656   1.28887228e+04  1.79845143e+04           2.20532227         2.21972656       4.26657620e+04     4.26657620e+04           2.20532227         2.21972656       3.63159543e+04     5.05722178e+04            2.20532227          2.21972656        3.56229723e+04      4.97085517e+04            2.20532227          2.21972656        3.66650301e+04      5.10075638e+04        2.20532227      2.21972656    3.66674827e+04  5.10103269e+04
   2.21972656   2.23461914  6.04694045e+04  6.04694045e+04      2.22717285    2.24230957  6.04694045e+04  8.54141092e+04          2.21972656        2.23461914      2.16705768e+04    2.16705768e+04          2.21972656        2.23461914      5.07021626e+04    7.14877964e+04           2.21972656         2.23461914       1.79845143e+04     2.53566393e+04           2.21972656         2.23461914       5.12914525e+04     7.20770863e+04       2.21972656     2.23461914   1.79845143e+04  2.53566393e+04           2.21972656         2.23461914       5.96049103e+04     5.96049103e+04           2.21972656         2.23461914       5.04901317e+04     7.10297909e+04            2.21972656          2.23461914        4.94655680e+04      6.97442525e+04            2.21972656          2.23461914        5.10064650e+04      7.16781190e+04        2.21972656      2.23461914    5.10103269e+04  7.16824863e+04
   2.23461914   2.25000000  8.54141092e+04  8.54141092e+04      2.24230957    2.25793457  8.54141092e+04  1.21910573e+05          2.23461914        2.25000000      3.07446448e+04    3.07446448e+04          2.23461914        2.25000000      7.11932332e+04    1.01451795e+05           2.23461914         2.25000000       2.53566393e+04     3.61326504e+04           2.23461914         2.25000000       7.20770863e+04     1.02335648e+05       2.23461914     2.25000000   2.53566393e+04  3.61326504e+04           2.23461914         2.25000000       8.41188101e+04     8.41188101e+04           2.23461914         2.25000000       7.09052139e+04     1.00794146e+05            2.23461914          2.25000000        6.93757607e+04      9.88618594e+04            2.23461914          2.25000000        7.16763489e+04      1.01769168e+05        2.23461914      2.25000000    7.16824863e+04  1.01776135e+05
   2.25000000   2.26586914  1.21910573e+05  1.21910573e+05      2.25793457    2.27404785  1.21910573e+05  1.75849927e+05          2.25000000        2.26586914      4.40909254e+04    4.40909254e+04          2.25000000        2.26586914      1.00997066e+05    1.45491107e+05           2.25000000         2.26586914       3.61326504e+04     5.20492005e+04           2.25000000         2.26586914       1.02335648e+05     1.46829689e+05       2.25000000     2.26586914   3.61326504e+04  5.20492005e+04           2.25000000         2.26586914       1.19950957e+05     1.19950957e+05           2.25000000         2.26586914       1.00603508e+05     1.44536257e+05            2.25000000          2.26586914        9.82983857e+04      1.41603528e+05            2.25000000          2.26586914        1.01766295e+05      1.46016931e+05        2.25000000      2.26586914    1.01776135e+05  1.46028146e+05
   2.26586914   2.28222656  1.75849927e+05  1.75849927e+05      2.27404785    2.29064941  1.75849927e+05  2.56382094e+05          2.26586914        2.28222656      6.39280288e+04    6.39280288e+04          2.26586914        2.28222656      1.44782740e+05    2.10875104e+05           2.26586914         2.28222656       5.20492005e+04     7.58068571e+04           2.26586914         2.28222656       1.46829689e+05     2.12922054e+05       2.26586914     2.28222656   5.20492005e+04  7.58068571e+04           2.26586914         2.28222656       1.72856632e+05     1.72856632e+05           2.26586914         2.28222656       1.44242000e+05     2.09473147e+05            2.26586914          2.28222656        1.40734457e+05      2.04978806e+05            2.26586914          2.28222656        1.46012230e+05      2.11743580e+05        2.26586914      2.28222656    1.46028146e+05  2.11761790e+05
   2.28222656   2.29907227  2.56382094e+05  2.56382094e+05      2.29064941    2.30773926  2.56382094e+05  3.77851049e+05          2.28222656        2.29907227      9.37264323e+04    9.37264323e+04          2.28222656        2.29907227      2.09761518e+05    3.08940850e+05           2.28222656         2.29907227       7.58068571e+04     1.11646008e+05           2.28222656         2.29907227       2.12922054e+05     3.12101385e+05       2.28222656     2.29907227   7.58068571e+04  1.11646008e+05           2.28222656         2.29907227       2.51765717e+05     2.51765717e+05           2.28222656         2.29907227       2.09014891e+05     3.06859141e+05            2.28222656          2.29907227        2.03626444e+05      2.99904991e+05            2.28222656          2.29907227        2.11735827e+05      3.10374361e+05        2.28222656      2.29907227    2.11761790e+05  3.10404183e+05
   2.29907227   2.31640625  3.77851049e+05  3.77851049e+05      2.30773926    2.32531738  3.77851049e+05  5.62954675e+05          2.29907227        2.31640625      1.38968160e+05    1.38968160e+05          2.29907227        2.31640625      3.07174100e+05    4.57534607e+05           2.29907227         2.31640625       1.11646008e+05     1.66290313e+05           2.29907227         2.31640625       3.12101385e+05     4.62461893e+05       2.29907227     2.31640625   1.11646008e+05  1.66290313e+05           2.29907227         2.31640625       3.70662705e+05     3.70662705e+05           2.29907227         2.31640625       3.06138941e+05     4.54408494e+05            2.29907227          2.31640625        2.97781317e+05      4.43544094e+05            2.29907227          2.31640625        3.10361474e+05      4.59903772e+05        2.29907227      2.31640625    3.10404183e+05  4.59953027e+05
   2.31640625   2.33422852  5.62954675e+05  5.62954675e+05      2.32531738    2.34338379  5.62954675e+05  8.47950095e+05          2.31640625        2.33422852      2.08398564e+05    2.08398564e+05          2.31640625        2.33422852      4.54705554e+05    6.85013764e+05           2.31640625         2.33422852       1.66290313e+05     2.50506815e+05           2.31640625         2.33422852       4.62461893e+05     6.92770103e+05       2.31640625     2.33422852   1.66290313e+05  2.50506815e+05           2.31640625         2.33422852       5.51653027e+05     5.51653027e+05           2.31640625         2.33422852       4.53266016e+05     6.80265933e+05            2.31640625          2.33422852        4.40178018e+05      6.63128036e+05            2.31640625          2.33422852        4.59882173e+05      6.88940074e+05        2.31640625      2.33422852    4.59953027e+05  6.89022115e+05
   2.33422852   2.35253906  8.47950095e+05  8.47950095e+05      2.34338379    2.36193848  8.47950095e+05  1.29130563e+06          2.33422852        2.35253906      3.16108519e+05    3.16108519e+05          2.33422852        2.35253906      6.80441295e+05    1.03686509e+06           2.33422852         2.35253906       2.50506815e+05     3.81710223e+05           2.33422852         2.35253906       6.92770103e+05     1.04919389e+06       2.33422852     2.35253906   2.50506815e+05  3.81710223e+05           2.33422852         2.35253906       8.30008789e+05     8.30008789e+05           2.33422852         2.35253906       6.78436316e+05     1.02957235e+06            2.33422852          2.35253906        6.57741987e+05      1.00227559e+06            2.33422852          2.35253906        6.88903574e+05      1.04339764e+06        2.33422852      2.35253906    6.89022115e+05  1.04353545e+06
   2.35253906   2.37133789  1.29130563e+06  1.29130563e+06      2.36193848    2.38098145  1.29130563e+06  1.98821170e+06          2.35253906        2.37133789      4.85031091e+05    4.85031091e+05          2.35253906        2.37133789      1.02940520e+06    1.58674833e+06           2.35253906         2.37133789       3.81710223e+05     5.88351958e+05           2.35253906         2.37133789       1.04919389e+06     1.60653703e+06       2.35253906     2.37133789   3.81710223e+05  5.88351958e+05           2.35253906         2.37133789       1.26254603e+06     1.26254603e+06           2.35253906         2.37133789       1.02661402e+06     1.57541954e+06            2.35253906          2.37133789        9.93574290e+05      1.53151777e+06            2.35253906          2.37133789        1.04333544e+06      1.59767047e+06        2.35253906      2.37133789    1.04353545e+06  1.59790393e+06
   2.37133789   2.39062500  1.98821170e+06  1.98821170e+06      2.38098145    2.40051270  1.98821170e+06  3.09513998e+06          2.37133789        2.39062500      7.52870301e+05    7.52870301e+05          2.37133789        2.39062500      1.57446223e+06    2.45509141e+06           2.37133789         2.39062500       5.88351958e+05     9.17388644e+05           2.37133789         2.39062500       1.60653703e+06     2.48716621e+06       2.37133789     2.39062500   5.88351958e+05  9.17388644e+05           2.37133789         2.39062500       1.94165870e+06     1.94165870e+06           2.37133789         2.39062500       1.57058945e+06     2.43729368e+06            2.37133789          2.39062500        1.51732354e+06      2.36599387e+06            2.37133789          2.39062500        1.59756357e+06      2.47345682e+06        2.37133789      2.39062500    1.59790393e+06  2.47385572e+06
   2.39062500   2.41040039  3.09513998e+06  3.09513998e+06      2.40051270    2.42053223  3.09513998e+06  4.87179036e+06          2.39062500        2.41040039      1.18225175e+06    1.18225175e+06          2.39062500        2.41040039      2.43466354e+06    3.84068667e+06           2.39062500         2.41040039       9.17388644e+05     1.44711485e+06           2.39062500         2.41040039       2.48716621e+06     3.89318934e+06       2.39062500     2.41040039   9.17388644e+05  1.44711485e+06           2.39062500         2.41040039       3.01904276e+06     3.01904276e+06           2.39062500         2.41040039       2.42932984e+06     3.81241051e+06            2.39062500          2.41040039        2.34261136e+06      3.69547417e+06            2.39062500          2.41040039        2.47327151e+06      3.87176418e+06        2.39062500      2.41040039    2.47385572e+06  3.87245165e+06
   2.41040039   2.43066406  4.87179036e+06  4.87179036e+06      2.42053223    2.44104004  4.87179036e+06  7.75339784e+06          2.41040039        2.43066406      1.87827264e+06    1.87827264e+06          2.41040039        2.43066406      3.80639528e+06    6.07487175e+06           2.41040039         2.43066406       1.44711485e+06     2.30943043e+06           2.41040039         2.43066406       3.89318934e+06     6.16166581e+06       2.41040039     2.43066406   1.44711485e+06  2.30943043e+06           2.41040039         2.43066406       4.74616792e+06     4.74616792e+06           2.41040039         2.43066406       3.79914938e+06     6.02944246e+06            2.41040039          2.43066406        3.65657382e+06      5.83576202e+06            2.41040039          2.43066406        3.87144011e+06      6.12782375e+06        2.41040039      2.43066406    3.87245165e+06  6.12901890e+06
   2.43066406   2.45141602  7.75339784e+06  7.75339784e+06      2.44104004    2.46203613  7.75339784e+06  1.24765311e+07          2.43066406        2.45141602      3.01914682e+06    3.01914682e+06          2.43066406        2.45141602      6.01675180e+06    9.71529738e+06           2.43066406         2.45141602       2.30943043e+06     3.72886320e+06           2.43066406         2.45141602       6.16166581e+06     9.86021140e+06       2.43066406     2.45141602   2.30943043e+06  3.72886320e+06           2.43066406         2.45141602       7.54395577e+06     7.54395577e+06           2.43066406         2.45141602       6.00713993e+06     9.64149091e+06            2.43066406          2.45141602        5.77040015e+06      9.31751139e+06            2.43066406          2.45141602        6.12725201e+06      9.80618625e+06        2.43066406      2.45141602    6.12901890e+06  9.80828233e+06
   2.45141602   2.47265625  1.24765311e+07  1.24765311e+07      2.46203613    2.48352051  1.24765311e+07  2.03000015e+07          2.45141602        2.47265625      4.91025217e+06    4.91025217e+06          2.45141602        2.47265625      9.61583303e+06    1.57097162e+07           2.45141602         2.47265625       3.72886320e+06     6.09164114e+06           2.45141602         2.47265625       9.86021140e+06     1.59540946e+07       2.45141602     2.47265625   3.72886320e+06  6.09164114e+06           2.45141602         2.47265625       1.21238523e+07     1.21238523e+07           2.45141602         2.47265625       9.60360602e+06     1.55884673e+07            2.45141602          2.47265625        9.20658725e+06      1.50411173e+07            2.45141602          2.47265625        9.80516852e+06      1.58669344e+07        2.45141602      2.47265625    9.80828233e+06  1.58706434e+07
   2.47265625   2.49438477  2.03000015e+07  2.03000015e+07      2.48352051    2.50549316  2.03000015e+07  3.33964369e+07          2.47265625        2.49438477      8.08041665e+06    8.08041665e+06          2.47265625        2.49438477      1.55378326e+07    2.56847584e+07           2.47265625         2.49438477       6.09164114e+06     1.00691922e+07           2.47265625         2.49438477       1.59540946e+07     2.61010203e+07       2.47265625     2.49438477   6.09164114e+06  1.00691922e+07           2.47265625         2.49438477       1.97001640e+07     1.97001640e+07           2.47265625         2.49438477       1.55234641e+07     2.54833545e+07            2.47265625          2.49438477        1.48509758e+07      2.45493521e+07            2.47265625          2.49438477        1.58651065e+07      2.59589199e+07        2.47265625      2.49438477    1.58706434e+07  2.59655418e+07
   2.49438477   2.51660156  3.33964369e+07  3.33964369e+07      2.50549316    2.52795410  3.33964369e+07  5.55529317e+07          2.49438477        2.51660156      1.34552029e+07    1.34552029e+07          2.49438477        2.51660156      2.53848092e+07    4.24598624e+07           2.49438477         2.51660156       1.00691922e+07     1.68412136e+07           2.49438477         2.51660156       2.61010203e+07     4.31760735e+07       2.49438477     2.51660156   1.00691922e+07  1.68412136e+07           2.49438477         2.51660156       3.23659424e+07     3.23659424e+07           2.49438477         2.51660156       2.53706927e+07     4.21216073e+07            2.49438477          2.51660156        2.42201267e+07      4.05117581e+07            2.49438477          2.51660156        2.59556067e+07      4.29419756e+07        2.49438477      2.51660156    2.59655418e+07  4.29539058e+07
   2.51660156   2.53930664  5.55529317e+07  5.55529317e+07      2.52795410    2.55090332  5.55529317e+07  9.34366433e+07          2.51660156        2.53930664      2.26719754e+07    2.26719754e+07          2.51660156        2.53930664      4.19312615e+07    7.09705665e+07           2.51660156         2.53930664       1.68412136e+07     2.85027372e+07           2.51660156         2.53930664       4.31760735e+07     7.22153785e+07       2.51660156     2.53930664   1.68412136e+07  2.85027372e+07           2.51660156         2.53930664       5.37646590e+07     5.37646590e+07           2.51660156         2.53930664       4.19243622e+07     7.03962014e+07            2.51660156          2.53930664        3.99359340e+07      6.75933840e+07            2.51660156          2.53930664        4.29359153e+07      7.18257142e+07        2.51660156      2.53930664    4.29539058e+07  7.18474050e+07
   2.53930664   2.56250000  9.34366433e+07  9.34366433e+07      2.55090332    2.57434082  9.34366433e+07  1.58902695e+08          2.53930664        2.56250000      3.86587022e+07    3.86587022e+07          2.53930664        2.56250000      7.00297724e+07    1.19942999e+08           2.53930664         2.56250000       2.85027372e+07     4.88146673e+07           2.53930664         2.56250000       7.22153785e+07     1.22128605e+08       2.53930664     2.56250000   2.85027372e+07  4.88146673e+07           2.53930664         2.56250000       9.03018047e+07     9.03018047e+07           2.53930664         2.56250000       7.00473531e+07     1.18956997e+08            2.53930664          2.56250000        6.65760127e+07      1.14027597e+08            2.53930664          2.56250000        7.18145265e+07      1.21473312e+08        2.53930664      2.56250000    7.18474050e+07  1.21513114e+08
   2.56250000   2.58618164  1.58902695e+08  1.58902695e+08      2.57434082    2.59826660  1.58902695e+08  2.73243182e+08          2.56250000        2.58618164      6.67083776e+07    6.67083776e+07          2.56250000        2.58618164      1.18251911e+08    2.04959779e+08           2.56250000         2.58618164       4.88146673e+07     8.46020878e+07           2.56250000         2.58618164       1.22128605e+08     2.08836473e+08       2.56250000     2.58618164   4.88146673e+07  8.46020878e+07           2.56250000         2.58618164       1.53351245e+08     1.53351245e+08           2.56250000         2.58618164       1.18333722e+08     2.03248609e+08            2.56250000          2.58618164        1.12211769e+08      1.94490720e+08            2.56250000          2.58618164        1.21452466e+08      2.07723226e+08        2.56250000      2.58618164    1.21513114e+08  2.07796943e+08
   2.58618164   2.61035156  2.73243182e+08  2.73243182e+08      2.59826660    2.62268066  2.73243182e+08  4.75085310e+08          2.58618164        2.61035156      1.16494489e+08    1.16494489e+08          2.58618164        2.61035156      2.01889622e+08    3.54127387e+08           2.58618164         2.61035156       8.46020878e+07     1.48386891e+08           2.58618164         2.61035156       2.08836473e+08     3.61074238e+08       2.58618164     2.61035156   8.46020878e+07  1.48386891e+08           2.58618164         2.61035156       2.63311497e+08     2.63311497e+08           2.58618164         2.61035156       2.02123622e+08     3.51125381e+08            2.58618164          2.61035156        1.91216663e+08      3.35406331e+08            2.58618164          2.61035156        2.07684020e+08      3.59163904e+08        2.58618164      2.61035156    2.07796943e+08  3.59301718e+08
   2.61035156   2.63500977  4.75085310e+08  4.75085310e+08      2.62268066    2.64758301  4.75085310e+08  8.35214762e+08          2.61035156        2.63500977      2.05891937e+08    2.05891937e+08          2.61035156        2.63500977      3.48497572e+08    6.18653479e+08           2.61035156         2.63500977       1.48386891e+08     2.63396983e+08           2.61035156         2.63500977       3.61074238e+08     6.31230145e+08       2.61035156     2.63500977   1.48386891e+08  2.63396983e+08           2.61035156         2.63500977       4.57134690e+08     4.57134690e+08           2.61035156         2.63500977       3.49073979e+08     6.13329800e+08            2.61035156          2.63500977        3.29442499e+08      5.84826881e+08            2.61035156          2.63500977        3.59089471e+08      6.27919314e+08        2.61035156      2.63500977    3.59301718e+08  6.28179398e+08
   2.63500977   2.66015625  8.35214762e+08  8.35214762e+08      2.64758301    2.67297363  8.35214762e+08  1.48466706e+09          2.63500977        2.66015625      3.68298294e+08    3.68298294e+08          2.63500977        2.66015625      6.08225913e+08    1.09277902e+09           2.63500977         2.66015625       2.63396983e+08     4.73199605e+08           2.63500977         2.66015625       6.31230145e+08     1.11578325e+09       2.63500977     2.66015625   2.63396983e+08  4.73199605e+08           2.63500977         2.66015625       8.02436210e+08     8.02436210e+08           2.63500977         2.66015625       6.09550610e+08     1.08323633e+09            2.63500977          2.66015625        5.73851947e+08      1.03102047e+09            2.63500977          2.66015625        6.27776659e+08      1.10998876e+09        2.63500977      2.66015625    6.28179398e+08  1.11048428e+09
   2.66015625   2.68579102  1.48466706e+09  1.48466706e+09      2.67297363    2.69885254  1.48466706e+09  2.66848258e+09          2.66015625        2.68579102      6.66813480e+08    6.66813480e+08          2.66015625        2.68579102      1.07326970e+09    1.95170425e+09           2.66015625         2.68579102       4.73199605e+08     8.60427355e+08           2.66015625         2.68579102       1.11578325e+09     1.99421780e+09       2.66015625     2.68579102   4.73199605e+08  8.60427355e+08           2.66015625         2.68579102       1.42419330e+09     1.42419330e+09           2.66015625         2.68579102       1.07620234e+09     1.93441541e+09            2.66015625          2.68579102        1.01061599e+09      1.83777061e+09            2.66015625          2.68579102        1.10971275e+09      1.98397834e+09        2.66015625      2.68579102    1.11048428e+09  1.98493145e+09
   2.68579102   2.71191406  2.66848258e+09  2.66848258e+09      2.69885254    2.72521973  2.66848258e+09  4.84957947e+09          2.68579102        2.71191406      1.22200130e+09    1.22200130e+09          2.68579102        2.71191406      1.91483316e+09    3.52445707e+09           2.68579102         2.71191406       8.60427355e+08     1.58357524e+09           2.68579102         2.71191406       1.99421780e+09     3.60384170e+09       2.68579102     2.71191406   8.60427355e+08  1.58357524e+09           2.68579102         2.71191406       2.55575673e+09     2.55575673e+09           2.68579102         2.71191406       1.92118819e+09     3.49279990e+09            2.68579102          2.71191406        1.79944351e+09      3.31206996e+09            2.68579102          2.71191406        1.98343916e+09      3.58557552e+09        2.68579102      2.71191406    1.98493145e+09  3.58742650e+09
   2.71191406   2.73852539  4.84957947e+09  4.84957947e+09      2.72521973    2.75207520  4.84957947e+09  8.91144662e+09          2.71191406        2.73852539      2.26683759e+09    2.26683759e+09          2.71191406        2.73852539      3.45406431e+09    6.43526982e+09           2.71191406         2.73852539       1.58357524e+09     2.95009994e+09           2.71191406         2.73852539       3.60384170e+09     6.58504721e+09       2.71191406     2.73852539   1.58357524e+09  2.95009994e+09           2.71191406         2.73852539       4.63726920e+09     4.63726920e+09           2.71191406         2.73852539       3.46766895e+09     6.37668764e+09            2.71191406          2.73852539        3.23933358e+09      6.03520483e+09            2.71191406          2.73852539        3.58451210e+09      6.55215883e+09        2.71191406      2.73852539    3.58742650e+09  6.55578841e+09
   2.73852539   2.76562500  8.91144662e+09  8.91144662e+09      2.75207520    2.77941895  8.91144662e+09  1.65575764e+10          2.73852539        2.76562500      4.25666897e+09    4.25666897e+09          2.73852539        2.76562500      6.29950683e+09    1.18805719e+10           2.73852539         2.76562500       2.95009994e+09     5.56323800e+09           2.73852539         2.76562500       6.58504721e+09     1.21661122e+10       2.73852539     2.76562500   2.95009994e+09  5.56323800e+09           2.73852539         2.76562500       8.50741021e+09     8.50741021e+09           2.73852539         2.76562500       6.32844501e+09     1.17710199e+10            2.73852539          2.76562500        5.89573781e+09      1.11190826e+10            2.73852539          2.76562500        6.55004113e+09      1.21063587e+10        2.73852539      2.76562500    6.55578841e+09  1.21135454e+10
   2.76562500   2.79321289  1.65575764e+10  1.65575764e+10      2.77941895    2.80725098  1.65575764e+10  3.11064006e+10          2.76562500        2.79321289      8.09170184e+09    8.09170184e+09          2.76562500        2.79321289      1.16160519e+10    2.21770454e+10           2.76562500         2.79321289       5.56323800e+09     1.06201657e+10           2.76562500         2.79321289       1.21661122e+10     2.27271058e+10       2.76562500     2.79321289   5.56323800e+09  1.06201657e+10           2.76562500         2.79321289       1.57806453e+10     1.57806453e+10           2.76562500         2.79321289       1.16774485e+10     2.19700266e+10            2.76562500          2.79321289        1.08488898e+10      2.07124008e+10            2.76562500          2.79321289        1.21021004e+10      2.26175842e+10        2.76562500      2.79321289    1.21135454e+10  2.26319537e+10
   2.79321289   2.82128906  3.11064006e+10  3.11064006e+10      2.80725098    2.83557129  3.11064006e+10  5.90890744e+10          2.79321289        2.82128906      1.55722256e+10    1.55722256e+10          2.79321289        2.82128906      2.16563655e+10    4.18567465e+10           2.79321289         2.82128906       1.06201657e+10     2.05242856e+10           2.79321289         2.82128906       2.27271058e+10     4.29274868e+10       2.79321289     2.82128906   1.06201657e+10  2.05242856e+10           2.79321289         2.82128906       2.95967828e+10     2.95967828e+10           2.79321289         2.82128906       2.17866460e+10     4.14614648e+10            2.79321289          2.82128906        2.01835093e+10      3.90100562e+10            2.79321289          2.82128906        2.26089380e+10      4.27250352e+10        2.79321289      2.82128906    2.26319537e+10  4.27540493e+10
   2.82128906   2.84985352  5.90890744e+10  5.90890744e+10      2.83557129    2.86437988  5.90890744e+10  1.13492993e+11          2.82128906        2.84985352      3.03405288e+10    3.03405288e+10          2.82128906        2.84985352      4.08212947e+10    7.98771111e+10           2.82128906         2.84985352       2.05242856e+10     4.01567720e+10           2.82128906         2.84985352       4.29274868e+10     8.19833032e+10       2.82128906     2.84985352   2.05242856e+10  4.01567720e+10           2.82128906         2.84985352       5.61250393e+10     5.61250393e+10           2.82128906         2.84985352       4.10983285e+10     7.91145380e+10            2.82128906          2.84985352        3.79639939e+10      7.42860847e+10            2.82128906          2.84985352        4.27073069e+10      8.16060116e+10        2.82128906      2.84985352    4.27540493e+10  8.16651754e+10
   2.84985352   2.87890625  1.13492993e+11  1.13492993e+11      2.86437988    2.89367676  1.13492993e+11  2.20412059e+11          2.84985352        2.87890625      5.98519903e+10    5.98519903e+10          2.84985352        2.87890625      7.77967146e+10    1.54125312e+11           2.84985352         2.87890625       4.01567720e+10     7.95472085e+10           2.84985352         2.87890625       8.19833032e+10     1.58311901e+11       2.84985352     2.87890625   4.01567720e+10  7.95472085e+10           2.84985352         2.87890625       1.07612138e+11     1.07612138e+11           2.84985352         2.87890625       7.83879313e+10     1.52639021e+11            2.84985352          2.87890625        7.21955642e+10      1.43028712e+11            2.84985352          2.87890625        8.15693031e+10      1.57603320e+11        2.84985352      2.87890625    8.16651754e+10  1.57725162e+11
   2.87890625   2.90844727  2.20412059e+11  2.20412059e+11      2.89367676    2.92346191  2.20412059e+11  4.32818775e+11          2.87890625        2.90844727      1.19547070e+11    1.19547070e+11          2.87890625        2.90844727      1.49902228e+11    3.00690660e+11           2.87890625         2.90844727       7.95472085e+10     1.59546931e+11           2.87890625         2.90844727       1.58311901e+11     3.09100332e+11       2.87890625     2.90844727   7.95472085e+10  1.59546931e+11           2.87890625         2.90844727       2.08621158e+11     2.08621158e+11           2.87890625         2.90844727       1.51169926e+11     2.97764205e+11            2.87890625          2.90844727        1.38807235e+11      2.78435082e+11            2.87890625          2.90844727        1.57526558e+11      3.07759896e+11        2.87890625      2.90844727    1.57725162e+11  3.08013322e+11
   2.90844727   2.93847656  4.32818775e+11  4.32818775e+11      2.92346191    2.95373535  4.32818775e+11  8.59372136e+11          2.90844727        2.93847656      2.41783474e+11    2.41783474e+11          2.90844727        2.93847656      2.92029215e+11    5.93143598e+11           2.90844727         2.93847656       1.59546931e+11     3.24020016e+11           2.90844727         2.93847656       3.09100332e+11     6.10214715e+11       2.90844727     2.93847656   1.59546931e+11  3.24020016e+11           2.90844727         2.93847656       4.08929065e+11     4.08929065e+11           2.90844727         2.93847656       2.94762777e+11     5.87323092e+11            2.90844727          2.93847656        2.69821288e+11      5.48036843e+11            2.90844727          2.93847656        3.07597786e+11      6.07662065e+11        2.90844727      2.93847656    3.08013322e+11  6.08194459e+11
   2.93847656   2.96899414  8.59372136e+11  8.59372136e+11      2.95373535    2.98449707  8.59372136e+11  1.72528515e+12          2.93847656        2.96899414      4.95181765e+11    4.95181765e+11          2.93847656        2.96899414      5.75194724e+11    1.18302319e+12           2.93847656         2.96899414       3.24020016e+11     6.66343514e+11           2.93847656         2.96899414       6.10214715e+11     1.21804318e+12       2.93847656     2.96899414   3.24020016e+11  6.66343514e+11           2.93847656         2.96899414       8.10457385e+11     8.10457385e+11           2.93847656         2.96899414       5.81126676e+11     1.17133024e+12            2.93847656          2.96899414        5.30276490e+11      1.09063828e+12            2.93847656          2.96899414        6.07316297e+11      1.21315314e+12        2.93847656      2.96899414    6.08194459e+11  1.21428283e+12
   2.96899414   3.00000000  1.72528515e+12  1.72528515e+12      2.98449707    3.01550293  1.72528515e+12  3.48291374e+12          2.96899414        3.00000000      1.02701461e+12    1.02701461e+12          2.96899414        3.00000000      1.14544126e+12    2.38572130e+12           2.96899414         3.00000000       6.66343514e+11     1.38768571e+12           2.96899414         3.00000000       1.21804318e+12     2.45832322e+12       2.96899414     3.00000000   6.66343514e+11  1.38768571e+12           2.96899414         3.00000000       1.62407099e+12     1.62407099e+12           2.96899414         3.00000000       1.15840334e+12     2.36199703e+12            2.96899414          3.00000000        1.05363483e+12      2.19450715e+12            2.96899414          3.00000000        1.21240828e+12      2.44890822e+12        2.96899414      3.00000000    1.21428283e+12  2.45132949e+12
   3.00000000   3.03100586  3.48291374e+12  3.48291374e+12      3.01550293    3.04626465  3.48291374e+12  6.99233672e+12          3.00000000        3.03100586      2.13879699e+12    2.13879699e+12          3.00000000        3.03100586      2.31179394e+12    4.81499683e+12           3.00000000         3.03100586       1.38768571e+12     2.88990826e+12           3.00000000         3.03100586       2.45832322e+12     4.96152611e+12       3.00000000     3.03100586   1.38768571e+12  2.88990826e+12           3.00000000         3.03100586       3.27858799e+12     3.27858799e+12           3.00000000         3.03100586       2.33852294e+12     4.76827377e+12            3.00000000          3.03100586        2.12702185e+12      4.43015412e+12            3.00000000          3.03100586        2.44754524e+12      4.94372544e+12        3.00000000      3.03100586    2.45132949e+12  4.94861337e+12
   3.03100586   3.06152344  6.99233672e+12  6.99233672e+12      3.04626465    3.07653809  6.99233672e+12  1.38834535e+13          3.03100586        3.06152344      4.41648603e+12    4.41648603e+12          3.03100586        3.06152344      4.67678600e+12    9.61891003e+12           3.03100586         3.06152344       2.88990826e+12     5.94306379e+12           3.03100586         3.06152344       4.96152611e+12     9.90365013e+12       3.03100586     3.06152344   2.88990826e+12  5.94306379e+12           3.03100586         3.06152344       6.59433870e+12     6.59433870e+12           3.03100586         3.06152344       4.72837461e+12     9.53060391e+12            3.03100586          3.06152344        4.31462880e+12      8.87404859e+12            3.03100586          3.06152344        4.94146815e+12      9.87089867e+12        3.03100586      3.06152344    4.94861337e+12  9.88009045e+12
   3.06152344   3.09155273  1.38834535e+13  1.38834535e+13      3.07653809    3.10632324  1.38834535e+13  2.72626614e+13          3.06152344        3.09155273      9.00634439e+12    9.00634439e+12          3.06152344        3.09155273      9.35668736e+12    1.90044657e+13           3.06152344         3.09155273       5.94306379e+12     1.20696250e+13           3.06152344         3.09155273       9.90365013e+12     1.95514285e+13       3.06152344     3.09155273   5.94306379e+12  1.20696250e+13           3.06152344         3.09155273       1.31171474e+13     1.31171474e+13           3.06152344         3.09155273       9.45505501e+12     1.88394620e+13            3.06152344          3.09155273        8.65501111e+12      1.75792837e+13            3.06152344          3.09155273        9.86676137e+12      1.94918717e+13        3.06152344      3.09155273    9.88009045e+12  1.95089492e+13
   3.09155273   3.12109375  2.72626614e+13  2.72626614e+13      3.10632324    3.13562012  2.72626614e+13  5.29461703e+13          3.09155273        3.12109375      1.81387673e+13    1.81387673e+13          3.09155273        3.12109375      1.85128388e+13    3.71351232e+13           3.09155273         3.12109375       1.20696250e+13     2.42079095e+13           3.09155273         3.12109375       1.95514285e+13     3.81737129e+13       3.09155273     3.12109375   1.20696250e+13  2.42079095e+13           3.09155273         3.12109375       2.58042506e+13     2.58042506e+13           3.09155273         3.12109375       1.86981353e+13     3.68303112e+13            3.09155273          3.12109375        1.71690000e+13      3.44395012e+13            3.09155273          3.12109375        1.94843841e+13      3.80666733e+13        3.09155273      3.12109375    1.95089492e+13  3.80980195e+13
   3.12109375   3.15014648  5.29461703e+13  5.29461703e+13      3.13562012    3.16442871  5.29461703e+13  1.01694254e+14          3.12109375        3.15014648      3.60808774e+13    3.60808774e+13          3.12109375        3.15014648      3.62243205e+13    7.17650447e+13           3.12109375         3.15014648       2.42079095e+13     4.79538453e+13           3.12109375         3.15014648       3.81737129e+13     7.37144372e+13       3.12109375     3.15014648   2.42079095e+13  4.79538453e+13           3.12109375         3.15014648       5.02026636e+13     5.02026636e+13           3.12109375         3.15014648       3.65691364e+13     7.12083744e+13            3.12109375          3.15014648        3.36803050e+13      6.67250223e+13            3.12109375          3.15014648        3.80532937e+13      7.35242938e+13        3.12109375      3.15014648    3.80980195e+13  7.35811349e+13
   3.15014648   3.17871094  1.01694254e+14  1.01694254e+14      3.16442871    3.19274902  1.01694254e+14  1.93176300e+14          3.15014648        3.17871094      7.08889485e+13    7.08889485e+13          3.15014648        3.17871094      7.00977156e+13    1.37163779e+14           3.15014648         3.17871094       4.79538453e+13     9.38240518e+13           3.15014648         3.17871094       7.37144372e+13     1.40780500e+14       3.15014648     3.17871094   4.79538453e+13  9.38240518e+13           3.15014648         3.17871094       9.65930515e+13     9.65930515e+13           3.15014648         3.17871094       7.07315846e+13     1.36158740e+14            3.15014648          3.17871094        6.53372907e+13      1.27848812e+14            3.15014648          3.17871094        7.35006898e+13      1.40446649e+14        3.15014648      3.17871094    7.35811349e+13  1.40548472e+14
   3.17871094   3.20678711  1.93176300e+14  1.93176300e+14      3.19274902    3.22058105  1.93176300e+14  3.62916603e+14          3.17871094        3.20678711      1.37573118e+14    1.37573118e+14          3.17871094        3.20678711      1.34147920e+14    2.59276908e+14           3.17871094         3.20678711       9.38240518e+13     1.81322185e+14           3.17871094         3.20678711       1.40780500e+14     2.65909489e+14       3.17871094     3.20678711   9.38240518e+13  1.81322185e+14           3.17871094         3.20678711       1.83801304e+14     1.83801304e+14           3.17871094         3.20678711       1.35298960e+14     2.57483098e+14            3.17871094          3.20678711        1.25343195e+14      2.42259412e+14            3.17871094          3.20678711        1.40405540e+14      2.65330096e+14        3.17871094      3.20678711    1.40548472e+14  2.65510278e+14
   3.20678711   3.23437500  3.62916603e+14  3.62916603e+14      3.22058105    3.24792480  3.62916603e+14  6.74303477e+14          3.20678711        3.23437500      2.63732211e+14    2.63732211e+14          3.20678711        3.23437500      2.53887056e+14    4.84714157e+14           3.20678711         3.23437500       1.81322185e+14     3.46142238e+14           3.20678711         3.23437500       2.65909489e+14     4.96736590e+14       3.20678711     3.23437500   1.81322185e+14  3.46142238e+14           3.20678711         3.23437500       3.45887467e+14     3.45887467e+14           3.20678711         3.23437500       2.55951705e+14     4.81549185e+14            3.20678711          3.23437500        2.37790973e+14      4.53983961e+14            3.20678711          3.23437500        2.65259423e+14      4.95742652e+14        3.20678711      3.23437500    2.65510278e+14  4.96057608e+14
   3.23437500   3.26147461  6.74303477e+14  6.74303477e+14      3.24792480    3.27478027  6.74303477e+14  1.23908054e+15          3.23437500        3.26147461      4.99445092e+14    4.99445092e+14          3.23437500        3.26147461      4.75197130e+14    8.96199316e+14           3.23437500         3.26147461       3.46142238e+14     6.52747945e+14           3.23437500         3.26147461       4.96736590e+14     9.17738776e+14       3.23437500     3.26147461   3.46142238e+14  6.52747945e+14           3.23437500         3.26147461       6.43731205e+14     6.43731205e+14           3.23437500         3.26147461       4.78855188e+14     8.90679145e+14            3.23437500          3.26147461        4.46113481e+14      8.41348930e+14            3.23437500          3.26147461        4.95622729e+14      9.16053269e+14        3.23437500      3.26147461    4.96057608e+14  9.16597065e+14
   3.26147461   3.28808594  1.23908054e+15  1.23908054e+15      3.27478027    3.30114746  1.23908054e+15  2.25184894e+15          3.26147461        3.28808594      9.34387932e+14    9.34387932e+14          3.26147461        3.28808594      8.79597109e+14    1.63877807e+15           3.26147461         3.28808594       6.52747945e+14     1.21602792e+15           3.26147461         3.28808594       9.17738776e+14     1.67691973e+15       3.26147461     3.28808594   6.52747945e+14  1.21602792e+15           3.26147461         3.28808594       1.18483469e+15     1.18483469e+15           3.26147461         3.28808594       8.85998689e+14     1.62926077e+15            3.26147461          3.28808594        8.27658387e+14      1.54201099e+15            3.26147461          3.28808594        9.15852429e+14      1.67409413e+15        3.26147461      3.28808594    9.16597065e+14  1.67502150e+15
   3.28808594   3.31420898  2.25184894e+15  2.25184894e+15      3.30114746    3.32702637  2.25184894e+15  4.04738549e+15          3.28808594        3.31420898      1.72703450e+15    1.72703450e+15          3.28808594        3.31420898      1.61016591e+15    2.96368421e+15           3.28808594         3.31420898       1.21602792e+15     2.23804109e+15           3.28808594         3.31420898       1.67691973e+15     3.03043803e+15       3.28808594     3.31420898   1.21602792e+15  2.23804109e+15           3.28808594         3.31420898       2.15672311e+15     2.15672311e+15           3.28808594         3.31420898       1.62123056e+15     2.94746456e+15            3.28808594          3.31420898        1.51849402e+15      2.79495220e+15            3.28808594          3.31420898        1.67376221e+15      3.02575501e+15        3.28808594      3.31420898    1.67502150e+15  3.02731700e+15
   3.31420898   3.33984375  4.04738549e+15  4.04738549e+15      3.32702637    3.35241699  4.04738549e+15  7.19458113e+15          3.31420898        3.33984375      3.15375585e+15    3.15375585e+15          3.31420898        3.33984375      2.91497232e+15    5.30077779e+15           3.31420898         3.33984375       2.23804109e+15     4.06947061e+15           3.31420898         3.33984375       3.03043803e+15     5.41624350e+15       3.31420898     3.33984375   2.23804109e+15  4.06947061e+15           3.31420898         3.33984375       3.88252652e+15     3.88252652e+15           3.31420898         3.33984375       2.93386019e+15     5.27345508e+15            3.31420898          3.33984375        2.75506368e+15      5.00998937e+15            3.31420898          3.33984375        3.02521371e+15      5.40856975e+15        3.31420898      3.33984375    3.02731700e+15  5.41116805e+15
   3.33984375   3.36499023  7.19458113e+15  7.19458113e+15      3.35241699    3.37731934  7.19458113e+15  1.26482992e+16          3.33984375        3.36499023      5.69019115e+15    5.69019115e+15          3.33984375        3.36499023      5.21885659e+15    9.37654488e+15           3.33984375         3.36499023       4.06947061e+15     7.31091168e+15           3.33984375         3.36499023       5.41624350e+15     9.57393179e+15       3.33984375     3.36499023   4.06947061e+15  7.31091168e+15           3.33984375         3.36499023       6.91222497e+15     6.91222497e+15           3.33984375         3.36499023       5.25069870e+15     9.33105147e+15            3.33984375          3.36499023        4.94318857e+15      8.88126138e+15            3.33984375          3.36499023        5.40769883e+15      9.56149837e+15        3.33984375      3.36499023    5.41116805e+15  9.56576674e+15
   3.36499023   3.38964844  1.26482992e+16  1.26482992e+16      3.37731934    3.40173340  1.26482992e+16  2.19914816e+16          3.36499023        3.38964844      1.01441436e+16    1.01441436e+16          3.36499023        3.38964844      9.24045959e+15    1.64036823e+16           3.36499023         3.38964844       7.31091168e+15     1.29773756e+16           3.36499023         3.38964844       9.57393179e+15     1.67371545e+16       3.36499023     3.38964844   7.31091168e+15  1.29773756e+16           3.36499023         3.38964844       1.21703957e+16     1.21703957e+16           3.36499023         3.38964844       9.29347130e+15     1.63288133e+16            3.36499023          3.38964844        8.77081789e+15      1.55699734e+16            3.36499023          3.38964844        9.56011603e+15      1.67172333e+16        3.36499023      3.38964844    9.56576674e+15  1.67241576e+16
   3.38964844   3.41381836  2.19914816e+16  2.19914816e+16      3.40173340    3.42565918  2.19914816e+16  3.78157501e+16          3.38964844        3.41381836      1.78694529e+16    1.78694529e+16          3.38964844        3.41381836      1.61804000e+16    2.83814710e+16           3.38964844         3.41381836       1.29773756e+16     2.27615303e+16           3.38964844         3.41381836       1.67371545e+16     2.89382255e+16       3.38964844     3.41381836   1.29773756e+16  2.27615303e+16           3.38964844         3.41381836       2.11921472e+16     2.11921472e+16           3.38964844         3.41381836       1.62675502e+16     2.82596923e+16            3.38964844          3.41381836        1.53897227e+16      2.69945717e+16            3.38964844          3.41381836        1.67150692e+16      2.89066589e+16        3.38964844      3.41381836    1.67241576e+16  2.89177507e+16
   3.41381836   3.43750000  3.78157501e+16  3.78157501e+16      3.42565918    3.44909668  3.78157501e+16  6.43112596e+16          3.41381836        3.43750000      3.11051024e+16    3.11051024e+16          3.41381836        3.43750000      2.80196457e+16    4.85649926e+16           3.41381836         3.43750000       2.27615303e+16     3.94486746e+16           3.41381836         3.43750000       2.89382255e+16     4.94835724e+16       3.41381836     3.43750000   2.27615303e+16  3.94486746e+16           3.41381836         3.43750000       3.64946109e+16     3.64946109e+16           3.41381836         3.43750000       2.81611161e+16     4.83692244e+16            3.41381836          3.43750000        2.67042083e+16      4.62850135e+16            3.41381836          3.43750000        2.89033176e+16      4.94340980e+16        3.41381836      3.43750000    2.89177507e+16  4.94516413e+16
   3.43750000   3.46069336  6.43112596e+16  6.43112596e+16      3.44909668    3.47204590  6.43112596e+16  1.08167725e+17          3.43750000        3.46069336      5.35048735e+16    5.35048735e+16          3.43750000        3.46069336      4.79859419e+16    8.21876505e+16           3.43750000         3.46069336       3.94486746e+16     6.75610724e+16           3.43750000         3.46069336       4.94835724e+16     8.36852810e+16       3.43750000     3.46069336   3.94486746e+16  6.75610724e+16           3.43750000         3.46069336       6.21535838e+16     6.21535838e+16           3.43750000         3.46069336       4.82126852e+16     8.18766225e+16            3.43750000          3.46069336        4.58233994e+16      7.84837682e+16            3.43750000          3.46069336        4.94290114e+16      8.36085752e+16        3.43750000      3.46069336    4.94516413e+16  8.36359706e+16
   3.46069336   3.48339844  1.08167725e+17  1.08167725e+17      3.47204590    3.49450684  1.08167725e+17  1.79930692e+17          3.46069336        3.48339844      9.09521304e+16    9.09521304e+16          3.46069336        3.48339844      8.12725323e+16    1.37557638e+17           3.46069336         3.48339844       6.75610724e+16     1.14343188e+17           3.46069336         3.48339844       8.36852810e+16     1.39970387e+17       3.46069336     3.48339844   6.75610724e+16  1.14343188e+17           3.46069336         3.48339844       1.04685743e+17     1.04685743e+17           3.46069336         3.48339844       8.16313262e+16     1.37069290e+17            3.46069336          3.48339844        7.77596195e+16      1.31611866e+17            3.46069336          3.48339844        8.36009410e+16      1.39852725e+17        3.46069336      3.48339844    8.36359706e+16  1.39894959e+17
   3.48339844   3.50561523  1.79930692e+17  1.79930692e+17      3.49450684    3.51647949  1.79930692e+17  2.96012775e+17          3.48339844        3.50561523      1.52794072e+17    1.52794072e+17          3.48339844        3.50561523      1.36129570e+17    2.27697407e+17           3.48339844         3.50561523       1.14343188e+17     1.91244956e+17           3.48339844         3.50561523       1.39970387e+17     2.31538225e+17       3.48339844     3.50561523   1.14343188e+17  1.91244956e+17           3.48339844         3.50561523       1.74378631e+17     1.74378631e+17           3.48339844         3.50561523       1.36690055e+17     2.26939671e+17            3.48339844          3.50561523        1.30491082e+17      2.18266180e+17            3.48339844          3.50561523        1.39841431e+17      2.31359625e+17        3.48339844      3.50561523    1.39894959e+17  2.31423902e+17
   3.50561523   3.52734375  2.96012775e+17  2.96012775e+17      3.51647949    3.53796387  2.96012775e+17  4.81631065e+17          3.50561523        3.52734375      2.53682418e+17    2.53682418e+17          3.50561523        3.52734375      2.25497018e+17    3.72758320e+17           3.50561523         3.52734375       1.91244956e+17     3.16119880e+17           3.50561523         3.52734375       2.31538225e+17     3.78799527e+17       3.50561523     3.52734375   1.91244956e+17  3.16119880e+17           3.50561523         3.52734375       2.87265886e+17     2.87265886e+17           3.50561523         3.52734375       2.26361305e+17     3.71596470e+17            3.50561523          3.52734375        2.16555028e+17      3.57976744e+17            3.50561523          3.52734375        2.31343162e+17      3.78531219e+17        3.50561523      3.52734375    2.31423902e+17  3.78627781e+17
   3.52734375   3.54858398  4.81631065e+17  4.81631065e+17      3.53796387    3.55895996  4.81631065e+17  7.75031139e+17          3.52734375        3.54858398      4.16275289e+17    4.16275289e+17          3.52734375        3.54858398      3.69411022e+17    6.03522753e+17           3.52734375         3.54858398       3.16119880e+17     5.16430698e+17           3.52734375         3.54858398       3.78799527e+17     6.12911258e+17       3.52734375     3.54858398   3.16119880e+17  5.16430698e+17           3.52734375         3.54858398       4.68016331e+17     4.68016331e+17           3.52734375         3.54858398       3.70726514e+17     6.01762345e+17            3.52734375          3.54858398        3.55400122e+17      5.80632541e+17            3.52734375          3.54858398        3.78507574e+17      6.12512248e+17        3.52734375      3.54858398    3.78627781e+17  6.12655429e+17
   3.54858398   3.56933594  7.75031139e+17  7.75031139e+17      3.55895996    3.57946777  7.75031139e+17  1.23346581e+18          3.54858398        3.56933594      6.75139785e+17    6.75139785e+17          3.54858398        3.56933594      5.98495859e+17    9.66404339e+17           3.54858398         3.56933594       5.16430698e+17     8.33848872e+17           3.54858398         3.56933594       6.12911258e+17     9.80819738e+17       3.54858398     3.56933594   5.16430698e+17  8.33848872e+17           3.54858398         3.56933594       7.54094565e+17     7.54094565e+17           3.54858398         3.56933594       6.00471999e+17     9.63768635e+17            3.54858398          3.56933594        5.76806719e+17      9.31382411e+17            3.54858398          3.56933594        6.12478799e+17      9.80232215e+17        3.54858398      3.56933594    6.12655429e+17  9.80441754e+17
   3.56933594   3.58959961  1.23346581e+18  1.23346581e+18      3.57946777    3.59948730  1.23346581e+18  1.94152207e+18          3.56933594        3.58959961      1.08229719e+18    1.08229719e+18          3.56933594        3.58959961      9.58952175e+17    1.53047394e+18           3.56933594         3.58959961       8.33848872e+17     1.33074551e+18           3.56933594         3.58959961       9.80819738e+17     1.55234150e+18       3.56933594     3.58959961   8.33848872e+17  1.33074551e+18           3.56933594         3.58959961       1.20165835e+18     1.20165835e+18           3.56933594         3.58959961       9.61881761e+17     1.52657459e+18            3.56933594          3.58959961        9.25781954e+17      1.47753474e+18            3.56933594          3.58959961        9.80185620e+17      1.55148474e+18        3.56933594      3.58959961    9.80441754e+17  1.55178737e+18
   3.58959961   3.60937500  1.94152207e+18  1.94152207e+18      3.59948730    3.61901855  1.94152207e+18  3.02252951e+18          3.58959961        3.60937500      1.71497199e+18    1.71497199e+18          3.58959961        3.60937500      1.51956929e+18    2.39717233e+18           3.58959961         3.60937500       1.33074551e+18     2.09919846e+18           3.58959961         3.60937500       1.55234150e+18     2.42994455e+18       3.58959961     3.60937500   1.33074551e+18  2.09919846e+18           3.58959961         3.60937500       1.89378371e+18     1.89378371e+18           3.58959961         3.60937500       1.52385492e+18     2.39147210e+18            3.58959961          3.60937500        1.46945387e+18      2.31811356e+18            3.58959961          3.60937500        1.55142084e+18      2.42870693e+18        3.58959961      3.60937500    1.55178737e+18  2.42913824e+18
   3.60937500   3.62866211  3.02252951e+18  3.02252951e+18      3.61901855    3.63806152  3.02252951e+18  4.65393197e+18          3.60937500        3.62866211      2.68623885e+18    2.68623885e+18          3.60937500        3.62866211      2.38142300e+18    3.71351619e+18           3.60937500         3.62866211       2.09919846e+18     3.27327923e+18           3.60937500         3.62866211       2.42994455e+18     3.76203773e+18       3.60937500     3.62866211   2.09919846e+18  3.27327923e+18           3.60937500         3.62866211       2.95174917e+18     2.95174917e+18           3.60937500         3.62866211       2.38760892e+18     3.70528234e+18            3.60937500          3.62866211        2.30662297e+18      3.59687537e+18            3.60937500          3.62866211        2.42862068e+18      3.76026628e+18        3.60937500      3.62866211    2.42913824e+18  3.76087286e+18
   3.62866211   3.64746094  4.65393197e+18  4.65393197e+18      3.63806152    3.65661621  4.65393197e+18  7.08765335e+18          3.62866211        3.64746094      4.15940301e+18    4.15940301e+18          3.62866211        3.64746094      3.69106617e+18    5.68975430e+18           3.62866211         3.64746094       3.27327923e+18     5.04552679e+18           3.62866211         3.64746094       3.76203773e+18     5.76072586e+18       3.62866211     3.64746094   3.27327923e+18  5.04552679e+18           3.62866211         3.64746094       4.55025989e+18     4.55025989e+18           3.62866211         3.64746094       3.69987549e+18     5.67800175e+18            3.62866211          3.64746094        3.58077641e+18      5.51974336e+18            3.62866211          3.64746094        3.76015173e+18      5.75821277e+18        3.62866211      3.64746094    3.76087286e+18  5.75905453e+18
   3.64746094   3.66577148  7.08765335e+18  7.08765335e+18      3.65661621    3.67468262  7.08765335e+18  1.06766304e+19          3.64746094        3.66577148      6.36709130e+18    6.36709130e+18          3.64746094        3.66577148      5.65816998e+18    8.62257824e+18           3.64746094         3.66577148       5.04552679e+18     7.68865582e+18           3.64746094         3.66577148       5.76072586e+18     8.72513412e+18       3.64746094     3.66577148   5.04552679e+18  7.68865582e+18           3.64746094         3.66577148       6.93764337e+18     6.93764337e+18           3.64746094         3.66577148       5.67054655e+18     8.60600137e+18            3.64746094          3.66577148        5.49752224e+18      8.37776451e+18            3.64746094          3.66577148        5.75806309e+18      8.72159945e+18        3.64746094      3.66577148    5.75905453e+18  8.72275207e+18
   3.66577148   3.68359375  1.06766304e+19  1.06766304e+19      3.67468262    3.69226074  1.06766304e+19  1.59088128e+19          3.66577148        3.68359375      9.63616562e+18    9.63616562e+18          3.66577148        3.68359375      8.57872092e+18    1.29251267e+19           3.66577148         3.68359375       7.68865582e+18     1.15836754e+19           3.66577148         3.68359375       8.72513412e+18     1.30715399e+19       3.66577148     3.68359375   7.68865582e+18  1.15836754e+19           3.66577148         3.68359375       1.04621912e+19     1.04621912e+19           3.66577148         3.68359375       8.59587479e+18     1.29020192e+19            3.66577148          3.68359375        8.34754969e+18      1.25768326e+19            3.66577148          3.68359375        8.72140706e+18      1.30666095e+19        3.66577148      3.68359375    8.72275207e+18  1.30681669e+19
   3.68359375   3.70092773  1.59088128e+19  1.59088128e+19      3.69226074    3.70935059  1.59088128e+19  2.34500487e+19          3.68359375        3.70092773      1.44196923e+19    1.44196923e+19          3.68359375        3.70092773      1.28650132e+19    1.91651433e+19           3.68359375         3.70092773       1.15836754e+19     1.72557092e+19           3.68359375         3.70092773       1.30715399e+19     1.93716700e+19       3.68359375     3.70092773   1.15836754e+19  1.72557092e+19           3.68359375         3.70092773       1.56059496e+19     1.56059496e+19           3.68359375         3.70092773       1.28884678e+19     1.91333057e+19            3.68359375          3.70092773        1.25363575e+19      1.86755416e+19            3.68359375          3.70092773        1.30663662e+19      1.93648474e+19        3.68359375      3.70092773    1.30681669e+19  1.93669242e+19
   3.70092773   3.71777344  2.34500487e+19  2.34500487e+19      3.70935059    3.72595215  2.34500487e+19  3.41974020e+19          3.70092773        3.71777344      2.13373141e+19    2.13373141e+19          3.70092773        3.71777344      1.90837960e+19    2.81127645e+19           3.70092773         3.71777344       1.72557092e+19     2.54189189e+19           3.70092773         3.71777344       1.93716700e+19     2.84006385e+19       3.70092773     3.71777344   1.72557092e+19  2.54189189e+19           3.70092773         3.71777344       2.30273798e+19     2.30273798e+19           3.70092773         3.71777344       1.91154351e+19     2.80693981e+19            3.70092773          3.71777344        1.86221120e+19      2.74326476e+19            3.70092773          3.71777344        1.93645447e+19      2.83912697e+19        3.70092773      3.71777344    1.93669242e+19  2.83940031e+19
   3.71777344   3.73413086  3.41974020e+19  3.41974020e+19      3.72595215    3.74206543  3.41974020e+19  4.93446373e+19          3.71777344        3.73413086      3.12254949e+19    3.12254949e+19          3.71777344        3.73413086      2.80040494e+19    4.07995565e+19           3.71777344         3.73413086       2.54189189e+19     3.70320709e+19           3.71777344         3.73413086       2.84006385e+19     4.11961456e+19       3.71777344     3.73413086   2.54189189e+19  3.70320709e+19           3.71777344         3.73413086       3.36144322e+19     3.36144322e+19           3.71777344         3.73413086       2.80461618e+19     4.07411433e+19            3.71777344          3.73413086        2.73631071e+19      3.98657572e+19            3.71777344          3.73413086        2.83908988e+19      4.11833744e+19        3.71777344      3.73413086    2.83940031e+19  4.11869264e+19
   3.73413086   3.75000000  4.93446373e+19  4.93446373e+19      3.74206543    3.75769043  4.93446373e+19  7.04619525e+19          3.73413086        3.75000000      4.51992951e+19    4.51992951e+19          3.73413086        3.75000000      4.06560038e+19    5.85906668e+19           3.73413086         3.75000000       3.70320709e+19     5.33665193e+19           3.73413086         3.75000000       4.11961456e+19     5.91308085e+19       3.73413086     3.75000000   3.70320709e+19  5.33665193e+19           3.73413086         3.75000000       4.85497603e+19     4.85497603e+19           3.73413086         3.75000000       4.07113243e+19     5.85128313e+19            3.73413086          3.75000000        3.97764324e+19      5.73230883e+19            3.73413086          3.75000000        4.11829263e+19      5.91135206e+19        3.73413086      3.75000000    4.11869264e+19  5.91180799e+19
   3.75000000   3.76538086  7.04619525e+19  7.04619525e+19      3.75769043    3.77282715  7.04619525e+19  9.95926994e+19          3.75000000        3.76538086      6.47276714e+19    6.47276714e+19          3.75000000        3.76538086      5.84032558e+19    8.32724126e+19           3.75000000         3.76538086       5.33665193e+19     7.60888236e+19           3.75000000         3.76538086       5.91308085e+19     8.39999653e+19       3.75000000     3.76538086   5.33665193e+19  7.60888236e+19           3.75000000         3.76538086       6.93901338e+19     6.93901338e+19           3.75000000         3.76538086       5.84750051e+19     8.31697610e+19            3.75000000          3.76538086        5.72096787e+19      8.15705889e+19            3.75000000          3.76538086        5.91129860e+19      8.39767183e+19        3.75000000      3.76538086    5.91180799e+19  8.39825021e+19
   3.76538086   3.78027344  9.95926994e+19  9.95926994e+19      3.77282715    3.78747559  9.95926994e+19  1.39371027e+20          3.76538086        3.78027344      9.17249403e+19    9.17249403e+19          3.76538086        3.78027344      8.30302922e+19    1.17158508e+20           3.76538086         3.78027344       7.60888236e+19     1.07361057e+20           3.76538086         3.78027344       8.39999653e+19     1.18128181e+20       3.76538086     3.78027344   7.60888236e+19  1.07361057e+20           3.76538086         3.78027344       9.81627409e+19     9.81627409e+19           3.76538086         3.78027344       8.31222199e+19     1.17024432e+20            3.76538086          3.78027344        8.14279426e+19      1.14897539e+20            3.76538086          3.78027344        8.39760867e+19      1.18097117e+20        3.76538086      3.78027344    8.39825021e+19  1.18104374e+20
   3.78027344   3.79467773  1.39371027e+20  1.39371027e+20      3.78747559    3.80163574  1.39371027e+20  1.93166441e+20          3.78027344        3.79467773      1.28662205e+20    1.28662205e+20          3.78027344        3.79467773      1.16848597e+20    1.63219676e+20           3.78027344         3.79467773       1.07361057e+20     1.49963353e+20           3.78027344         3.79467773       1.18128181e+20     1.64499260e+20       3.78027344     3.79467773   1.07361057e+20  1.49963353e+20           3.78027344         3.79467773       1.37482239e+20     1.37482239e+20           3.78027344         3.79467773       1.16965039e+20     1.63046109e+20            3.78027344          3.79467773        1.14719219e+20      1.60245260e+20            3.78027344          3.79467773        1.18096375e+20      1.64457996e+20        3.78027344      3.79467773    1.18104374e+20  1.64467011e+20
   3.79467773   3.80859375  1.93166441e+20  1.93166441e+20      3.80163574    3.81530762  1.93166441e+20  2.65264623e+20          3.79467773        3.80859375      1.78704539e+20    1.78704539e+20          3.79467773        3.80859375      1.62826062e+20    2.25244007e+20           3.79467773         3.80859375       1.49963353e+20     2.07445725e+20           3.79467773         3.80859375       1.64499260e+20     2.26917206e+20       3.79467773     3.80859375   1.49963353e+20  2.07445725e+20           3.79467773         3.80859375       1.90694426e+20     1.90694426e+20           3.79467773         3.80859375       1.62972032e+20     2.25021091e+20            3.79467773          3.80859375        1.60022763e+20      2.21366089e+20            3.79467773          3.80859375        1.64457125e+20      2.26862695e+20        3.79467773      3.80859375    1.64467011e+20  2.26873798e+20
   3.80859375   3.82202148  2.65264623e+20  2.65264623e+20      3.81530762    3.82849121  2.65264623e+20  3.61099014e+20          3.80859375        3.82202148      2.45882948e+20    2.45882948e+20          3.80859375        3.82202148      2.24747016e+20    3.08039535e+20           3.80859375         3.82202148       2.07445725e+20     2.84320170e+20           3.80859375         3.82202148       2.26917206e+20     3.10209726e+20       3.80859375     3.82202148   2.07445725e+20  2.84320170e+20           3.80859375         3.82202148       2.62055677e+20     2.62055677e+20           3.80859375         3.82202148       2.24928363e+20     3.07755177e+20            3.80859375          3.82202148        2.21087530e+20      3.03023824e+20            3.80859375          3.82202148        2.26861667e+20      3.10138083e+20        3.80859375      3.82202148    2.26873798e+20  3.10151661e+20
   3.82202148   3.83496094  3.61099014e+20  3.61099014e+20      3.82849121    3.84118652  3.61099014e+20  4.87555488e+20          3.82202148        3.83496094      3.35315132e+20    3.35315132e+20          3.82202148        3.83496094      3.07414297e+20    4.17696844e+20           3.82202148         3.83496094       2.84320170e+20     3.86310093e+20           3.82202148         3.83496094       3.10209726e+20     4.20492273e+20       3.82202148     3.83496094   2.84320170e+20  3.86310093e+20           3.82202148         3.83496094       3.56962416e+20     3.56962416e+20           3.82202148         3.83496094       3.07637977e+20     4.17336079e+20            3.82202148          3.83496094        3.02671808e+20      4.11253024e+20            3.82202148          3.83496094        3.10136853e+20      4.20398551e+20        3.82202148      3.83496094    3.10151661e+20  4.20415073e+20
   3.83496094   3.84741211  4.87555488e+20  4.87555488e+20      3.84118652    3.85339355  4.87555488e+20  6.53383837e+20          3.83496094        3.84741211      4.53496582e+20    4.53496582e+20          3.83496094        3.84741211      4.16911096e+20    5.61938835e+20           3.83496094         3.84741211       3.86310093e+20     5.20683070e+20           3.83496094         3.84741211       4.20492273e+20     5.65520012e+20       3.83496094     3.84741211   3.86310093e+20  5.20683070e+20           3.83496094         3.84741211       4.82252523e+20     4.82252523e+20           3.83496094         3.84741211       4.17185619e+20     5.61482920e+20            3.83496094          3.84741211        4.10801332e+20      5.53703714e+20            3.83496094          3.84741211        4.20397051e+20      5.65397916e+20        3.83496094      3.84741211    4.20415073e+20  5.65417965e+20
   3.84741211   3.85937500  6.53383837e+20  6.53383837e+20      3.85339355    3.86511230  6.53383837e+20  8.69766604e+20          3.84741211        3.85937500      6.08694618e+20    6.08694618e+20          3.84741211        3.85937500      5.60949587e+20    7.50598517e+20           3.84741211         3.85937500       5.20683070e+20     6.96706167e+20           3.84741211         3.85937500       5.65520012e+20     7.55168943e+20       3.84741211     3.85937500   5.20683070e+20  6.96706167e+20           3.84741211         3.85937500       6.46611898e+20     6.46611898e+20           3.84741211         3.85937500       5.61285753e+20     7.50023611e+20            3.84741211          3.85937500        5.53112273e+20      7.40111522e+20            3.84741211          3.85937500        5.65396037e+20      7.55010447e+20        3.84741211      3.85937500    5.65417965e+20  7.55034775e+20
   3.85937500   3.87084961  8.69766604e+20  8.69766604e+20      3.86511230    3.87634277  8.69766604e+20  1.15112041e+21          3.85937500        3.87084961      8.11494245e+20    8.11494245e+20          3.85937500        3.87084961      7.49347029e+20    9.96285716e+20           3.85937500         3.87084961       6.96706167e+20     9.26282323e+20           3.85937500         3.87084961       7.55168943e+20     1.00210763e+21       3.85937500     3.87084961   6.96706167e+20  9.26282323e+20           3.85937500         3.87084961       8.61135841e+20     8.61135841e+20           3.85937500         3.87084961       7.49759088e+20     9.95560966e+20            3.85937500          3.87084961        7.39318835e+20      9.82952847e+20            3.85937500          3.87084961        7.55008024e+20      1.00190248e+21        3.85937500      3.87084961    7.55034775e+20  1.00193209e+21
   3.87084961   3.88183594  1.15112041e+21  1.15112041e+21      3.87634277    3.88708496  1.15112041e+21  1.51624195e+21          3.87084961        3.88183594      1.07556872e+21    1.07556872e+21          3.87084961        3.88183594      9.94689935e+20    1.31533333e+21           3.87084961         3.88183594       9.26282323e+20     1.22485513e+21           3.87084961         3.88183594       1.00210763e+21     1.32275102e+21       3.87084961     3.88183594   9.26282323e+20  1.22485513e+21           3.87084961         3.88183594       1.14011920e+21     1.14011920e+21           3.87084961         3.88183594       9.95197421e+20     1.31441804e+21            3.87084961          3.88183594        9.81864649e+20      1.29837375e+21            3.87084961          3.88183594        1.00189925e+21      1.32248604e+21        3.87084961      3.88183594    1.00193209e+21  1.32252231e+21
   3.88183594   3.89233398  1.51624195e+21  1.51624195e+21      3.88708496    3.89733887  1.51624195e+21  1.98996729e+21          3.88183594        3.89233398      1.41878402e+21    1.41878402e+21          3.88183594        3.89233398      1.31327643e+21    1.72915864e+21           3.88183594         3.89233398       1.22485513e+21     1.61271291e+21           3.88183594         3.89233398       1.32275102e+21     1.73863323e+21       3.88183594     3.89233398   1.22485513e+21  1.61271291e+21           3.88183594         3.89233398       1.50218538e+21     1.50218538e+21           3.88183594         3.89233398       1.31390702e+21     1.72799808e+21            3.88183594          3.89233398        1.29684585e+21      1.70752490e+21            3.88183594          3.89233398        1.32248162e+21      1.73829139e+21        3.88183594      3.89233398    1.32252231e+21  1.73833626e+21
   3.89233398   3.90234375  1.98996729e+21  1.98996729e+21      3.89733887    3.90710449  1.98996729e+21  2.60560195e+21          3.89233398        3.90234375      1.86480187e+21    1.86480187e+21          3.89233398        3.90234375      1.72647149e+21    2.26624467e+21           3.89233398         3.90234375       1.61271291e+21     2.11689082e+21           3.89233398         3.90234375       1.73863323e+21     2.27840641e+21       3.89233398     3.90234375   1.61271291e+21  2.11689082e+21           3.89233398         3.90234375       1.97191975e+21     1.97191975e+21           3.89233398         3.90234375       1.72726553e+21     2.26476375e+21            3.89233398          3.90234375        1.70533696e+21      2.23850253e+21            3.89233398          3.90234375        1.73828516e+21      2.27796548e+21        3.89233398      3.90234375    1.73833626e+21  2.27802178e+21
   3.90234375   3.91186523  2.60560195e+21  2.60560195e+21      3.90710449    3.91638184  2.60560195e+21  3.40852066e+21          3.90234375        3.91186523      2.44543404e+21    2.44543404e+21          3.90234375        3.91186523      2.26267854e+21    2.96505635e+21           3.90234375         3.91186523       2.11689082e+21     2.77397726e+21           3.90234375         3.91186523       2.27840641e+21     2.98078422e+21       3.90234375     3.91186523   2.11689082e+21  2.77397726e+21           3.90234375         3.91186523       2.58225933e+21     2.58225933e+21           3.90234375         3.91186523       2.26369621e+21     2.96314990e+21            3.90234375          3.91186523        2.23531717e+21      2.92920149e+21            3.90234375          3.91186523        2.27795649e+21      2.98021489e+21        3.90234375      3.91186523    2.27802178e+21  2.98028676e+21
   3.91186523   3.92089844  3.40852066e+21  3.40852066e+21      3.91638184    3.92517090  3.40852066e+21  4.46156803e+21          3.91186523        3.92089844      3.20414137e+21    3.20414137e+21          3.91186523        3.92089844      2.96023974e+21    3.87838378e+21           3.91186523         3.92089844       2.77397726e+21     3.63430549e+21           3.91186523         3.92089844       2.98078422e+21     3.89892826e+21       3.91186523     3.92089844   2.77397726e+21  3.63430549e+21           3.91186523         3.92089844       3.37802894e+21     3.37802894e+21           3.91186523         3.92089844       2.96157269e+21     3.87590141e+21            3.91186523          3.92089844        2.92449950e+21      3.83155839e+21            3.91186523          3.92089844        2.98020161e+21      3.89819133e+21        3.91186523      3.92089844    2.98028676e+21  3.89828506e+21
   3.92089844   3.92944336  4.46156803e+21  4.46156803e+21      3.92517090    3.93347168  4.46156803e+21  5.85327589e+21          3.92089844        3.92944336      4.20130300e+21    4.20130300e+21          3.92089844        3.92944336      3.87175279e+21    5.07989703e+21           3.92089844         3.92944336       3.63430549e+21     4.76830051e+21           3.92089844         3.92944336       3.89892826e+21     5.10707250e+21       3.92089844     3.92944336   3.63430549e+21  4.76830051e+21           3.92089844         3.92944336       4.42123913e+21     4.42123913e+21           3.92089844         3.92944336       3.87354333e+21     5.07661898e+21            3.92089844          3.92944336        3.82453408e+21      5.01794417e+21            3.92089844          3.92944336        3.89817125e+21      5.10611474e+21        3.92089844      3.92944336    3.89828506e+21  5.10624009e+21
   3.92944336   3.93750000  5.85327589e+21  5.85327589e+21      3.93347168    3.94128418  5.85327589e+21  7.71056550e+21          3.92944336        3.93750000      5.52226917e+21    5.52226917e+21          3.92944336        3.93750000      5.07058083e+21    6.67418672e+21           3.92944336         3.93750000       4.76830051e+21     6.27623784e+21           3.92944336         3.93750000       5.10707250e+21     6.71067840e+21       3.92944336     3.93750000   4.76830051e+21  6.27623784e+21           3.92944336         3.93750000       5.79913494e+21     5.79913494e+21           3.92944336         3.93750000       5.07305412e+21     6.66978444e+21            3.92944336          3.93750000        5.00733324e+21      6.59093665e+21            3.92944336          3.93750000        5.10608372e+21      6.70942623e+21        3.92944336      3.93750000    5.10624009e+21  6.70959867e+21
   3.93750000   3.94506836  7.71056550e+21  7.71056550e+21      3.94128418    3.94860840  7.71056550e+21  1.02187237e+22          3.93750000        3.94506836      7.28987179e+21    7.28987179e+21          3.93750000        3.94506836      6.66081530e+21    8.81239893e+21           3.93750000         3.94506836       6.27623784e+21     8.30350574e+21           3.93750000         3.94506836       6.71067840e+21     8.86226203e+21       3.93750000     3.94506836   6.27623784e+21  8.30350574e+21           3.93750000         3.94506836       7.63661566e+21     7.63661566e+21           3.93750000         3.94506836       6.66433469e+21     8.80636939e+21            3.93750000          3.94506836        6.57472787e+21      8.69850345e+21            3.93750000          3.94506836        6.70937717e+21      8.86061175e+21        3.93750000      3.94506836    6.70959867e+21  8.86085648e+21
   3.94506836   3.95214844  1.02187237e+22  1.02187237e+22      3.94860840    3.95544434  1.02187237e+22  1.36534023e+22          3.94506836        3.95214844      9.68421272e+21    9.68421272e+21          3.94506836        3.95214844      8.79277399e+21    1.17170197e+22           3.94506836         3.95214844       8.30350574e+21     1.10649197e+22           3.94506836         3.95214844       8.86226203e+21     1.17865078e+22       3.94506836     3.95214844   8.30350574e+21  1.10649197e+22           3.94506836         3.95214844       1.01157281e+22     1.01157281e+22           3.94506836         3.95214844       8.79793811e+21     1.17085731e+22            3.94506836          3.95214844        8.67344765e+21      1.15580086e+22            3.94506836          3.95214844        8.86053219e+21      1.17843099e+22        3.94506836      3.95214844    8.86085648e+21  1.17846692e+22
   3.95214844   3.95874023  1.36534023e+22  1.36534023e+22      3.95544434    3.96179199  1.36534023e+22  1.84328655e+22          3.95214844        3.95874023      1.29745713e+22    1.29745713e+22          3.95214844        3.95874023      1.16875397e+22    1.57219100e+22           3.95214844         3.95874023       1.10649197e+22     1.48842229e+22           3.95214844         3.95874023       1.17865078e+22     1.58208780e+22       3.95214844     3.95874023   1.10649197e+22  1.48842229e+22           3.95214844         3.95874023       1.35068245e+22     1.35068245e+22           3.95214844         3.95874023       1.16953566e+22     1.57097735e+22            3.95214844          3.95874023        1.15187681e+22      1.54948809e+22            3.95214844          3.95874023        1.17841775e+22      1.58179120e+22        3.95214844      3.95874023    1.17846692e+22  1.58184586e+22
   3.95874023   3.96484375  1.84328655e+22  1.84328655e+22      3.96179199    3.96765137  1.84328655e+22  2.52049408e+22          3.95874023        3.96484375      1.75718932e+22    1.75718932e+22          3.95874023        3.96484375      1.56765466e+22    2.13382337e+22           3.95874023         3.96484375       1.48842229e+22     2.02595635e+22           3.95874023         3.96484375       1.58208780e+22     2.14825651e+22       3.95874023     3.96484375   1.48842229e+22  2.02595635e+22           3.95874023         3.96484375       1.82193156e+22     1.82193156e+22           3.95874023         3.96484375       1.56887528e+22     2.13203001e+22            3.95874023          3.96484375        1.54325352e+22      2.10060960e+22            3.95874023          3.96484375        1.58176855e+22      2.14784965e+22        3.95874023      3.96484375    1.58184586e+22  2.14793597e+22
   3.96484375   3.97045898  2.52049408e+22  2.52049408e+22      3.96765137    3.97302246  2.52049408e+22  3.49943306e+22          3.96484375        3.97045898      2.41168868e+22    2.41168868e+22          3.96484375        3.97045898      2.12666805e+22    2.93650982e+22           3.96484375         3.97045898       2.02595635e+22     2.79742102e+22           3.96484375         3.97045898       2.14825651e+22     2.95809829e+22       3.96484375     3.97045898   2.02595635e+22  2.79742102e+22           3.96484375         3.97045898       2.48859251e+22     2.48859251e+22           3.96484375         3.97045898       2.12863371e+22     2.93377823e+22            3.96484375          3.97045898        2.09054878e+22      2.88663624e+22            3.96484375          3.97045898        2.14780979e+22      2.95752906e+22        3.96484375      3.97045898    2.14793597e+22  2.95767068e+22
   3.97045898   3.97558594  3.49943306e+22  3.49943306e+22      3.97302246    3.97790527  3.49943306e+22  4.94558469e+22          3.97045898        3.97558594      3.36307062e+22    3.36307062e+22          3.97045898        3.97558594      2.92493808e+22    4.10784263e+22           3.97045898         3.97558594       2.79742102e+22     3.92872022e+22           3.97045898         3.97558594       2.95809829e+22     4.14100285e+22       3.97045898     3.97558594   2.79742102e+22  3.92872022e+22           3.97045898         3.97558594       3.45050819e+22     3.45050819e+22           3.97045898         3.97558594       2.92820061e+22     4.10354679e+22            3.97045898          3.97558594        2.87013720e+22      4.03087917e+22            3.97045898          3.97558594        2.95745694e+22      4.14018769e+22        3.97045898      3.97558594    2.95767068e+22  4.14042906e+22
   3.97558594   3.98022461  4.94558469e+22  4.94558469e+22      3.97790527    3.98229980  4.94558469e+22  7.13129041e+22          3.97558594        3.98022461      4.77767136e+22    4.77767136e+22          3.97558594        3.98022461      4.08866960e+22    5.85574816e+22           3.97558594         3.98022461       3.92872022e+22     5.62662250e+22           3.97558594         3.98022461       4.14100285e+22     5.90808141e+22       3.97558594     3.98022461   3.92872022e+22  5.62662250e+22           3.97558594         3.98022461       4.86851757e+22     4.86851757e+22           3.97558594         3.98022461       4.09424322e+22     5.84876956e+22            3.97558594          3.98022461        4.00340377e+22      5.73363137e+22            3.97558594          3.98022461        4.14005385e+22      5.90688276e+22        3.97558594      3.98022461    4.14042906e+22  5.90730947e+22
   3.98022461   3.98437500  7.13129041e+22  7.13129041e+22      3.98229980    3.98620605  7.13129041e+22  1.05110671e+23          3.98022461        3.98437500      6.93187834e+22    6.93187834e+22          3.98022461        3.98437500      5.82328904e+22    8.52511463e+22           3.98022461         3.98437500       5.62662250e+22     8.23713417e+22           3.98022461         3.98437500       5.90808141e+22     8.60990700e+22       3.98022461     3.98437500   5.62662250e+22  8.23713417e+22           3.98022461         3.98437500       7.00670129e+22     7.00670129e+22           3.98022461         3.98437500       5.83306177e+22     8.51342293e+22            3.98022461          3.98437500        5.68732910e+22      8.32607349e+22            3.98022461          3.98437500        5.90662955e+22      8.60809380e+22        3.98022461      3.98437500    5.90730947e+22  8.60887311e+22
   3.98437500   3.98803711  1.05110671e+23  1.05110671e+23      3.98620605    3.98962402  1.05110671e+23  1.58456691e+23          3.98437500        3.98803711      1.02916756e+23    1.02916756e+23          3.98437500        3.98803711      8.46933117e+22    1.26943418e+23           3.98437500         3.98803711       8.23713417e+22     1.23462170e+23           3.98437500         3.98803711       8.60990700e+22     1.28349176e+23       3.98437500     3.98803711   8.23713417e+22  1.23462170e+23           3.98437500         3.98803711       1.03050325e+23     1.03050325e+23           3.98437500         3.98803711       8.48681190e+22     1.26742477e+23            3.98437500          3.98803711        8.24778693e+22      1.23622780e+23            3.98437500          3.98803711        8.60761184e+22      1.28321008e+23        3.98437500      3.98803711    8.60887311e+22  1.28335585e+23
   3.98803711   3.99121094  1.58456691e+23  1.58456691e+23      3.98962402    3.99255371  1.58456691e+23  2.43820134e+23          3.98803711        3.99121094      1.56445421e+23    1.56445421e+23          3.98803711        3.99121094      1.25983818e+23    1.93299003e+23           3.98803711         3.99121094       1.23462170e+23     1.89428672e+23           3.98803711         3.99121094       1.28349176e+23     1.95664362e+23       3.98803711     3.99121094   1.23462170e+23  1.89428672e+23           3.98803711         3.99121094       1.54998994e+23     1.54998994e+23           3.98803711         3.99121094       1.26298879e+23     1.92948984e+23            3.98803711          3.99121094        1.22320173e+23      1.87677814e+23            3.98803711          3.99121094        1.28312025e+23      1.95619840e+23        3.98803711      3.99121094    1.28335585e+23  1.95647297e+23
   3.99121094   3.99389648  2.43820134e+23  2.43820134e+23      3.99255371    3.99499512  2.43820134e+23  3.80177021e+23          3.99121094        3.99389648      2.42892791e+23    2.42892791e+23          3.99121094        3.99389648      1.91694600e+23    2.99903766e+23           3.99121094         3.99389648       1.89428672e+23     2.96356909e+23           3.99121094         3.99389648       1.95664362e+23     3.03873528e+23       3.99121094     3.99389648   1.89428672e+23  2.96356909e+23           3.99121094         3.99389648       2.38030291e+23     2.38030291e+23           3.99121094         3.99389648       1.92252857e+23     2.99300848e+23            3.99121094          3.99389648        1.85635773e+23      2.90424808e+23            3.99121094          3.99389648        1.95604365e+23      3.03803701e+23        3.99121094      3.99389648    1.95647297e+23  3.03854074e+23
   3.99389648   3.99609375  3.80177021e+23  3.80177021e+23      3.99499512    3.99694824  3.80177021e+23  5.90842601e+23          3.99389648        3.99609375      3.81945913e+23    3.81945913e+23          3.99389648        3.99609375      2.97456549e+23    4.69272148e+23           3.99389648         3.99609375       2.96356909e+23     4.67534916e+23           3.99389648         3.99609375       3.03873528e+23     4.75689127e+23       3.99389648     3.99609375   2.96356909e+23  4.67534916e+23           3.99389648         3.99609375       3.70827178e+23     3.70827178e+23           3.99389648         3.99609375       2.98383401e+23     4.68293457e+23            3.99389648          3.99609375        2.87728822e+23      4.53925534e+23            3.99389648          3.99609375        3.03782271e+23      4.75586254e+23        3.99389648      3.99609375    3.03854074e+23  4.75670750e+23
   3.99609375   3.99780273  5.90842601e+23  5.90842601e+23      3.99694824    3.99841309  5.90842601e+23  8.87115373e+23          3.99609375        3.99780273      5.96971189e+23    5.96971189e+23          3.99609375        3.99780273      4.66357666e+23    7.24581189e+23           3.99609375         3.99780273       4.67534916e+23     7.26407461e+23           3.99609375         3.99780273       4.75689127e+23     7.33912650e+23       3.99609375     3.99780273   4.67534916e+23  7.26407461e+23           3.99609375         3.99780273       5.77220936e+23     5.77220936e+23           3.99609375         3.99780273       4.67671445e+23     7.23217114e+23            3.99609375          3.99780273        4.52065876e+23      7.02375995e+23            3.99609375          3.99780273        4.75572688e+23      7.33785305e+23        3.99609375      3.99780273    4.75670750e+23  7.33900088e+23
   3.99780273   3.99902344  8.87115373e+23  8.87115373e+23      3.99841309    3.99938965  8.87115373e+23  1.22573855e+24          3.99780273        3.99902344      8.96357506e+23    8.96357506e+23          3.99780273        3.99902344      7.23218790e+23    1.06162939e+24           3.99780273         3.99902344       7.26407461e+23     1.06630755e+24           3.99780273         3.99902344       7.33912650e+23     1.07232325e+24       3.99780273     3.99902344   7.26407461e+23  1.06630755e+24           3.99780273         3.99902344       8.71405154e+23     8.71405154e+23           3.99780273         3.99902344       7.24544120e+23     1.06026806e+24            3.99780273          3.99902344        7.06185084e+23      1.03662522e+24            3.99780273          3.99902344        7.33813185e+23      1.07221696e+24        3.99780273      3.99902344    7.33900088e+23  1.07231666e+24
   3.99902344   3.99975586  1.22573855e+24  1.22573855e+24      3.99938965    3.99987793  1.22573855e+24  1.47125434e+24          3.99902344        3.99975586      1.23090605e+24    1.23090605e+24          3.99902344        3.99975586      1.06499545e+24    1.39378874e+24           3.99902344         3.99975586       1.06630755e+24     1.39550454e+24           3.99902344         3.99975586       1.07232325e+24     1.40111655e+24       3.99902344     3.99975586   1.06630755e+24  1.39550454e+24           3.99902344         3.99975586       1.21486026e+24     1.21486026e+24           3.99902344         3.99975586       1.06563817e+24     1.39312827e+24            3.99902344          3.99975586        1.05240684e+24      1.37731369e+24            3.99902344          3.99975586        1.07228653e+24      1.40107745e+24        3.99902344      3.99975586    1.07231666e+24  1.40111061e+24
   3.99975586   4.00000000  1.47125434e+24  1.47125434e+24      3.99987793    4.00012207  1.47125434e+24  1.62079325e+24          3.99975586        4.00000000      1.46717579e+24    1.46717579e+24          3.99975586        4.00000000      1.39994579e+24    1.54374467e+24           3.99975586         4.00000000       1.39550454e+24     1.53884705e+24           3.99975586         4.00000000       1.40111655e+24     1.54491543e+24       3.99975586     4.00000000   1.39550454e+24  1.53884705e+24           3.99975586         4.00000000       1.46950029e+24     1.46950029e+24           3.99975586         4.00000000       1.39997826e+24     1.54370035e+24            3.99975586          4.00000000        1.39771539e+24      1.54128518e+24            3.99975586          4.00000000        1.40111029e+24      1.54490859e+24        3.99975586      4.00000000    1.40111061e+24  1.54490891e+24
   4.00000000   4.00024414  1.62079325e+24  1.62079325e+24      4.00012207    4.00061035  1.62079325e+24  1.91828535e+24          4.00000000        4.00024414      1.61635182e+24    1.61635182e+24          4.00000000        4.00024414      1.54367275e+24    1.69916858e+24           4.00000000         4.00024414       1.53884705e+24     1.69385659e+24           4.00000000         4.00024414       1.54491543e+24     1.70041127e+24       4.00000000     4.00024414   1.53884705e+24  1.69385659e+24           4.00000000         4.00024414       1.61893132e+24     1.61893132e+24           4.00000000         4.00024414       1.54370626e+24     1.69912207e+24            4.00000000          4.00024414        1.54130277e+24      1.69655988e+24            4.00000000          4.00024414        1.54490860e+24      1.70040382e+24        4.00000000      4.00024414    1.54490891e+24  1.70040410e+24
   4.00024414   4.00097656  1.91828535e+24  1.91828535e+24      4.00061035    4.00158691  1.91828535e+24  2.48428202e+24          4.00024414        4.00097656      1.92607392e+24    1.92607392e+24          4.00024414        4.00097656      1.69109399e+24    2.15477311e+24           4.00024414         4.00097656       1.69385659e+24     2.15829125e+24           4.00024414         4.00097656       1.70041127e+24     2.16409039e+24       4.00024414     4.00097656   1.69385659e+24  2.15829125e+24           4.00024414         4.00097656       1.90442667e+24     1.90442667e+24           4.00024414         4.00097656       1.69183192e+24     2.15401628e+24            4.00024414          4.00097656        1.67481840e+24      2.13403495e+24            4.00024414          4.00097656        1.70037293e+24      2.16404978e+24        4.00024414      4.00097656    1.70040410e+24  2.16408373e+24
   4.00097656   4.00219727  2.48428202e+24  2.48428202e+24      4.00158691    4.00305176  2.48428202e+24  3.16824585e+24          4.00097656        4.00219727      2.50377618e+24    2.50377618e+24          4.00097656        4.00219727      2.14827333e+24    2.83604085e+24           4.00097656         4.00219727       2.15829125e+24     2.84926111e+24           4.00097656         4.00219727       2.16409039e+24     2.85185791e+24       4.00097656     4.00219727   2.15829125e+24  2.84926111e+24           4.00097656         4.00219727       2.46081693e+24     2.46081693e+24           4.00097656         4.00219727       2.14971239e+24     2.83458040e+24            4.00097656          4.00219727        2.12125768e+24      2.80037617e+24            4.00097656          4.00219727        2.16401452e+24      2.85177909e+24        4.00097656      4.00219727    2.16408373e+24  2.85185550e+24
   4.00219727   4.00390625  3.16824585e+24  3.16824585e+24      4.00305176    4.00500488  3.16824585e+24  3.72672756e+24          4.00219727        4.00390625      3.18426877e+24    3.18426877e+24          4.00219727        4.00390625      2.84014692e+24    3.50802539e+24           4.00219727         4.00390625       2.84926111e+24     3.51927644e+24           4.00219727         4.00390625       2.85185791e+24     3.51973638e+24       4.00219727     4.00390625   2.84926111e+24  3.51927644e+24           4.00219727         4.00390625       3.15079136e+24     3.15079136e+24           4.00219727         4.00390625       2.84096267e+24     3.50720198e+24            4.00219727          4.00390625        2.81930292e+24      3.48227979e+24            4.00219727          4.00390625        2.85182577e+24      3.51970344e+24        4.00219727      4.00390625    2.85185550e+24  3.51973542e+24
   4.00390625   4.00610352  3.72672756e+24  3.72672756e+24      4.00500488    4.00744629  3.72672756e+24  4.03708515e+24          4.00390625        4.00610352      3.73256974e+24    3.73256974e+24          4.00390625        4.00610352      3.51567766e+24    3.94183302e+24           4.00390625         4.00610352       3.51927644e+24     3.94586305e+24           4.00390625         4.00610352       3.51973638e+24     3.94589174e+24       4.00390625     4.00610352   3.51927644e+24  3.94586305e+24           4.00390625         4.00610352       3.72065012e+24     3.72065012e+24           4.00390625         4.00610352       3.51583182e+24     3.94167814e+24            4.00390625          4.00610352        3.50803561e+24      3.93326462e+24            4.00390625          4.00610352        3.51973312e+24      3.94588843e+24        4.00390625      4.00610352    3.51973542e+24  3.94589076e+24
   4.00610352   4.00878906  4.03708515e+24  4.03708515e+24      4.00744629    4.01037598  4.03708515e+24  4.15902294e+24          4.00610352        4.00878906      4.03812473e+24    4.03812473e+24          4.00610352        4.00878906      3.94518919e+24    4.12968358e+24           4.00610352         4.00878906       3.94586305e+24     4.13038642e+24           4.00610352         4.00878906       3.94589174e+24     4.13038613e+24       4.00610352     4.00878906   3.94586305e+24  4.13038642e+24           4.00610352         4.00878906       4.03603064e+24     4.03603064e+24           4.00610352         4.00878906       3.94519987e+24     4.12967286e+24            4.00610352          4.00878906        3.94381556e+24      4.12824571e+24            4.00610352          4.00878906        3.94589165e+24      4.13038603e+24        4.00610352      4.00878906    3.94589076e+24  4.13038510e+24
   4.00878906   4.01196289  4.15902294e+24  4.15902294e+24      4.01037598    4.01379395  4.15902294e+24  4.19460919e+24          4.00878906        4.01196289      4.15912251e+24    4.15912251e+24          4.00878906        4.01196289      4.13031995e+24    4.18779212e+24           4.00878906         4.01196289       4.13038642e+24     4.18785860e+24           4.00878906         4.01196289       4.13038613e+24     4.18785830e+24       4.00878906     4.01196289   4.13038642e+24  4.18785860e+24           4.00878906         4.01196289       4.15892264e+24     4.15892264e+24           4.00878906         4.01196289       4.13032025e+24     4.18779181e+24            4.00878906          4.01196289        4.13018747e+24      4.18765781e+24            4.00878906          4.01196289        4.13038612e+24      4.18785830e+24        4.00878906      4.01196289    4.13038510e+24  4.18785727e+24
   4.01196289   4.01562500  4.19460919e+24  4.19460919e+24      4.01379395    4.01770020  4.19460919e+24  4.20260044e+24          4.01196289        4.01562500      4.19461481e+24    4.19461481e+24          4.01196289        4.01562500      4.18785468e+24    4.20136733e+24           4.01196289         4.01562500       4.18785860e+24     4.20137102e+24           4.01196289         4.01562500       4.18785830e+24     4.20137096e+24       4.01196289     4.01562500   4.18785860e+24  4.20137102e+24           4.01196289         4.01562500       4.19460271e+24     4.19460271e+24           4.01196289         4.01562500       4.18785468e+24     4.20136733e+24            4.01196289          4.01562500        4.18784640e+24      4.20135903e+24            4.01196289          4.01562500        4.18785830e+24      4.20137096e+24        4.01196289      4.01562500    4.18785727e+24  4.20136992e+24
   4.01562500   4.01977539  4.20260044e+24  4.20260044e+24      4.01770020    4.02209473  4.20260044e+24  4.20400535e+24          4.01562500        4.01977539      4.20260065e+24    4.20260065e+24          4.01562500        4.01977539      4.20137084e+24    4.20383016e+24           4.01562500         4.01977539       4.20137102e+24     4.20383029e+24           4.01562500         4.01977539       4.20137096e+24     4.20383028e+24       4.01562500     4.01977539   4.20137102e+24  4.20383029e+24           4.01562500         4.01977539       4.20259922e+24     4.20259922e+24           4.01562500         4.01977539       4.20137084e+24     4.20383015e+24            4.01562500          4.01977539        4.20136956e+24      4.20382888e+24            4.01562500          4.01977539        4.20137096e+24      4.20383027e+24        4.01562500      4.01977539    4.20136992e+24  4.20382924e+24
   4.01977539   4.02441406  4.20400535e+24  4.20400535e+24      4.02209473    4.02697754  4.20400535e+24  4.20420003e+24          4.01977539        4.02441406      4.20400536e+24    4.20400536e+24          4.01977539        4.02441406      4.20383028e+24    4.20418044e+24           4.01977539         4.02441406       4.20383029e+24     4.20418044e+24           4.01977539         4.02441406       4.20383028e+24     4.20418044e+24       4.01977539     4.02441406   4.20383029e+24  4.20418044e+24           4.01977539         4.02441406       4.20400431e+24     4.20400431e+24           4.01977539         4.02441406       4.20383027e+24     4.20418043e+24            4.01977539          4.02441406        4.20382923e+24      4.20417940e+24            4.01977539          4.02441406        4.20383027e+24      4.20418044e+24        4.01977539      4.02441406    4.20382924e+24  4.20417940e+24
   4.02441406   4.02954102  4.20420003e+24  4.20420003e+24      4.02697754    4.03234863  4.20420003e+24  4.20422134e+24          4.02441406        4.02954102      4.20420003e+24    4.20420003e+24          4.02441406        4.02954102      4.20418044e+24    4.20421961e+24           4.02441406         4.02954102       4.20418044e+24     4.20421961e+24           4.02441406         4.02954102       4.20418044e+24     4.20421961e+24       4.02441406     4.02954102   4.20418044e+24  4.20421961e+24           4.02441406         4.02954102       4.20419899e+24     4.20419899e+24           4.02441406         4.02954102       4.20418044e+24     4.20421961e+24            4.02441406          4.02954102        4.20417940e+24      4.20421858e+24            4.02441406          4.02954102        4.20418044e+24      4.20421961e+24        4.02441406      4.02954102    4.20417940e+24  4.20421858e+24
   4.02954102   4.03515625  4.20422134e+24  4.20422134e+24      4.03234863    4.03820801  4.20422134e+24  4.20422318e+24          4.02954102        4.03515625      4.20422134e+24    4.20422134e+24          4.02954102        4.03515625      4.20421961e+24    4.20422306e+24           4.02954102         4.03515625       4.20421961e+24     4.20422306e+24           4.02954102         4.03515625       4.20421961e+24     4.20422306e+24       4.02954102     4.03515625   4.20421961e+24  4.20422306e+24           4.02954102         4.03515625       4.20422031e+24     4.20422031e+24           4.02954102         4.03515625       4.20421961e+24     4.20422306e+24            4.02954102          4.03515625        4.20421858e+24      4.20422203e+24            4.02954102          4.03515625        4.20421961e+24      4.20422306e+24        4.02954102      4.03515625    4.20421858e+24  4.20422203e+24
   4.03515625   4.04125977  4.20422318e+24  4.20422318e+24      4.03820801    4.04455566  4.20422318e+24  4.20422331e+24          4.03515625        4.04125977      4.20422318e+24    4.20422318e+24          4.03515625        4.04125977      4.20422306e+24    4.20422330e+24           4.03515625         4.04125977       4.20422306e+24     4.20422330e+24           4.03515625         4.04125977       4.20422306e+24     4.20422330e+24       4.03515625     4.04125977   4.20422306e+24  4.20422330e+24           4.03515625         4.04125977       4.20422215e+24     4.20422215e+24           4.03515625         4.04125977       4.20422306e+24     4.20422330e+24            4.03515625          4.04125977        4.20422203e+24      4.20422228e+24            4.03515625          4.04125977        4.20422306e+24      4.20422330e+24        4.03515625      4.04125977    4.20422203e+24  4.20422228e+24
   4.04125977   4.04785156  4.20422331e+24  4.20422331e+24      4.04455566    4.05139160  4.20422331e+24  4.20422332e+24          4.04125977        4.04785156      4.20422331e+24    4.20422331e+24          4.04125977        4.04785156      4.20422330e+24    4.20422332e+24           4.04125977         4.04785156       4.20422330e+24     4.20422332e+24           4.04125977         4.04785156       4.20422330e+24     4.20422332e+24       4.04125977     4.04785156   4.20422330e+24  4.20422332e+24           4.04125977         4.04785156       4.20422228e+24     4.20422228e+24           4.04125977         4.04785156       4.20422329e+24     4.20422331e+24            4.04125977          4.04785156        4.20422228e+24      4.20422229e+24            4.04125977          4.04785156        4.20422329e+24      4.20422331e+24        4.04125977      4.04785156    4.20422228e+24  4.20422229e+24
   4.04785156   4.05493164  4.20422332e+24  4.20422332e+24      4.05139160    4.05871582  4.20422332e+24  4.20422332e+24          4.04785156        4.05493164      4.20422332e+24    4.20422332e+24          4.04785156        4.05493164      4.20422332e+24    4.20422332e+24           4.04785156         4.05493164       4.20422332e+24     4.20422332e+24           4.04785156         4.05493164       4.20422332e+24     4.20422332e+24       4.04785156     4.05493164   4.20422332e+24  4.20422332e+24           4.04785156         4.05493164       4.20422229e+24     4.20422229e+24           4.04785156         4.05493164       4.20422331e+24     4.20422331e+24            4.04785156          4.05493164        4.20422229e+24      4.20422230e+24            4.04785156          4.05493164        4.20422331e+24      4.20422331e+24        4.04785156      4.05493164    4.20422229e+24  4.20422230e+24
   4.05493164   4.06250000  4.20422332e+24  4.20422332e+24      4.05871582    4.06652832  4.20422332e+24  4.20422332e+24          4.05493164        4.06250000      4.20422332e+24    4.20422332e+24          4.05493164        4.06250000      4.20422332e+24    4.20422332e+24           4.05493164         4.06250000       4.20422332e+24     4.20422332e+24           4.05493164         4.06250000       4.20422332e+24     4.20422332e+24       4.05493164     4.06250000   4.20422332e+24  4.20422332e+24           4.05493164         4.06250000       4.20422230e+24     4.20422230e+24           4.05493164         4.06250000       4.20422331e+24     4.20422331e+24            4.05493164          4.06250000        4.20422230e+24      4.20422230e+24            4.05493164          4.06250000        4.20422331e+24      4.20422331e+24        4.05493164      4.06250000    4.20422230e+24  4.20422230e+24
   4.06250000   4.07055664  4.20422332e+24  4.20422332e+24      4.06652832    4.07482910  4.20422332e+24  4.20422332e+24          4.06250000        4.07055664      4.20422332e+24    4.20422332e+24          4.06250000        4.07055664      4.20422332e+24    4.20422332e+24           4.06250000         4.07055664       4.20422332e+24     4.20422332e+24           4.06250000         4.07055664       4.20422332e+24     4.20422332e+24       4.06250000     4.07055664   4.20422332e+24  4.20422332e+24           4.06250000         4.07055664       4.20422230e+24     4.20422230e+24           4.06250000         4.07055664       4.20422331e+24     4.20422331e+24            4.06250000          4.07055664        4.20422230e+24      4.20422231e+24            4.06250000          4.07055664        4.20422331e+24      4.20422331e+24        4.06250000      4.07055664    4.20422230e+24  4.20422231e+24
   4.07055664   4.07910156  4.20422332e+24  4.20422332e+24      4.07482910    4.08361816  4.20422332e+24  4.20422332e+24          4.07055664        4.07910156      4.20422332e+24    4.20422332e+24          4.07055664        4.07910156      4.20422332e+24    4.20422332e+24           4.07055664         4.07910156       4.20422332e+24     4.20422332e+24           4.07055664         4.07910156       4.20422332e+24     4.20422332e+24       4.07055664     4.07910156   4.20422332e+24  4.20422332e+24           4.07055664         4.07910156       4.20422231e+24     4.20422231e+24           4.07055664         4.07910156       4.20422331e+24     4.20422331e+24            4.07055664          4.07910156        4.20422231e+24      4.20422231e+24            4.07055664          4.07910156        4.20422331e+24      4.20422331e+24        4.07055664      4.07910156    4.20422231e+24  4.20422231e+24
   4.07910156   4.08813477  4.20422332e+24  4.20422332e+24      4.08361816    4.09289551  4.20422332e+24  4.20422332e+24          4.07910156        4.08813477      4.20422332e+24    4.20422332e+24          4.07910156        4.08813477      4.20422332e+24    4.20422332e+24           4.07910156         4.08813477       4.20422332e+24     4.20422332e+24           4.07910156         4.08813477       4.20422332e+24     4.20422332e+24       4.07910156     4.08813477   4.20422332e+24  4.20422332e+24           4.07910156         4.08813477       4.20422231e+24     4.20422231e+24           4.07910156         4.08813477       4.20422331e+24     4.20422331e+24            4.07910156          4.08813477        4.20422231e+24      4.20422231e+24            4.07910156          4.08813477        4.20422331e+24      4.20422331e+24        4.07910156      4.08813477    4.20422231e+24  4.20422231e+24
   4.08813477   4.09765625  4.20422332e+24  4.20422332e+24      4.09289551    4.10266113  4.20422332e+24  4.20422332e+24          4.08813477        4.09765625      4.20422332e+24    4.20422332e+24          4.08813477        4.09765625      4.20422332e+24    4.20422332e+24           4.08813477         4.09765625       4.20422332e+24     4.20422332e+24           4.08813477         4.09765625       4.20422332e+24     4.20422332e+24       4.08813477     4.09765625   4.20422332e+24  4.20422332e+24           4.08813477         4.09765625       4.20422232e+24     4.20422232e+24           4.08813477         4.09765625       4.20422331e+24     4.20422331e+24            4.08813477          4.09765625        4.20422231e+24      4.20422232e+24            4.08813477          4.09765625        4.20422331e+24      4.20422331e+24        4.08813477      4.09765625    4.20422231e+24  4.20422232e+24
   4.09765625   4.10766602  4.20422332e+24  4.20422332e+24      4.10266113    4.11291504  4.20422332e+24  4.20422332e+24          4.09765625        4.10766602      4.20422332e+24    4.20422332e+24          4.09765625        4.10766602      4.20422332e+24    4.20422332e+24           4.09765625         4.10766602       4.20422332e+24     4.20422332e+24           4.09765625         4.10766602       4.20422332e+24     4.20422332e+24       4.09765625     4.10766602   4.20422332e+24  4.20422332e+24           4.09765625         4.10766602       4.20422232e+24     4.20422232e+24           4.09765625         4.10766602       4.20422331e+24     4.20422331e+24            4.09765625          4.10766602        4.20422232e+24      4.20422232e+24            4.09765625          4.10766602        4.20422331e+24      4.20422331e+24        4.09765625      4.10766602    4.20422232e+24  4.20422232e+24
   4.10766602   4.11816406  4.20422332e+24  4.20422332e+24      4.11291504    4.12365723  4.20422332e+24  4.20422332e+24          4.10766602        4.11816406      4.20422332e+24    4.20422332e+24          4.10766602        4.11816406      4.20422332e+24    4.20422332e+24           4.10766602         4.11816406       4.20422332e+24     4.20422332e+24           4.10766602         4.11816406       4.20422332e+24     4.20422332e+24       4.10766602     4.11816406   4.20422332e+24  4.20422332e+24           4.10766602         4.11816406       4.20422233e+24     4.20422233e+24           4.10766602         4.11816406       4.20422331e+24     4.20422331e+24            4.10766602          4.11816406        4.20422232e+24      4.20422233e+24            4.10766602          4.11816406        4.20422331e+24      4.20422331e+24        4.10766602      4.11816406    4.20422232e+24  4.20422233e+24
   4.11816406   4.12915039  4.20422332e+24  4.20422332e+24      4.12365723    4.13488770  4.20422332e+24  4.20422332e+24          4.11816406        4.12915039      4.20422332e+24    4.20422332e+24          4.11816406        4.12915039      4.20422332e+24    4.20422332e+24           4.11816406         4.12915039       4.20422332e+24     4.20422332e+24           4.11816406         4.12915039       4.20422332e+24     4.20422332e+24       4.11816406     4.12915039   4.20422332e+24  4.20422332e+24           4.11816406         4.12915039       4.20422233e+24     4.20422233e+24           4.11816406         4.12915039       4.20422331e+24     4.20422331e+24            4.11816406          4.12915039        4.20422233e+24      4.20422234e+24            4.11816406          4.12915039        4.20422331e+24      4.20422331e+24        4.11816406      4.12915039    4.20422233e+24  4.20422234e+24
   4.12915039   4.14062500  4.20422332e+24  4.20422332e+24      4.13488770    4.14660645  4.20422332e+24  4.20422332e+24          4.12915039        4.14062500      4.20422332e+24    4.20422332e+24          4.12915039        4.14062500      4.20422332e+24    4.20422332e+24           4.12915039         4.14062500       4.20422332e+24     4.20422332e+24           4.12915039         4.14062500       4.20422332e+24     4.20422332e+24       4.12915039     4.14062500   4.20422332e+24  4.20422332e+24           4.12915039         4.14062500       4.20422234e+24     4.20422234e+24           4.12915039         4.14062500       4.20422331e+24     4.20422331e+24            4.12915039          4.14062500        4.20422234e+24      4.20422234e+24            4.12915039          4.14062500        4.20422331e+24      4.20422331e+24        4.12915039      4.14062500    4.20422234e+24  4.20422234e+24
   4.14062500   4.15258789  4.20422332e+24  4.20422332e+24      4.14660645    4.15881348  4.20422332e+24  4.20422332e+24          4.14062500        4.15258789      4.20422332e+24    4.20422332e+24          4.14062500        4.15258789      4.20422332e+24    4.20422332e+24           4.14062500         4.15258789       4.20422332e+24     4.20422332e+24           4.14062500         4.15258789       4.20422332e+24     4.20422332e+24       4.14062500     4.15258789   4.20422332e+24  4.20422332e+24           4.14062500         4.15258789       4.20422235e+24     4.20422235e+24           4.14062500         4.15258789       4.20422331e+24     4.20422331e+24            4.14062500          4.15258789        4.20422234e+24      4.20422235e+24            4.14062500          4.15258789        4.20422331e+24      4.20422331e+24        4.14062500      4.15258789    4.20422234e+24  4.20422235e+24
   4.15258789   4.16503906  4.20422332e+24  4.20422332e+24      4.15881348    4.17150879  4.20422332e+24  4.20422332e+24          4.15258789        4.16503906      4.20422332e+24    4.20422332e+24          4.15258789        4.16503906      4.20422332e+24    4.20422332e+24           4.15258789         4.16503906       4.20422332e+24     4.20422332e+24           4.15258789         4.16503906       4.20422332e+24     4.20422332e+24       4.15258789     4.16503906   4.20422332e+24  4.20422332e+24           4.15258789         4.16503906       4.20422235e+24     4.20422235e+24           4.15258789         4.16503906       4.20422331e+24     4.20422331e+24            4.15258789          4.16503906        4.20422235e+24      4.20422235e+24            4.15258789          4.16503906        4.20422331e+24      4.20422331e+24        4.15258789      4.16503906    4.20422235e+24  4.20422235e+24
   4.16503906   4.17797852  4.20422332e+24  4.20422332e+24      4.17150879    4.18469238  4.20422332e+24  4.20422332e+24          4.16503906        4.17797852      4.20422332e+24    4.20422332e+24          4.16503906        4.17797852      4.20422332e+24    4.20422332e+24           4.16503906         4.17797852       4.20422332e+24     4.20422332e+24           4.16503906         4.17797852       4.20422332e+24     4.20422332e+24       4.16503906     4.17797852   4.20422332e+24  4.20422332e+24           4.16503906         4.17797852       4.20422236e+24     4.20422236e+24           4.16503906         4.17797852       4.20422331e+24     4.20422331e+24            4.16503906          4.17797852        4.20422235e+24      4.20422236e+24            4.16503906          4.17797852        4.20422331e+24      4.20422331e+24        4.16503906      4.17797852    4.20422235e+24  4.20422236e+24
   4.17797852   4.19140625  4.20422332e+24  4.20422332e+24      4.18469238    4.19836426  4.20422332e+24  4.20422332e+24          4.17797852        4.19140625      4.20422332e+24    4.20422332e+24          4.17797852        4.19140625      4.20422332e+24    4.20422332e+24           4.17797852         4.19140625       4.20422332e+24     4.20422332e+24           4.17797852         4.19140625       4.20422332e+24     4.20422332e+24       4.17797852     4.19140625   4.20422332e+24  4.20422332e+24           4.17797852         4.19140625       4.20422236e+24     4.20422236e+24           4.17797852         4.19140625       4.20422331e+24     4.20422331e+24            4.17797852          4.19140625        4.20422236e+24      4.20422237e+24            4.17797852          4.19140625        4.20422331e+24      4.20422331e+24        4.17797852      4.19140625    4.20422236e+24  4.20422237e+24
   4.19140625   4.20532227  4.20422332e+24  4.20422332e+24      4.19836426    4.21252441  4.20422332e+24  4.20422332e+24          4.19140625        4.20532227      4.20422332e+24    4.20422332e+24          4.19140625        4.20532227      4.20422332e+24    4.20422332e+24           4.19140625         4.20532227       4.20422332e+24     4.20422332e+24           4.19140625         4.20532227       4.20422332e+24     4.20422332e+24       4.19140625     4.20532227   4.20422332e+24  4.20422332e+24           4.19140625         4.20532227       4.20422237e+24     4.20422237e+24           4.19140625         4.20532227       4.20422331e+24     4.20422331e+24            4.19140625          4.20532227        4.20422237e+24      4.20422238e+24            4.19140625          4.20532227        4.20422331e+24      4.20422331e+24        4.19140625      4.20532227    4.20422237e+24  4.20422238e+24
   4.20532227   4.21972656  4.20422332e+24  4.20422332e+24      4.21252441    4.22717285  4.20422332e+24  4.20422332e+24          4.20532227        4.21972656      4.20422332e+24    4.20422332e+24          4.20532227        4.21972656      4.20422332e+24    4.20422332e+24           4.20532227         4.21972656       4.20422332e+24     4.20422332e+24           4.20532227         4.21972656       4.20422332e+24     4.20422332e+24       4.20532227     4.21972656   4.20422332e+24  4.20422332e+24           4.20532227         4.21972656       4.20422238e+24     4.20422238e+24           4.20532227         4.21972656       4.20422331e+24     4.20422331e+24            4.20532227          4.21972656        4.20422238e+24      4.20422238e+24            4.20532227          4.21972656        4.20422331e+24      4.20422331e+24        4.20532227      4.21972656    4.20422238e+24  4.20422238e+24
   4.21972656   4.23461914  4.20422332e+24  4.20422332e+24      4.22717285    4.24230957  4.20422332e+24  4.20422332e+24          4.21972656        4.23461914      4.20422332e+24    4.20422332e+24          4.21972656        4.23461914      4.20422332e+24    4.20422332e+24           4.21972656         4.23461914       4.20422332e+24     4.20422332e+24           4.21972656         4.23461914       4.20422332e+24     4.20422332e+24       4.21972656     4.23461914   4.20422332e+24  4.20422332e+24           4.21972656         4.23461914       4.20422239e+24     4.20422239e+24           4.21972656         4.23461914       4.20422331e+24     4.20422331e+24            4.21972656          4.23461914        4.20422238e+24      4.20422239e+24            4.21972656          4.23461914        4.20422331e+24      4.20422331e+24        4.21972656      4.23461914    4.20422238e+24  4.20422239e+24
   4.23461914   4.25000000  4.20422332e+24  4.20422332e+24      4.24230957    4.25793457  4.20422332e+24  4.20422332e+24          4.23461914        4.25000000      4.20422332e+24    4.20422332e+24          4.23461914        4.25000000      4.20422332e+24    4.20422332e+24           4.23461914         4.25000000       4.20422332e+24     4.20422332e+24           4.23461914         4.25000000       4.20422332e+24     4.20422332e+24       4.23461914     4.25000000   4.20422332e+24  4.20422332e+24           4.23461914         4.25000000       4.20422240e+24     4.20422240e+24           4.23461914         4.25000000       4.20422331e+24     4.20422331e+24            4.23461914          4.25000000        4.20422239e+24      4.20422240e+24            4.23461914          4.25000000        4.20422331e+24      4.20422331e+24        4.23461914      4.25000000    4.20422239e+24  4.20422240e+24
   4.25000000   4.26586914  4.20422332e+24  4.20422332e+24      4.25793457    4.27404785  4.20422332e+24  4.20422332e+24          4.25000000        4.26586914      4.20422332e+24    4.20422332e+24          4.25000000        4.26586914      4.20422332e+24    4.20422332e+24           4.25000000         4.26586914       4.20422332e+24     4.20422332e+24           4.25000000         4.26586914       4.20422332e+24     4.20422332e+24       4.25000000     4.26586914   4.20422332e+24  4.20422332e+24           4.25000000         4.26586914       4.20422240e+24     4.20422240e+24           4.25000000         4.26586914       4.20422331e+24     4.20422331e+24            4.25000000          4.26586914        4.20422240e+24      4.20422241e+24            4.25000000          4.26586914        4.20422331e+24      4.20422331e+24        4.25000000      4.26586914    4.20422240e+24  4.20422241e+24
   4.26586914   4.28222656  4.20422332e+24  4.20422332e+24      4.27404785    4.29064941  4.20422332e+24  4.20422332e+24          4.26586914        4.28222656      4.20422332e+24    4.20422332e+24          4.26586914        4.28222656      4.20422332e+24    4.20422332e+24           4.26586914         4.28222656       4.20422332e+24     4.20422332e+24           4.26586914         4.28222656       4.20422332e+24     4.20422332e+24       4.26586914     4.28222656   4.20422332e+24  4.20422332e+24           4.26586914         4.28222656       4.20422241e+24     4.20422241e+24           4.26586914         4.28222656       4.20422331e+24     4.20422331e+24            4.26586914          4.28222656        4.20422241e+24      4.20422242e+24            4.26586914          4.28222656        4.20422331e+24      4.20422331e+24        4.26586914      4.28222656    4.20422241e+24  4.20422242e+24
   4.28222656   4.29907227  4.20422332e+24  4.20422332e+24      4.29064941    4.30773926  4.20422332e+24  4.20422332e+24          4.28222656        4.29907227      4.20422332e+24    4.20422332e+24          4.28222656        4.29907227      4.20422332e+24    4.20422332e+24           4.28222656         4.29907227       4.20422332e+24     4.20422332e+24           4.28222656         4.29907227       4.20422332e+24     4.20422332e+24       4.28222656     4.29907227   4.20422332e+24  4.20422332e+24           4.28222656         4.29907227       4.20422242e+24     4.20422242e+24           4.28222656         4.29907227       4.20422331e+24     4.20422331e+24            4.28222656          4.29907227        4.20422242e+24      4.20422242e+24            4.28222656          4.29907227        4.20422331e+24      4.20422331e+24        4.28222656      4.29907227    4.20422242e+24  4.20422242e+24
   4.29907227   4.31640625  4.20422332e+24  4.20422332e+24      4.30773926    4.32531738  4.20422332e+24  4.20422332e+24          4.29907227        4.31640625      4.20422332e+24    4.20422332e+24          4.29907227        4.31640625      4.20422332e+24    4.20422332e+24           4.29907227         4.31640625       4.20422332e+24     4.20422332e+24           4.29907227         4.31640625       4.20422332e+24     4.20422332e+24       4.29907227     4.31640625   4.20422332e+24  4.20422332e+24           4.29907227         4.31640625       4.20422243e+24     4.20422243e+24           4.29907227         4.31640625       4.20422331e+24     4.20422331e+24            4.29907227          4.31640625        4.20422242e+24      4.20422243e+24            4.29907227          4.31640625        4.20422331e+24      4.20422331e+24        4.29907227      4.31640625    4.20422242e+24  4.20422243e+24
   4.31640625   4.33422852  4.20422332e+24  4.20422332e+24      4.32531738    4.34338379  4.20422332e+24  4.20422332e+24          4.31640625        4.33422852      4.20422332e+24    4.20422332e+24          4.31640625        4.33422852      4.20422332e+24    4.20422332e+24           4.31640625         4.33422852       4.20422332e+24     4.20422332e+24           4.31640625         4.33422852       4.20422332e+24     4.20422332e+24       4.31640625     4.33422852   4.20422332e+24  4.20422332e+24           4.31640625         4.33422852       4.20422244e+24     4.20422244e+24           4.31640625         4.33422852       4.20422331e+24     4.20422331e+24            4.31640625          4.33422852        4.20422243e+24      4.20422244e+24            4.31640625          4.33422852        4.20422331e+24      4.20422331e+24        4.31640625      4.33422852    4.20422243e+24  4.20422244e+24
   4.33422852   4.35253906  4.20422332e+24  4.20422332e+24      4.34338379    4.36193848  4.20422332e+24  4.20422332e+24          4.33422852        4.35253906      4.20422332e+24    4.20422332e+24          4.33422852        4.35253906      4.20422332e+24    4.20422332e+24           4.33422852         4.35253906       4.20422332e+24     4.20422332e+24           4.33422852         4.35253906       4.20422332e+24     4.20422332e+24       4.33422852     4.35253906   4.20422332e+24  4.20422332e+24           4.33422852         4.35253906       4.20422245e+24     4.20422245e+24           4.33422852         4.35253906       4.20422331e+24     4.20422331e+24            4.33422852          4.35253906        4.20422244e+24      4.20422245e+24            4.33422852          4.35253906        4.20422331e+24      4.20422331e+24        4.33422852      4.35253906    4.20422244e+24  4.20422245e+24
   4.35253906   4.37133789  4.20422332e+24  4.20422332e+24      4.36193848    4.38098145  4.20422332e+24  4.20422332e+24          4.35253906        4.37133789      4.20422332e+24    4.20422332e+24          4.35253906        4.37133789      4.20422332e+24    4.20422332e+24           4.35253906         4.37133789       4.20422332e+24     4.20422332e+24           4.35253906         4.37133789       4.20422332e+24     4.20422332e+24       4.35253906     4.37133789   4.20422332e+24  4.20422332e+24           4.35253906         4.37133789       4.20422246e+24     4.20422246e+24           4.35253906         4.37133789       4.20422331e+24     4.20422331e+24            4.35253906          4.37133789        4.20422245e+24      4.20422246e+24            4.35253906          4.37133789        4.20422331e+24      4.20422331e+24        4.35253906      4.37133789    4.20422245e+24  4.20422246e+24
   4.37133789   4.39062500  4.20422332e+24  4.20422332e+24      4.38098145    4.40051270  4.20422332e+24  4.20422332e+24          4.37133789        4.39062500      4.20422332e+24    4.20422332e+24          4.37133789        4.39062500      4.20422332e+24    4.20422332e+24           4.37133789         4.39062500       4.20422332e+24     4.20422332e+24           4.37133789         4.39062500       4.20422332e+24     4.20422332e+24       4.37133789     4.39062500   4.20422332e+24  4.20422332e+24           4.37133789         4.39062500       4.20422247e+24     4.20422247e+24           4.37133789         4.39062500       4.20422331e+24     4.20422331e+24            4.37133789          4.39062500        4.20422246e+24      4.20422247e+24            4.37133789          4.39062500        4.20422331e+24      4.20422331e+24        4.37133789      4.39062500    4.20422246e+24  4.20422247e+24
   4.39062500   4.41040039  4.20422332e+24  4.20422332e+24      4.40051270    4.42053223  4.20422332e+24  4.20422332e+24          4.39062500        4.41040039      4.20422332e+24    4.20422332e+24          4.39062500        4.41040039      4.20422332e+24    4.20422332e+24           4.39062500         4.41040039       4.20422332e+24     4.20422332e+24           4.39062500         4.41040039       4.20422332e+24     4.20422332e+24       4.39062500     4.41040039   4.20422332e+24  4.20422332e+24           4.39062500         4.41040039       4.20422248e+24     4.20422248e+24           4.39062500         4.41040039       4.20422331e+24     4.20422331e+24            4.39062500          4.41040039        4.20422247e+24      4.20422248e+24            4.39062500          4.41040039        4.20422331e+24      4.20422331e+24        4.39062500      4.41040039    4.20422247e+24  4.20422248e+24
   4.41040039   4.43066406  4.20422332e+24  4.20422332e+24      4.42053223    4.44104004  4.20422332e+24  4.20422332e+24          4.41040039        4.43066406      4.20422332e+24    4.20422332e+24          4.41040039        4.43066406      4.20422332e+24    4.20422332e+24           4.41040039         4.43066406       4.20422332e+24     4.20422332e+24           4.41040039         4.43066406       4.20422332e+24     4.20422332e+24       4.41040039     4.43066406   4.20422332e+24  4.20422332e+24           4.41040039         4.43066406       4.20422249e+24     4.20422249e+24           4.41040039         4.43066406       4.20422331e+24     4.20422331e+24            4.41040039          4.43066406        4.20422248e+24      4.20422249e+24            4.41040039          4.43066406        4.20422331e+24      4.20422331e+24        4.41040039      4.43066406    4.20422248e+24  4.20422249e+24
   4.43066406   4.45141602  4.20422332e+24  4.20422332e+24      4.44104004    4.46203613  4.20422332e+24  4.20422332e+24          4.43066406        4.45141602      4.20422332e+24    4.20422332e+24          4.43066406        4.45141602      4.20422332e+24    4.20422332e+24           4.43066406         4.45141602       4.20422332e+24     4.20422332e+24           4.43066406         4.45141602       4.20422332e+24     4.20422332e+24       4.43066406     4.45141602   4.20422332e+24  4.20422332e+24           4.43066406         4.45141602       4.20422250e+24     4.20422250e+24           4.43066406         4.45141602       4.20422331e+24     4.20422331e+24            4.43066406          4.45141602        4.20422249e+24      4.20422250e+24            4.43066406          4.45141602        4.20422331e+24      4.20422331e+24        4.43066406      4.45141602    4.20422249e+24  4.20422250e+24
   4.45141602   4.47265625  4.20422332e+24  4.20422332e+24      4.46203613    4.48352051  4.20422332e+24  4.20422332e+24          4.45141602        4.47265625      4.20422332e+24    4.20422332e+24          4.45141602        4.47265625      4.20422332e+24    4.20422332e+24           4.45141602         4.47265625       4.20422332e+24     4.20422332e+24           4.45141602         4.47265625       4.20422332e+24     4.20422332e+24       4.45141602     4.47265625   4.20422332e+24  4.20422332e+24           4.45141602         4.47265625       4.20422251e+24     4.20422251e+24           4.45141602         4.47265625       4.20422331e+24     4.20422331e+24            4.45141602          4.47265625        4.20422250e+24      4.20422252e+24            4.45141602          4.47265625        4.20422331e+24      4.20422331e+24        4.45141602      4.47265625    4.20422250e+24  4.20422252e+24
   4.47265625   4.49438477  4.20422332e+24  4.20422332e+24      4.48352051    4.50549316  4.20422332e+24  4.20422332e+24          4.47265625        4.49438477      4.20422332e+24    4.20422332e+24          4.47265625        4.49438477      4.20422332e+24    4.20422332e+24           4.47265625         4.49438477       4.20422332e+24     4.20422332e+24           4.47265625         4.49438477       4.20422332e+24     4.20422332e+24       4.47265625     4.49438477   4.20422332e+24  4.20422332e+24           4.47265625         4.49438477       4.20422252e+24     4.20422252e+24           4.47265625         4.49438477       4.20422331e+24     4.20422331e+24            4.47265625          4.49438477        4.20422252e+24      4.20422253e+24            4.47265625          4.49438477        4.20422331e+24      4.20422331e+24        4.47265625      4.49438477    4.20422252e+24  4.20422253e+24
   4.49438477   4.51660156  4.20422332e+24  4.20422332e+24      4.50549316    4.52795410  4.20422332e+24  4.20422332e+24          4.49438477        4.51660156      4.20422332e+24    4.20422332e+24          4.49438477        4.51660156      4.20422332e+24    4.20422332e+24           4.49438477         4.51660156       4.20422332e+24     4.20422332e+24           4.49438477         4.51660156       4.20422332e+24     4.20422332e+24       4.49438477     4.51660156   4.20422332e+24  4.20422332e+24           4.49438477         4.51660156       4.20422253e+24     4.20422253e+24           4.49438477         4.51660156       4.20422331e+24     4.20422331e+24            4.49438477          4.51660156        4.20422253e+24      4.20422254e+24            4.49438477          4.51660156        4.20422331e+24      4.20422331e+24        4.49438477      4.51660156    4.20422253e+24  4.20422254e+24
   4.51660156   4.53930664  4.20422332e+24  4.20422332e+24      4.52795410    4.55090332  4.20422332e+24  4.20422332e+24          4.51660156        4.53930664      4.20422332e+24    4.20422332e+24          4.51660156        4.53930664      4.20422332e+24    4.20422332e+24           4.51660156         4.53930664       4.20422332e+24     4.20422332e+24           4.51660156         4.53930664       4.20422332e+24     4.20422332e+24       4.51660156     4.53930664   4.20422332e+24  4.20422332e+24           4.51660156         4.53930664       4.20422254e+24     4.20422254e+24           4.51660156         4.53930664       4.20422331e+24     4.20422331e+24            4.51660156          4.53930664        4.20422254e+24      4.20422255e+24            4.51660156          4.53930664        4.20422331e+24      4.20422331e+24        4.51660156      4.53930664    4.20422254e+24  4.20422255e+24
   4.53930664   4.56250000  4.20422332e+24  4.20422332e+24      4.55090332    4.57434082  4.20422332e+24  4.20422332e+24          4.53930664        4.56250000      4.20422332e+24    4.20422332e+24          4.53930664        4.56250000      4.20422332e+24    4.20422332e+24           4.53930664         4.56250000       4.20422332e+24     4.20422332e+24           4.53930664         4.56250000       4.20422332e+24     4.20422332e+24       4.53930664     4.56250000   4.20422332e+24  4.20422332e+24           4.53930664         4.56250000       4.20422256e+24     4.20422256e+24           4.53930664         4.56250000       4.20422331e+24     4.20422331e+24            4.53930664          4.56250000        4.20422255e+24      4.20422256e+24            4.53930664          4.56250000        4.20422331e+24      4.20422331e+24        4.53930664      4.56250000    4.20422255e+24  4.20422256e+24
   4.56250000   4.58618164  4.20422332e+24  4.20422332e+24      4.57434082    4.59826660  4.20422332e+24  4.20422332e+24          4.56250000        4.58618164      4.20422332e+24    4.20422332e+24          4.56250000        4.58618164      4.20422332e+24    4.20422332e+24           4.56250000         4.58618164       4.20422332e+24     4.20422332e+24           4.56250000         4.58618164       4.20422332e+24     4.20422332e+24       4.56250000     4.58618164   4.20422332e+24  4.20422332e+24           4.56250000         4.58618164       4.20422257e+24     4.20422257e+24           4.56250000         4.58618164       4.20422331e+24     4.20422331e+24            4.56250000          4.58618164        4.20422256e+24      4.20422258e+24            4.56250000          4.58618164        4.20422331e+24      4.20422331e+24        4.56250000      4.58618164    4.20422256e+24  4.20422258e+24
   4.58618164   4.61035156  4.20422332e+24  4.20422332e+24      4.59826660    4.62268066  4.20422332e+24  4.20422332e+24          4.58618164        4.61035156      4.20422332e+24    4.20422332e+24          4.58618164        4.61035156      4.20422332e+24    4.20422332e+24           4.58618164         4.61035156       4.20422332e+24     4.20422332e+24           4.58618164         4.61035156       4.20422332e+24     4.20422332e+24       4.58618164     4.61035156   4.20422332e+24  4.20422332e+24           4.58618164         4.61035156       4.20422258e+24     4.20422258e+24           4.58618164         4.61035156       4.20422331e+24     4.20422331e+24            4.58618164          4.61035156        4.20422258e+24      4.20422259e+24            4.58618164          4.61035156        4.20422331e+24      4.20422331e+24        4.58618164      4.61035156    4.20422258e+24  4.20422259e+24
   4.61035156   4.63500977  4.20422332e+24  4.20422332e+24      4.62268066    4.64758301  4.20422332e+24  4.20422332e+24          4.61035156        4.63500977      4.20422332e+24    4.20422332e+24          4.61035156        4.63500977      4.20422332e+24    4.20422332e+24           4.61035156         4.63500977       4.20422332e+24     4.20422332e+24           4.61035156         4.63500977       4.20422332e+24     4.20422332e+24       4.61035156     4.63500977   4.20422332e+24  4.20422332e+24           4.61035156         4.63500977       4.20422259e+24     4.20422259e+24           4.61035156         4.63500977       4.20422331e+24     4.20422331e+24            4.61035156          4.63500977        4.20422259e+24      4.20422260e+24            4.61035156          4.63500977        4.20422331e+24      4.20422331e+24        4.61035156      4.63500977    4.20422259e+24  4.20422260e+24
   4.63500977   4.66015625  4.20422332e+24  4.20422332e+24      4.64758301    4.67297363  4.20422332e+24  4.20422332e+24          4.63500977        4.66015625      4.20422332e+24    4.20422332e+24          4.63500977        4.66015625      4.20422332e+24    4.20422332e+24           4.63500977         4.66015625       4.20422332e+24     4.20422332e+24           4.63500977         4.66015625       4.20422332e+24     4.20422332e+24       4.63500977     4.66015625   4.20422332e+24  4.20422332e+24           4.63500977         4.66015625       4.20422261e+24     4.20422261e+24           4.63500977         4.66015625       4.20422331e+24     4.20422331e+24            4.63500977          4.66015625        4.20422260e+24      4.20422261e+24            4.63500977          4.66015625        4.20422331e+24      4.20422331e+24        4.63500977      4.66015625    4.20422260e+24  4.20422261e+24
   4.66015625   4.68579102  4.20422332e+24  4.20422332e+24      4.67297363    4.69885254  4.20422332e+24  4.20422332e+24          4.66015625        4.68579102      4.20422332e+24    4.20422332e+24          4.66015625        4.68579102      4.20422332e+24    4.20422332e+24           4.66015625         4.68579102       4.20422332e+24     4.20422332e+24           4.66015625         4.68579102       4.20422332e+24     4.20422332e+24       4.66015625     4.68579102   4.20422332e+24  4.20422332e+24           4.66015625         4.68579102       4.20422262e+24     4.20422262e+24           4.66015625         4.68579102       4.20422331e+24     4.20422331e+24            4.66015625          4.68579102        4.20422261e+24      4.20422263e+24            4.66015625          4.68579102        4.20422331e+24      4.20422331e+24        4.66015625      4.68579102    4.20422261e+24  4.20422263e+24
   4.68579102   4.71191406  4.20422332e+24  4.20422332e+24      4.69885254    4.72521973  4.20422332e+24  4.20422332e+24          4.68579102        4.71191406      4.20422332e+24    4.20422332e+24          4.68579102        4.71191406      4.20422332e+24    4.20422332e+24           4.68579102         4.71191406       4.20422332e+24     4.20422332e+24           4.68579102         4.71191406       4.20422332e+24     4.20422332e+24       4.68579102     4.71191406   4.20422332e+24  4.20422332e+24           4.68579102         4.71191406       4.20422263e+24     4.20422263e+24           4.68579102         4.71191406       4.20422331e+24     4.20422331e+24            4.68579102          4.71191406        4.20422263e+24      4.20422264e+24            4.68579102          4.71191406        4.20422331e+24      4.20422331e+24        4.68579102      4.71191406    4.20422263e+24  4.20422264e+24
   4.71191406   4.73852539  4.20422332e+24  4.20422332e+24      4.72521973    4.75207520  4.20422332e+24  4.20422332e+24          4.71191406        4.73852539      4.20422332e+24    4.20422332e+24          4.71191406        4.73852539      4.20422332e+24    4.20422332e+24           4.71191406         4.73852539       4.20422332e+24     4.20422332e+24           4.71191406         4.73852539       4.20422332e+24     4.20422332e+24       4.71191406     4.73852539   4.20422332e+24  4.20422332e+24           4.71191406         4.73852539       4.20422265e+24     4.20422265e+24           4.71191406         4.73852539       4.20422331e+24     4.20422331e+24            4.71191406          4.73852539        4.20422264e+24      4.20422266e+24            4.71191406          4.73852539        4.20422331e+24      4.20422331e+24        4.71191406      4.73852539    4.20422264e+24  4.20422266e+24
   4.73852539   4.76562500  4.20422332e+24  4.20422332e+24      4.75207520    4.77941895  4.20422332e+24  4.20422332e+24          4.73852539        4.76562500      4.20422332e+24    4.20422332e+24          4.73852539        4.76562500      4.20422332e+24    4.20422332e+24           4.73852539         4.76562500       4.20422332e+24     4.20422332e+24           4.73852539         4.76562500       4.20422332e+24     4.20422332e+24       4.73852539     4.76562500   4.20422332e+24  4.20422332e+24           4.73852539         4.76562500       4.20422266e+24     4.20422266e+24           4.73852539         4.76562500       4.20422331e+24     4.20422331e+24            4.73852539          4.76562500        4.20422266e+24      4.20422267e+24            4.73852539          4.76562500        4.20422331e+24      4.20422331e+24        4.73852539      4.76562500    4.20422266e+24  4.20422267e+24
   4.76562500   4.79321289  4.20422332e+24  4.20422332e+24      4.77941895    4.80725098  4.20422332e+24  4.20422332e+24          4.76562500        4.79321289      4.20422332e+24    4.20422332e+24          4.76562500        4.79321289      4.20422332e+24    4.20422332e+24           4.76562500         4.79321289       4.20422332e+24     4.20422332e+24           4.76562500         4.79321289       4.20422332e+24     4.20422332e+24       4.76562500     4.79321289   4.20422332e+24  4.20422332e+24           4.76562500         4.79321289       4.20422268e+24     4.20422268e+24           4.76562500         4.79321289       4.20422331e+24     4.20422331e+24            4.76562500          4.79321289        4.20422267e+24      4.20422268e+24            4.76562500          4.79321289        4.20422331e+24      4.20422331e+24        4.76562500      4.79321289    4.20422267e+24  4.20422268e+24
   4.79321289   4.82128906  4.20422332e+24  4.20422332e+24      4.80725098    4.83557129  4.20422332e+24  4.20422332e+24          4.79321289        4.82128906      4.20422332e+24    4.20422332e+24          4.79321289        4.82128906      4.20422332e+24    4.20422332e+24           4.79321289         4.82128906       4.20422332e+24     4.20422332e+24           4.79321289         4.82128906       4.20422332e+24     4.20422332e+24       4.79321289     4.82128906   4.20422332e+24  4.20422332e+24           4.79321289         4.82128906       4.20422269e+24     4.20422269e+24           4.79321289         4.82128906       4.20422331e+24     4.20422331e+24            4.79321289          4.82128906        4.20422268e+24      4.20422270e+24            4.79321289          4.82128906        4.20422331e+24      4.20422331e+24        4.79321289      4.82128906    4.20422268e+24  4.20422270e+24
   4.82128906   4.84985352  4.20422332e+24  4.20422332e+24      4.83557129    4.86437988  4.20422332e+24  4.20422332e+24          4.82128906        4.84985352      4.20422332e+24    4.20422332e+24          4.82128906        4.84985352      4.20422332e+24    4.20422332e+24           4.82128906         4.84985352       4.20422332e+24     4.20422332e+24           4.82128906         4.84985352       4.20422332e+24     4.20422332e+24       4.82128906     4.84985352   4.20422332e+24  4.20422332e+24           4.82128906         4.84985352       4.20422271e+24     4.20422271e+24           4.82128906         4.84985352       4.20422331e+24     4.20422331e+24            4.82128906          4.84985352        4.20422270e+24      4.20422271e+24            4.82128906          4.84985352        4.20422331e+24      4.20422331e+24        4.82128906      4.84985352    4.20422270e+24  4.20422271e+24
   4.84985352   4.87890625  4.20422332e+24  4.20422332e+24      4.86437988    4.89367676  4.20422332e+24  4.20422332e+24          4.84985352        4.87890625      4.20422332e+24    4.20422332e+24          4.84985352        4.87890625      4.20422332e+24    4.20422332e+24           4.84985352         4.87890625       4.20422332e+24     4.20422332e+24           4.84985352         4.87890625       4.20422332e+24     4.20422332e+24       4.84985352     4.87890625   4.20422332e+24  4.20422332e+24           4.84985352         4.87890625       4.20422272e+24     4.20422272e+24           4.84985352         4.87890625       4.20422331e+24     4.20422331e+24            4.84985352          4.87890625        4.20422271e+24      4.20422273e+24            4.84985352          4.87890625        4.20422331e+24      4.20422331e+24        4.84985352      4.87890625    4.20422271e+24  4.20422273e+24
   4.87890625   4.90844727  4.20422332e+24  4.20422332e+24      4.89367676    4.92346191  4.20422332e+24  4.20422332e+24          4.87890625        4.90844727      4.20422332e+24    4.20422332e+24          4.87890625        4.90844727      4.20422332e+24    4.20422332e+24           4.87890625         4.90844727       4.20422332e+24     4.20422332e+24           4.87890625         4.90844727       4.20422332e+24     4.20422332e+24       4.87890625     4.90844727   4.20422332e+24  4.20422332e+24           4.87890625         4.90844727       4.20422274e+24     4.20422274e+24           4.87890625         4.90844727       4.20422331e+24     4.20422331e+24            4.87890625          4.90844727        4.20422273e+24      4.20422274e+24            4.87890625          4.90844727        4.20422331e+24      4.20422331e+24        4.87890625      4.90844727    4.20422273e+24  4.20422274e+24
   4.90844727   4.93847656  4.20422332e+24  4.20422332e+24      4.92346191    4.95373535  4.20422332e+24  4.20422332e+24          4.90844727        4.93847656      4.20422332e+24    4.20422332e+24          4.90844727        4.93847656      4.20422332e+24    4.20422332e+24           4.90844727         4.93847656       4.20422332e+24     4.20422332e+24           4.90844727         4.93847656       4.20422332e+24     4.20422332e+24       4.90844727     4.93847656   4.20422332e+24  4.20422332e+24           4.90844727         4.93847656       4.20422275e+24     4.20422275e+24           4.90844727         4.93847656       4.20422331e+24     4.20422331e+24            4.90844727          4.93847656        4.20422274e+24      4.20422276e+24            4.90844727          4.93847656        4.20422331e+24      4.20422331e+24        4.90844727      4.93847656    4.20422274e+24  4.20422276e+24
   4.93847656   4.96899414  4.20422332e+24  4.20422332e+24      4.95373535    4.98449707  4.20422332e+24  4.20422332e+24          4.93847656        4.96899414      4.20422332e+24    4.20422332e+24          4.93847656        4.96899414      4.20422332e+24    4.20422332e+24           4.93847656         4.96899414       4.20422332e+24     4.20422332e+24           4.93847656         4.96899414       4.20422332e+24     4.20422332e+24       4.93847656     4.96899414   4.20422332e+24  4.20422332e+24           4.93847656         4.96899414       4.20422277e+24     4.20422277e+24           4.93847656         4.96899414       4.20422331e+24     4.20422331e+24            4.93847656          4.96899414        4.20422276e+24      4.20422278e+24            4.93847656          4.96899414        4.20422331e+24      4.20422331e+24        4.93847656      4.96899414    4.20422276e+24  4.20422278e+24
   4.96899414   5.00000000  4.20422332e+24  4.20422332e+24      4.98449707    5.03125000  4.20422332e+24  4.20422332e+24          4.96899414        5.00000000      4.20422332e+24    4.20422332e+24          4.96899414        5.00000000      4.20422332e+24    4.20422332e+24           4.96899414         5.00000000       4.20422332e+24     4.20422332e+24           4.96899414         5.00000000       4.20422332e+24     4.20422332e+24       4.96899414     5.00000000   4.20422332e+24  4.20422332e+24           4.96899414         5.00000000       4.20422278e+24     4.20422278e+24           4.96899414         5.00000000       4.20422331e+24     4.20422331e+24            4.96899414          5.00000000        4.20422278e+24      4.20422279e+24            4.96899414          5.00000000        4.20422331e+24      4.20422331e+24        4.96899414      5.00000000    4.20422278e+24  4.20422279e+24
   5.00000000   5.06250000  4.20422332e+24  4.20422332e+24      5.03125000    5.09375000  4.20422332e+24  4.20422332e+24          5.00000000        5.06250000      4.20422332e+24    4.20422332e+24          5.00000000        5.06250000      4.20422332e+24    4.20422332e+24           5.00000000         5.06250000       4.20422332e+24     4.20422332e+24           5.00000000         5.06250000       4.20422332e+24     4.20422332e+24       5.00000000     5.06250000   4.20422332e+24  4.20422332e+24           5.00000000         5.06250000       4.20422281e+24     4.20422281e+24           5.00000000         5.06250000       4.20422331e+24     4.20422331e+24            5.00000000          5.06250000        4.20422279e+24      4.20422282e+24            5.00000000          5.06250000        4.20422331e+24      4.20422331e+24        5.00000000      5.06250000    4.20422279e+24  4.20422282e+24
   5.06250000   5.12500000  4.20422332e+24  4.20422332e+24      5.09375000    5.15625000  4.20422332e+24  4.20422332e+24          5.06250000        5.12500000      4.20422332e+24    4.20422332e+24          5.06250000        5.12500000      4.20422332e+24    4.20422332e+24           5.06250000         5.12500000       4.20422332e+24     4.20422332e+24           5.06250000         5.12500000       4.20422332e+24     4.20422332e+24       5.06250000     5.12500000   4.20422332e+24  4.20422332e+24           5.06250000         5.12500000       4.20422284e+24     4.20422284e+24           5.06250000         5.12500000       4.20422331e+24     4.20422331e+24            5.06250000          5.12500000        4.20422282e+24      4.20422286e+24            5.06250000          5.12500000        4.20422331e+24      4.20422331e+24        5.06250000      5.12500000    4.20422282e+24  4.20422286e+24
   5.12500000   5.18750000  4.20422332e+24  4.20422332e+24      5.15625000    5.21875000  4.20422332e+24  4.20422332e+24          5.12500000        5.18750000      4.20422332e+24    4.20422332e+24          5.12500000        5.18750000      4.20422332e+24    4.20422332e+24           5.12500000         5.18750000       4.20422332e+24     4.20422332e+24           5.12500000         5.18750000       4.20422332e+24     4.20422332e+24       5.12500000     5.18750000   4.20422332e+24  4.20422332e+24           5.12500000         5.18750000       4.20422287e+24     4.20422287e+24           5.12500000         5.18750000       4.20422331e+24     4.20422331e+24            5.12500000          5.18750000        4.20422286e+24      4.20422289e+24            5.12500000          5.18750000        4.20422331e+24      4.20422331e+24        5.12500000      5.18750000    4.20422286e+24  4.20422289e+24
   5.18750000   5.25000000  4.20422332e+24  4.20422332e+24      5.21875000    5.28125000  4.20422332e+24  4.20422332e+24          5.18750000        5.25000000      4.20422332e+24    4.20422332e+24          5.18750000        5.25000000      4.20422332e+24    4.20422332e+24           5.18750000         5.25000000       4.20422332e+24     4.20422332e+24           5.18750000         5.25000000       4.20422332e+24     4.20422332e+24       5.18750000     5.25000000   4.20422332e+24  4.20422332e+24           5.18750000         5.25000000       4.20422291e+24     4.20422291e+24           5.18750000         5.25000000       4.20422331e+24     4.20422331e+24            5.18750000          5.25000000        4.20422289e+24      4.20422292e+24            5.18750000          5.25000000        4.20422331e+24      4.20422331e+24        5.18750000      5.25000000    4.20422289e+24  4.20422292e+24
   5.25000000   5.31250000  4.20422332e+24  4.20422332e+24      5.28125000    5.34375000  4.20422332e+24  4.20422332e+24          5.25000000        5.31250000      4.20422332e+24    4.20422332e+24          5.25000000        5.31250000      4.20422332e+24    4.20422332e+24           5.25000000         5.31250000       4.20422332e+24     4.20422332e+24           5.25000000         5.31250000       4.20422332e+24     4.20422332e+24       5.25000000     5.31250000   4.20422332e+24  4.20422332e+24           5.25000000         5.31250000       4.20422294e+24     4.20422294e+24           5.25000000         5.31250000       4.20422331e+24     4.20422331e+24            5.25000000          5.31250000        4.20422292e+24      4.20422296e+24            5.25000000          5.31250000        4.20422331e+24      4.20422331e+24        5.25000000      5.31250000    4.20422292e+24  4.20422296e+24
   5.31250000   5.37500000  4.20422332e+24  4.20422332e+24      5.34375000    5.40625000  4.20422332e+24  4.20422332e+24          5.31250000        5.37500000      4.20422332e+24    4.20422332e+24          5.31250000        5.37500000      4.20422332e+24    4.20422332e+24           5.31250000         5.37500000       4.20422332e+24     4.20422332e+24           5.31250000         5.37500000       4.20422332e+24     4.20422332e+24       5.31250000     5.37500000   4.20422332e+24  4.20422332e+24           5.31250000         5.37500000       4.20422297e+24     4.20422297e+24           5.31250000         5.37500000       4.20422331e+24     4.20422331e+24            5.31250000          5.37500000        4.20422296e+24      4.20422299e+24            5.31250000          5.37500000        4.20422331e+24      4.20422331e+24        5.31250000      5.37500000    4.20422296e+24  4.20422299e+24
   5.37500000   5.43750000  4.20422332e+24  4.20422332e+24      5.40625000    5.46875000  4.20422332e+24  4.20422332e+24          5.37500000        5.43750000      4.20422332e+24    4.20422332e+24          5.37500000        5.43750000      4.20422332e+24    4.20422332e+24           5.37500000         5.43750000       4.20422332e+24     4.20422332e+24           5.37500000         5.43750000       4.20422332e+24     4.20422332e+24       5.37500000     5.43750000   4.20422332e+24  4.20422332e+24           5.37500000         5.43750000       4.20422300e+24     4.20422300e+24           5.37500000         5.43750000       4.20422331e+24     4.20422331e+24            5.37500000          5.43750000        4.20422299e+24      4.20422302e+24            5.37500000          5.43750000        4.20422331e+24      4.20422331e+24        5.37500000      5.43750000    4.20422299e+24  4.20422302e+24
   5.43750000   5.50000000  4.20422332e+24  4.20422332e+24      5.46875000    5.53125000  4.20422332e+24  4.20422332e+24          5.43750000        5.50000000      4.20422332e+24    4.20422332e+24          5.43750000        5.50000000      4.20422332e+24    4.20422332e+24           5.43750000         5.50000000       4.20422332e+24     4.20422332e+24           5.43750000         5.50000000       4.20422332e+24     4.20422332e+24       5.43750000     5.50000000   4.20422332e+24  4.20422332e+24           5.43750000         5.50000000       4.20422304e+24     4.20422304e+24           5.43750000         5.50000000       4.20422331e+24     4.20422331e+24            5.43750000          5.50000000        4.20422302e+24      4.20422305e+24            5.43750000          5.50000000        4.20422331e+24      4.20422331e+24        5.43750000      5.50000000    4.20422302e+24  4.20422305e+24
   5.50000000   5.56250000  4.20422332e+24  4.20422332e+24      5.53125000    5.59375000  4.20422332e+24  4.20422332e+24          5.50000000        5.56250000      4.20422332e+24    4.20422332e+24          5.50000000        5.56250000      4.20422332e+24    4.20422332e+24           5.50000000         5.56250000       4.20422332e+24     4.20422332e+24           5.50000000         5.56250000       4.20422332e+24     4.20422332e+24       5.50000000     5.56250000   4.20422332e+24  4.20422332e+24           5.50000000         5.56250000       4.20422307e+24     4.20422307e+24           5.50000000         5.56250000       4.20422331e+24     4.20422331e+24            5.50000000          5.56250000        4.20422305e+24      4.20422309e+24            5.50000000          5.56250000        4.20422331e+24      4.20422331e+24        5.50000000      5.56250000    4.20422305e+24  4.20422309e+24
   5.56250000   5.62500000  4.20422332e+24  4.20422332e+24      5.59375000    5.65625000  4.20422332e+24  4.20422332e+24          5.56250000        5.62500000      4.20422332e+24    4.20422332e+24          5.56250000        5.62500000      4.20422332e+24    4.20422332e+24           5.56250000         5.62500000       4.20422332e+24     4.20422332e+24           5.56250000         5.62500000       4.20422332e+24     4.20422332e+24       5.56250000     5.62500000   4.20422332e+24  4.20422332e+24           5.56250000         5.62500000       4.20422310e+24     4.20422310e+24           5.56250000         5.62500000       4.20422331e+24     4.20422332e+24            5.56250000          5.62500000        4.20422309e+24      4.20422312e+24            5.56250000          5.62500000        4.20422331e+24      4.20422332e+24        5.56250000      5.62500000    4.20422309e+24  4.20422312e+24
   5.62500000   5.68750000  4.20422332e+24  4.20422332e+24      5.65625000    5.71875000  4.20422332e+24  4.20422332e+24          5.62500000        5.68750000      4.20422332e+24    4.20422332e+24          5.62500000        5.68750000      4.20422332e+24    4.20422332e+24           5.62500000         5.68750000       4.20422332e+24     4.20422332e+24           5.62500000         5.68750000       4.20422332e+24     4.20422332e+24       5.62500000     5.68750000   4.20422332e+24  4.20422332e+24           5.62500000         5.68750000       4.20422314e+24     4.20422314e+24           5.62500000         5.68750000       4.20422332e+24     4.20422332e+24            5.62500000          5.68750000        4.20422312e+24      4.20422315e+24            5.62500000          5.68750000        4.20422332e+24      4.20422332e+24        5.62500000      5.68750000    4.20422312e+24  4.20422315e+24
   5.68750000   5.75000000  4.20422332e+24  4.20422332e+24      5.71875000    5.78125000  4.20422332e+24  4.20422332e+24          5.68750000        5.75000000      4.20422332e+24    4.20422332e+24          5.68750000        5.75000000      4.20422332e+24    4.20422332e+24           5.68750000         5.75000000       4.20422332e+24     4.20422332e+24           5.68750000         5.75000000       4.20422332e+24     4.20422332e+24       5.68750000     5.75000000   4.20422332e+24  4.20422332e+24           5.68750000         5.75000000       4.20422317e+24     4.20422317e+24           5.68750000         5.75000000       4.20422332e+24     4.20422332e+24            5.68750000          5.75000000        4.20422315e+24      4.20422318e+24            5.68750000          5.75000000        4.20422332e+24      4.20422332e+24        5.68750000      5.75000000    4.20422315e+24  4.20422318e+24
   5.75000000   5.81250000  4.20422332e+24  4.20422332e+24      5.78125000    5.84375000  4.20422332e+24  4.20422332e+24          5.75000000        5.81250000      4.20422332e+24    4.20422332e+24          5.75000000        5.81250000      4.20422332e+24    4.20422332e+24           5.75000000         5.81250000       4.20422332e+24     4.20422332e+24           5.75000000         5.81250000       4.20422332e+24     4.20422332e+24       5.75000000     5.81250000   4.20422332e+24  4.20422332e+24           5.75000000         5.81250000       4.20422320e+24     4.20422320e+24           5.75000000         5.81250000       4.20422332e+24     4.20422332e+24            5.75000000          5.81250000        4.20422318e+24      4.20422322e+24            5.75000000          5.81250000        4.20422332e+24      4.20422332e+24        5.75000000      5.81250000    4.20422318e+24  4.20422322e+24
   5.81250000   5.87500000  4.20422332e+24  4.20422332e+24      5.84375000    5.90625000  4.20422332e+24  4.20422332e+24          5.81250000        5.87500000      4.20422332e+24    4.20422332e+24          5.81250000        5.87500000      4.20422332e+24    4.20422332e+24           5.81250000         5.87500000       4.20422332e+24     4.20422332e+24           5.81250000         5.87500000       4.20422332e+24     4.20422332e+24       5.81250000     5.87500000   4.20422332e+24  4.20422332e+24           5.81250000         5.87500000       4.20422323e+24     4.20422323e+24           5.81250000         5.87500000       4.20422332e+24     4.20422332e+24            5.81250000          5.87500000        4.20422322e+24      4.20422325e+24            5.81250000          5.87500000        4.20422332e+24      4.20422332e+24        5.81250000      5.87500000    4.20422322e+24  4.20422325e+24
   5.87500000   5.93750000  4.20422332e+24  4.20422332e+24      5.90625000    6.00000000  4.20422332e+24  4.20422332e+24          5.87500000        5.93750000      4.20422332e+24    4.20422332e+24          5.87500000        5.93750000      4.20422332e+24    4.20422332e+24           5.87500000         5.93750000       4.20422332e+24     4.20422332e+24           5.87500000         5.93750000       4.20422332e+24     4.20422332e+24       5.87500000     5.93750000   4.20422332e+24  4.20422332e+24           5.87500000         5.93750000       4.20422327e+24     4.20422327e+24           5.87500000         5.93750000       4.20422332e+24     4.20422332e+24            5.87500000          5.93750000        4.20422325e+24      4.20422328e+24            5.87500000          5.93750000        4.20422332e+24      4.20422332e+24        5.87500000      5.93750000    4.20422325e+24  4.20422328e+24
   5.93750000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.93750000        6.00000000      4.20422332e+24    4.20422332e+24          5.93750000        6.00000000      4.20422332e+24    4.20422332e+24           5.93750000         6.00000000       4.20422332e+24     4.20422332e+24           5.93750000         6.00000000       4.20422332e+24     4.20422332e+24       5.93750000     6.00000000   4.20422332e+24  4.20422332e+24           5.93750000         6.00000000       4.20422330e+24     4.20422330e+24           5.93750000         6.00000000       4.20422332e+24     4.20422332e+24            5.93750000          6.00000000        4.20422328e+24      4.20422332e+24            5.93750000          6.00000000        4.20422332e+24      4.20422332e+24        5.93750000      6.00000000    4.20422328e+24  4.20422332e+24


==> data/van_roosbroeck_solutions_0576.dat <==
  FVM_x_start    FVM_x_end     FVM_y_start       FVM_y_end    FVMp_x_start    FVMp_x_end    FVMp_y_start      FVMp_y_end    HDG_deg0_x_start    HDG_deg0_x_end    HDG_deg0_y_start    HDG_deg0_y_end    HDG_deg1_x_start    HDG_deg1_x_end    HDG_deg1_y_start    HDG_deg1_y_end    HDGp_deg0_x_start    HDGp_deg0_x_end    HDGp_deg0_y_start    HDGp_deg0_y_end    HDGp_deg1_x_start    HDGp_deg1_x_end    HDGp_deg1_y_start    HDGp_deg1_y_end    HDGpt_x_start    HDGpt_x_end    HDGpt_y_start     HDGpt_y_end    WHDG_deg0_x_start    WHDG_deg0_x_end    WHDG_deg0_y_start    WHDG_deg0_y_end    WHDG_deg1_x_start    WHDG_deg1_x_end    WHDG_deg1_y_start    WHDG_deg1_y_end    WHDGp_deg0_x_start    WHDGp_deg0_x_end    WHDGp_deg0_y_start    WHDGp_deg0_y_end    WHDGp_deg1_x_start    WHDGp_deg1_x_end    WHDGp_deg1_y_start    WHDGp_deg1_y_end    WHDGpt_x_start    WHDGpt_x_end    WHDGpt_y_start    WHDGpt_y_end
   0.00000000   0.03125000  1.09340701e+01  1.09340701e+01      0.00000000    0.04687500  1.09340701e+01  1.09340701e+01          0.00000000        0.03125000      1.09144487e+01    1.09144487e+01          0.00000000        0.03125000      1.09340701e+01    1.09341281e+01           0.00000000         0.03125000       1.09340701e+01     1.08948273e+01           0.00000000         0.03125000       1.09340701e+01     1.09341281e+01       0.00000000     0.03125000   1.09340701e+01  1.08948273e+01           0.00000000         0.03125000       1.09340701e+01     1.09340701e+01           0.00000000         0.03125000       1.09340701e+01     1.09340701e+01            0.00000000          0.03125000        1.09340701e+01      1.09340701e+01            0.00000000          0.03125000        1.09340701e+01      1.09340701e+01        0.00000000      0.03125000    1.09340701e+01  1.09340701e+01
   0.03125000   0.06250000  1.09340701e+01  1.09340701e+01      0.04687500    0.07812500  1.09340701e+01  1.09340701e+01          0.03125000        0.06250000      1.08752059e+01    1.08752059e+01          0.03125000        0.06250000      1.09341281e+01    1.09341860e+01           0.03125000         0.06250000       1.08948273e+01     1.08555846e+01           0.03125000         0.06250000       1.09341281e+01     1.09341860e+01       0.03125000     0.06250000   1.08948273e+01  1.08555846e+01           0.03125000         0.06250000       1.09340701e+01     1.09340701e+01           0.03125000         0.06250000       1.09340701e+01     1.09340701e+01            0.03125000          0.06250000        1.09340701e+01      1.09340701e+01            0.03125000          0.06250000        1.09340701e+01      1.09340701e+01        0.03125000      0.06250000    1.09340701e+01  1.09340701e+01
   0.06250000   0.09375000  1.09340701e+01  1.09340701e+01      0.07812500    0.10937500  1.09340701e+01  1.09340701e+01          0.06250000        0.09375000      1.08359632e+01    1.08359632e+01          0.06250000        0.09375000      1.09341860e+01    1.09342440e+01           0.06250000         0.09375000       1.08555846e+01     1.08163418e+01           0.06250000         0.09375000       1.09341860e+01     1.09342440e+01       0.06250000     0.09375000   1.08555846e+01  1.08163418e+01           0.06250000         0.09375000       1.09340701e+01     1.09340701e+01           0.06250000         0.09375000       1.09340701e+01     1.09340701e+01            0.06250000          0.09375000        1.09340701e+01      1.09340701e+01            0.06250000          0.09375000        1.09340701e+01      1.09340701e+01        0.06250000      0.09375000    1.09340701e+01  1.09340701e+01
   0.09375000   0.12500000  1.09340701e+01  1.09340701e+01      0.10937500    0.14062500  1.09340701e+01  1.09340701e+01          0.09375000        0.12500000      1.07967204e+01    1.07967204e+01          0.09375000        0.12500000      1.09342440e+01    1.09343020e+01           0.09375000         0.12500000       1.08163418e+01     1.07770990e+01           0.09375000         0.12500000       1.09342440e+01     1.09343020e+01       0.09375000     0.12500000   1.08163418e+01  1.07770990e+01           0.09375000         0.12500000       1.09340701e+01     1.09340701e+01           0.09375000         0.12500000       1.09340701e+01     1.09340701e+01            0.09375000          0.12500000        1.09340701e+01      1.09340700e+01            0.09375000          0.12500000        1.09340701e+01      1.09340701e+01        0.09375000      0.12500000    1.09340701e+01  1.09340700e+01
   0.12500000   0.15625000  1.09340701e+01  1.09340701e+01      0.14062500    0.17187500  1.09340701e+01  1.09340701e+01          0.12500000        0.15625000      1.07574776e+01    1.07574776e+01          0.12500000        0.15625000      1.09343020e+01    1.09343599e+01           0.12500000         0.15625000       1.07770990e+01     1.07378562e+01           0.12500000         0.15625000       1.09343020e+01     1.09343599e+01       0.12500000     0.15625000   1.07770990e+01  1.07378562e+01           0.12500000         0.15625000       1.09340700e+01     1.09340700e+01           0.12500000         0.15625000       1.09340701e+01     1.09340701e+01            0.12500000          0.15625000        1.09340700e+01      1.09340700e+01            0.12500000          0.15625000        1.09340701e+01      1.09340701e+01        0.12500000      0.15625000    1.09340700e+01  1.09340700e+01
   0.15625000   0.18750000  1.09340701e+01  1.09340701e+01      0.17187500    0.20312500  1.09340701e+01  1.09340701e+01          0.15625000        0.18750000      1.07182348e+01    1.07182348e+01          0.15625000        0.18750000      1.09343599e+01    1.09344179e+01           0.15625000         0.18750000       1.07378562e+01     1.06986134e+01           0.15625000         0.18750000       1.09343599e+01     1.09344179e+01       0.15625000     0.18750000   1.07378562e+01  1.06986134e+01           0.15625000         0.18750000       1.09340700e+01     1.09340700e+01           0.15625000         0.18750000       1.09340701e+01     1.09340701e+01            0.15625000          0.18750000        1.09340700e+01      1.09340700e+01            0.15625000          0.18750000        1.09340701e+01      1.09340701e+01        0.15625000      0.18750000    1.09340700e+01  1.09340700e+01
   0.18750000   0.21875000  1.09340701e+01  1.09340701e+01      0.20312500    0.23437500  1.09340701e+01  1.09340701e+01          0.18750000        0.21875000      1.06789920e+01    1.06789920e+01          0.18750000        0.21875000      1.09344179e+01    1.09344758e+01           0.18750000         0.21875000       1.06986134e+01     1.06593706e+01           0.18750000         0.21875000       1.09344179e+01     1.09344758e+01       0.18750000     0.21875000   1.06986134e+01  1.06593706e+01           0.18750000         0.21875000       1.09340700e+01     1.09340700e+01           0.18750000         0.21875000       1.09340701e+01     1.09340701e+01            0.18750000          0.21875000        1.09340700e+01      1.09340700e+01            0.18750000          0.21875000        1.09340701e+01      1.09340701e+01        0.18750000      0.21875000    1.09340700e+01  1.09340700e+01
   0.21875000   0.25000000  1.09340701e+01  1.09340701e+01      0.23437500    0.26562500  1.09340701e+01  1.09340701e+01          0.21875000        0.25000000      1.06397492e+01    1.06397492e+01          0.21875000        0.25000000      1.09344758e+01    1.09345338e+01           0.21875000         0.25000000       1.06593706e+01     1.06201278e+01           0.21875000         0.25000000       1.09344758e+01     1.09345338e+01       0.21875000     0.25000000   1.06593706e+01  1.06201278e+01           0.21875000         0.25000000       1.09340700e+01     1.09340700e+01           0.21875000         0.25000000       1.09340701e+01     1.09340701e+01            0.21875000          0.25000000        1.09340700e+01      1.09340700e+01            0.21875000          0.25000000        1.09340701e+01      1.09340701e+01        0.21875000      0.25000000    1.09340700e+01  1.09340700e+01
   0.25000000   0.28125000  1.09340701e+01  1.09340701e+01      0.26562500    0.29687500  1.09340701e+01  1.09340701e+01          0.25000000        0.28125000      1.06005064e+01    1.06005064e+01          0.25000000        0.28125000      1.09345338e+01    1.09345917e+01           0.25000000         0.28125000       1.06201278e+01     1.05808850e+01           0.25000000         0.28125000       1.09345338e+01     1.09345917e+01       0.25000000     0.28125000   1.06201278e+01  1.05808850e+01           0.25000000         0.28125000       1.09340700e+01     1.09340700e+01           0.25000000         0.28125000       1.09340701e+01     1.09340701e+01            0.25000000          0.28125000        1.09340700e+01      1.09340699e+01            0.25000000          0.28125000        1.09340701e+01      1.09340701e+01        0.25000000      0.28125000    1.09340700e+01  1.09340699e+01
   0.28125000   0.31250000  1.09340701e+01  1.09340701e+01      0.29687500    0.32812500  1.09340701e+01  1.09340701e+01          0.28125000        0.31250000      1.05612636e+01    1.05612636e+01          0.28125000        0.31250000      1.09345917e+01    1.09346497e+01           0.28125000         0.31250000       1.05808850e+01     1.05416422e+01           0.28125000         0.31250000       1.09345917e+01     1.09346497e+01       0.28125000     0.31250000   1.05808850e+01  1.05416422e+01           0.28125000         0.31250000       1.09340699e+01     1.09340699e+01           0.28125000         0.31250000       1.09340701e+01     1.09340701e+01            0.28125000          0.31250000        1.09340699e+01      1.09340699e+01            0.28125000          0.31250000        1.09340701e+01      1.09340701e+01        0.28125000      0.31250000    1.09340699e+01  1.09340699e+01
   0.31250000   0.34375000  1.09340701e+01  1.09340701e+01      0.32812500    0.35937500  1.09340701e+01  1.09340701e+01          0.31250000        0.34375000      1.05220208e+01    1.05220208e+01          0.31250000        0.34375000      1.09346497e+01    1.09347077e+01           0.31250000         0.34375000       1.05416422e+01     1.05023995e+01           0.31250000         0.34375000       1.09346497e+01     1.09347077e+01       0.31250000     0.34375000   1.05416422e+01  1.05023995e+01           0.31250000         0.34375000       1.09340699e+01     1.09340699e+01           0.31250000         0.34375000       1.09340701e+01     1.09340701e+01            0.31250000          0.34375000        1.09340699e+01      1.09340699e+01            0.31250000          0.34375000        1.09340701e+01      1.09340701e+01        0.31250000      0.34375000    1.09340699e+01  1.09340699e+01
   0.34375000   0.37500000  1.09340701e+01  1.09340701e+01      0.35937500    0.39062500  1.09340701e+01  1.09340701e+01          0.34375000        0.37500000      1.04827781e+01    1.04827781e+01          0.34375000        0.37500000      1.09347077e+01    1.09347656e+01           0.34375000         0.37500000       1.05023995e+01     1.04631567e+01           0.34375000         0.37500000       1.09347077e+01     1.09347656e+01       0.34375000     0.37500000   1.05023995e+01  1.04631567e+01           0.34375000         0.37500000       1.09340699e+01     1.09340699e+01           0.34375000         0.37500000       1.09340701e+01     1.09340701e+01            0.34375000          0.37500000        1.09340699e+01      1.09340699e+01            0.34375000          0.37500000        1.09340701e+01      1.09340701e+01        0.34375000      0.37500000    1.09340699e+01  1.09340699e+01
   0.37500000   0.40625000  1.09340701e+01  1.09340701e+01      0.39062500    0.42187500  1.09340701e+01  1.09340701e+01          0.37500000        0.40625000      1.04435353e+01    1.04435353e+01          0.37500000        0.40625000      1.09347656e+01    1.09348236e+01           0.37500000         0.40625000       1.04631567e+01     1.04239139e+01           0.37500000         0.40625000       1.09347656e+01     1.09348236e+01       0.37500000     0.40625000   1.04631567e+01  1.04239139e+01           0.37500000         0.40625000       1.09340699e+01     1.09340699e+01           0.37500000         0.40625000       1.09340701e+01     1.09340701e+01            0.37500000          0.40625000        1.09340699e+01      1.09340699e+01            0.37500000          0.40625000        1.09340701e+01      1.09340701e+01        0.37500000      0.40625000    1.09340699e+01  1.09340699e+01
   0.40625000   0.43750000  1.09340701e+01  1.09340701e+01      0.42187500    0.45312500  1.09340701e+01  1.09340701e+01          0.40625000        0.43750000      1.04042925e+01    1.04042925e+01          0.40625000        0.43750000      1.09348236e+01    1.09348815e+01           0.40625000         0.43750000       1.04239139e+01     1.03846711e+01           0.40625000         0.43750000       1.09348236e+01     1.09348815e+01       0.40625000     0.43750000   1.04239139e+01  1.03846711e+01           0.40625000         0.43750000       1.09340698e+01     1.09340698e+01           0.40625000         0.43750000       1.09340701e+01     1.09340701e+01            0.40625000          0.43750000        1.09340699e+01      1.09340698e+01            0.40625000          0.43750000        1.09340701e+01      1.09340701e+01        0.40625000      0.43750000    1.09340699e+01  1.09340698e+01
   0.43750000   0.46875000  1.09340701e+01  1.09340701e+01      0.45312500    0.48437500  1.09340701e+01  1.09340701e+01          0.43750000        0.46875000      1.03650497e+01    1.03650497e+01          0.43750000        0.46875000      1.09348815e+01    1.09349395e+01           0.43750000         0.46875000       1.03846711e+01     1.03454283e+01           0.43750000         0.46875000       1.09348815e+01     1.09349395e+01       0.43750000     0.46875000   1.03846711e+01  1.03454283e+01           0.43750000         0.46875000       1.09340698e+01     1.09340698e+01           0.43750000         0.46875000       1.09340701e+01     1.09340701e+01            0.43750000          0.46875000        1.09340698e+01      1.09340698e+01            0.43750000          0.46875000        1.09340701e+01      1.09340701e+01        0.43750000      0.46875000    1.09340698e+01  1.09340698e+01
   0.46875000   0.50000000  1.09340701e+01  1.09340701e+01      0.48437500    0.51562500  1.09340701e+01  1.09340701e+01          0.46875000        0.50000000      1.03258069e+01    1.03258069e+01          0.46875000        0.50000000      1.09349395e+01    1.09349974e+01           0.46875000         0.50000000       1.03454283e+01     1.03061855e+01           0.46875000         0.50000000       1.09349395e+01     1.09349974e+01       0.46875000     0.50000000   1.03454283e+01  1.03061855e+01           0.46875000         0.50000000       1.09340698e+01     1.09340698e+01           0.46875000         0.50000000       1.09340701e+01     1.09340701e+01            0.46875000          0.50000000        1.09340698e+01      1.09340698e+01            0.46875000          0.50000000        1.09340701e+01      1.09340701e+01        0.46875000      0.50000000    1.09340698e+01  1.09340698e+01
   0.50000000   0.53125000  1.09340701e+01  1.09340701e+01      0.51562500    0.54687500  1.09340701e+01  1.09340701e+01          0.50000000        0.53125000      1.02865641e+01    1.02865641e+01          0.50000000        0.53125000      1.09349974e+01    1.09350554e+01           0.50000000         0.53125000       1.03061855e+01     1.02669427e+01           0.50000000         0.53125000       1.09349974e+01     1.09350554e+01       0.50000000     0.53125000   1.03061855e+01  1.02669427e+01           0.50000000         0.53125000       1.09340698e+01     1.09340698e+01           0.50000000         0.53125000       1.09340701e+01     1.09340701e+01            0.50000000          0.53125000        1.09340698e+01      1.09340698e+01            0.50000000          0.53125000        1.09340701e+01      1.09340701e+01        0.50000000      0.53125000    1.09340698e+01  1.09340698e+01
   0.53125000   0.56250000  1.09340701e+01  1.09340701e+01      0.54687500    0.57812500  1.09340701e+01  1.09340701e+01          0.53125000        0.56250000      1.02473213e+01    1.02473213e+01          0.53125000        0.56250000      1.09350554e+01    1.09351133e+01           0.53125000         0.56250000       1.02669427e+01     1.02276999e+01           0.53125000         0.56250000       1.09350554e+01     1.09351133e+01       0.53125000     0.56250000   1.02669427e+01  1.02276999e+01           0.53125000         0.56250000       1.09340698e+01     1.09340698e+01           0.53125000         0.56250000       1.09340701e+01     1.09340701e+01            0.53125000          0.56250000        1.09340698e+01      1.09340697e+01            0.53125000          0.56250000        1.09340701e+01      1.09340701e+01        0.53125000      0.56250000    1.09340698e+01  1.09340697e+01
   0.56250000   0.59375000  1.09340701e+01  1.09340701e+01      0.57812500    0.60937500  1.09340701e+01  1.09340701e+01          0.56250000        0.59375000      1.02080785e+01    1.02080785e+01          0.56250000        0.59375000      1.09351133e+01    1.09351713e+01           0.56250000         0.59375000       1.02276999e+01     1.01884571e+01           0.56250000         0.59375000       1.09351133e+01     1.09351713e+01       0.56250000     0.59375000   1.02276999e+01  1.01884571e+01           0.56250000         0.59375000       1.09340697e+01     1.09340697e+01           0.56250000         0.59375000       1.09340701e+01     1.09340701e+01            0.56250000          0.59375000        1.09340697e+01      1.09340697e+01            0.56250000          0.59375000        1.09340701e+01      1.09340701e+01        0.56250000      0.59375000    1.09340697e+01  1.09340697e+01
   0.59375000   0.62500000  1.09340701e+01  1.09340701e+01      0.60937500    0.64062500  1.09340701e+01  1.09340701e+01          0.59375000        0.62500000      1.01688357e+01    1.01688357e+01          0.59375000        0.62500000      1.09351713e+01    1.09352293e+01           0.59375000         0.62500000       1.01884571e+01     1.01492144e+01           0.59375000         0.62500000       1.09351713e+01     1.09352293e+01       0.59375000     0.62500000   1.01884571e+01  1.01492144e+01           0.59375000         0.62500000       1.09340697e+01     1.09340697e+01           0.59375000         0.62500000       1.09340701e+01     1.09340701e+01            0.59375000          0.62500000        1.09340697e+01      1.09340697e+01            0.59375000          0.62500000        1.09340701e+01      1.09340701e+01        0.59375000      0.62500000    1.09340697e+01  1.09340697e+01
   0.62500000   0.65625000  1.09340701e+01  1.09340701e+01      0.64062500    0.67187500  1.09340701e+01  1.09340701e+01          0.62500000        0.65625000      1.01295930e+01    1.01295930e+01          0.62500000        0.65625000      1.09352293e+01    1.09352872e+01           0.62500000         0.65625000       1.01492144e+01     1.01099716e+01           0.62500000         0.65625000       1.09352293e+01     1.09352872e+01       0.62500000     0.65625000   1.01492144e+01  1.01099716e+01           0.62500000         0.65625000       1.09340697e+01     1.09340697e+01           0.62500000         0.65625000       1.09340701e+01     1.09340701e+01            0.62500000          0.65625000        1.09340697e+01      1.09340697e+01            0.62500000          0.65625000        1.09340701e+01      1.09340701e+01        0.62500000      0.65625000    1.09340697e+01  1.09340697e+01
   0.65625000   0.68750000  1.09340701e+01  1.09340701e+01      0.67187500    0.70312500  1.09340701e+01  1.09340701e+01          0.65625000        0.68750000      1.00903502e+01    1.00903502e+01          0.65625000        0.68750000      1.09352872e+01    1.09353452e+01           0.65625000         0.68750000       1.01099716e+01     1.00707288e+01           0.65625000         0.68750000       1.09352872e+01     1.09353452e+01       0.65625000     0.68750000   1.01099716e+01  1.00707288e+01           0.65625000         0.68750000       1.09340697e+01     1.09340697e+01           0.65625000         0.68750000       1.09340701e+01     1.09340701e+01            0.65625000          0.68750000        1.09340697e+01      1.09340697e+01            0.65625000          0.68750000        1.09340701e+01      1.09340701e+01        0.65625000      0.68750000    1.09340697e+01  1.09340697e+01
   0.68750000   0.71875000  1.09340701e+01  1.09340701e+01      0.70312500    0.73437500  1.09340701e+01  1.09340701e+01          0.68750000        0.71875000      1.00511074e+01    1.00511074e+01          0.68750000        0.71875000      1.09353452e+01    1.09354031e+01           0.68750000         0.71875000       1.00707288e+01     1.00314860e+01           0.68750000         0.71875000       1.09353452e+01     1.09354031e+01       0.68750000     0.71875000   1.00707288e+01  1.00314860e+01           0.68750000         0.71875000       1.09340697e+01     1.09340697e+01           0.68750000         0.71875000       1.09340701e+01     1.09340701e+01            0.68750000          0.71875000        1.09340697e+01      1.09340696e+01            0.68750000          0.71875000        1.09340701e+01      1.09340701e+01        0.68750000      0.71875000    1.09340697e+01  1.09340696e+01
   0.71875000   0.75000000  1.09340701e+01  1.09340701e+01      0.73437500    0.76562500  1.09340701e+01  1.09340701e+01          0.71875000        0.75000000      1.00118646e+01    1.00118646e+01          0.71875000        0.75000000      1.09354031e+01    1.09354611e+01           0.71875000         0.75000000       1.00314860e+01     9.99224320e+00           0.71875000         0.75000000       1.09354031e+01     1.09354611e+01       0.71875000     0.75000000   1.00314860e+01  9.99224320e+00           0.71875000         0.75000000       1.09340696e+01     1.09340696e+01           0.71875000         0.75000000       1.09340701e+01     1.09340701e+01            0.71875000          0.75000000        1.09340696e+01      1.09340696e+01            0.71875000          0.75000000        1.09340701e+01      1.09340701e+01        0.71875000      0.75000000    1.09340696e+01  1.09340696e+01
   0.75000000   0.78125000  1.09340701e+01  1.09340701e+01      0.76562500    0.79687500  1.09340701e+01  1.09340701e+01          0.75000000        0.78125000      9.97262180e+00    9.97262180e+00          0.75000000        0.78125000      1.09354611e+01    1.09355190e+01           0.75000000         0.78125000       9.99224320e+00     9.95300041e+00           0.75000000         0.78125000       1.09354611e+01     1.09355190e+01       0.75000000     0.78125000   9.99224320e+00  9.95300041e+00           0.75000000         0.78125000       1.09340696e+01     1.09340696e+01           0.75000000         0.78125000       1.09340701e+01     1.09340701e+01            0.75000000          0.78125000        1.09340696e+01      1.09340696e+01            0.75000000          0.78125000        1.09340701e+01      1.09340701e+01        0.75000000      0.78125000    1.09340696e+01  1.09340696e+01
   0.78125000   0.81250000  1.09340701e+01  1.09340701e+01      0.79687500    0.82812500  1.09340701e+01  1.09340701e+01          0.78125000        0.81250000      9.93337902e+00    9.93337902e+00          0.78125000        0.81250000      1.09355190e+01    1.09355770e+01           0.78125000         0.81250000       9.95300041e+00     9.91375762e+00           0.78125000         0.81250000       1.09355190e+01     1.09355770e+01       0.78125000     0.81250000   9.95300041e+00  9.91375762e+00           0.78125000         0.81250000       1.09340696e+01     1.09340696e+01           0.78125000         0.81250000       1.09340701e+01     1.09340701e+01            0.78125000          0.81250000        1.09340696e+01      1.09340696e+01            0.78125000          0.81250000        1.09340701e+01      1.09340701e+01        0.78125000      0.81250000    1.09340696e+01  1.09340696e+01
   0.81250000   0.84375000  1.09340701e+01  1.09340701e+01      0.82812500    0.85937500  1.09340701e+01  1.09340701e+01          0.81250000        0.84375000      9.89413623e+00    9.89413623e+00          0.81250000        0.84375000      1.09355770e+01    1.09356350e+01           0.81250000         0.84375000       9.91375762e+00     9.87451483e+00           0.81250000         0.84375000       1.09355770e+01     1.09356350e+01       0.81250000     0.84375000   9.91375762e+00  9.87451483e+00           0.81250000         0.84375000       1.09340696e+01     1.09340696e+01           0.81250000         0.84375000       1.09340701e+01     1.09340701e+01            0.81250000          0.84375000        1.09340696e+01      1.09340696e+01            0.81250000          0.84375000        1.09340701e+01      1.09340701e+01        0.81250000      0.84375000    1.09340696e+01  1.09340696e+01
   0.84375000   0.87500000  1.09340701e+01  1.09340701e+01      0.85937500    0.89062500  1.09340701e+01  1.09340701e+01          0.84375000        0.87500000      9.85489344e+00    9.85489344e+00          0.84375000        0.87500000      1.09356350e+01    1.09356929e+01           0.84375000         0.87500000       9.87451483e+00     9.83527204e+00           0.84375000         0.87500000       1.09356350e+01     1.09356929e+01       0.84375000     0.87500000   9.87451483e+00  9.83527204e+00           0.84375000         0.87500000       1.09340695e+01     1.09340695e+01           0.84375000         0.87500000       1.09340701e+01     1.09340701e+01            0.84375000          0.87500000        1.09340696e+01      1.09340695e+01            0.84375000          0.87500000        1.09340701e+01      1.09340701e+01        0.84375000      0.87500000    1.09340696e+01  1.09340695e+01
   0.87500000   0.90625000  1.09340701e+01  1.09340701e+01      0.89062500    0.92187500  1.09340701e+01  1.09340701e+01          0.87500000        0.90625000      9.81565065e+00    9.81565065e+00          0.87500000        0.90625000      1.09356929e+01    1.09357509e+01           0.87500000         0.90625000       9.83527204e+00     9.79602925e+00           0.87500000         0.90625000       1.09356929e+01     1.09357509e+01       0.87500000     0.90625000   9.83527204e+00  9.79602925e+00           0.87500000         0.90625000       1.09340695e+01     1.09340695e+01           0.87500000         0.90625000       1.09340701e+01     1.09340701e+01            0.87500000          0.90625000        1.09340695e+01      1.09340695e+01            0.87500000          0.90625000        1.09340701e+01      1.09340701e+01        0.87500000      0.90625000    1.09340695e+01  1.09340695e+01
   0.90625000   0.93750000  1.09340701e+01  1.09340701e+01      0.92187500    0.95312500  1.09340701e+01  1.09340701e+01          0.90625000        0.93750000      9.77640786e+00    9.77640786e+00          0.90625000        0.93750000      1.09357509e+01    1.09358088e+01           0.90625000         0.93750000       9.79602925e+00     9.75678647e+00           0.90625000         0.93750000       1.09357509e+01     1.09358088e+01       0.90625000     0.93750000   9.79602925e+00  9.75678647e+00           0.90625000         0.93750000       1.09340695e+01     1.09340695e+01           0.90625000         0.93750000       1.09340701e+01     1.09340701e+01            0.90625000          0.93750000        1.09340695e+01      1.09340695e+01            0.90625000          0.93750000        1.09340701e+01      1.09340701e+01        0.90625000      0.93750000    1.09340695e+01  1.09340695e+01
   0.93750000   0.96875000  1.09340701e+01  1.09340701e+01      0.95312500    0.98437500  1.09340701e+01  1.09340701e+01          0.93750000        0.96875000      9.73716507e+00    9.73716507e+00          0.93750000        0.96875000      1.09358088e+01    1.09358668e+01           0.93750000         0.96875000       9.75678647e+00     9.71754368e+00           0.93750000         0.96875000       1.09358088e+01     1.09358668e+01       0.93750000     0.96875000   9.75678647e+00  9.71754368e+00           0.93750000         0.96875000       1.09340695e+01     1.09340695e+01           0.93750000         0.96875000       1.09340701e+01     1.09340701e+01            0.93750000          0.96875000        1.09340695e+01      1.09340695e+01            0.93750000          0.96875000        1.09340701e+01      1.09340701e+01        0.93750000      0.96875000    1.09340695e+01  1.09340695e+01
   0.96875000   1.00000000  1.09340701e+01  1.09340701e+01      0.98437500    1.00778198  1.09340701e+01  1.09340701e+01          0.96875000        1.00000000      9.69792228e+00    9.69792228e+00          0.96875000        1.00000000      1.09358668e+01    1.09359247e+01           0.96875000         1.00000000       9.71754368e+00     9.67830089e+00           0.96875000         1.00000000       1.09358668e+01     1.09359247e+01       0.96875000     1.00000000   9.71754368e+00  9.67830089e+00           0.96875000         1.00000000       1.09340695e+01     1.09340695e+01           0.96875000         1.00000000       1.09340701e+01     1.09340701e+01            0.96875000          1.00000000        1.09340695e+01      1.09340695e+01            0.96875000          1.00000000        1.09340701e+01      1.09340701e+01        0.96875000      1.00000000    1.09340695e+01  1.09340695e+01
   1.00000000   1.01556396  1.09340701e+01  1.09340701e+01      1.00778198    1.02328491  1.09340701e+01  1.09340701e+01          1.00000000        1.01556396      9.66852775e+00    9.66852775e+00          1.00000000        1.01556396      1.09359247e+01    1.09359536e+01           1.00000000         1.01556396       9.67830089e+00     9.65875461e+00           1.00000000         1.01556396       1.09359247e+01     1.09359536e+01       1.00000000     1.01556396   9.67830089e+00  9.65875461e+00           1.00000000         1.01556396       1.09340694e+01     1.09340694e+01           1.00000000         1.01556396       1.09340701e+01     1.09340701e+01            1.00000000          1.01556396        1.09340695e+01      1.09340694e+01            1.00000000          1.01556396        1.09340701e+01      1.09340701e+01        1.00000000      1.01556396    1.09340695e+01  1.09340694e+01
   1.01556396   1.03100586  1.09340701e+01  1.09340701e+01      1.02328491    1.03866577  1.09340701e+01  1.09340701e+01          1.01556396        1.03100586      9.64905811e+00    9.64905811e+00          1.01556396        1.03100586      1.09359536e+01    1.09359822e+01           1.01556396         1.03100586       9.65875461e+00     9.63936162e+00           1.01556396         1.03100586       1.09359536e+01     1.09359822e+01       1.01556396     1.03100586   9.65875461e+00  9.63936162e+00           1.01556396         1.03100586       1.09340694e+01     1.09340694e+01           1.01556396         1.03100586       1.09340701e+01     1.09340701e+01            1.01556396          1.03100586        1.09340694e+01      1.09340694e+01            1.01556396          1.03100586        1.09340701e+01      1.09340701e+01        1.01556396      1.03100586    1.09340694e+01  1.09340694e+01
   1.03100586   1.04632568  1.09340701e+01  1.09340701e+01      1.03866577    1.05392456  1.09340701e+01  1.09340701e+01          1.03100586        1.04632568      9.62974177e+00    9.62974177e+00          1.03100586        1.04632568      1.09359822e+01    1.09360107e+01           1.03100586         1.04632568       9.63936162e+00     9.62012192e+00           1.03100586         1.04632568       1.09359822e+01     1.09360107e+01       1.03100586     1.04632568   9.63936162e+00  9.62012192e+00           1.03100586         1.04632568       1.09340694e+01     1.09340694e+01           1.03100586         1.04632568       1.09340701e+01     1.09340701e+01            1.03100586          1.04632568        1.09340694e+01      1.09340694e+01            1.03100586          1.04632568        1.09340701e+01      1.09340701e+01        1.03100586      1.04632568    1.09340694e+01  1.09340694e+01
   1.04632568   1.06152344  1.09340701e+01  1.09340701e+01      1.05392456    1.06906128  1.09340701e+01  1.09340701e+01          1.04632568        1.06152344      9.61057872e+00    9.61057872e+00          1.04632568        1.06152344      1.09360107e+01    1.09360388e+01           1.04632568         1.06152344       9.62012192e+00     9.60103552e+00           1.04632568         1.06152344       1.09360107e+01     1.09360388e+01       1.04632568     1.06152344   9.62012192e+00  9.60103552e+00           1.04632568         1.06152344       1.09340694e+01     1.09340694e+01           1.04632568         1.06152344       1.09340701e+01     1.09340701e+01            1.04632568          1.06152344        1.09340694e+01      1.09340694e+01            1.04632568          1.06152344        1.09340701e+01      1.09340701e+01        1.04632568      1.06152344    1.09340694e+01  1.09340694e+01
   1.06152344   1.07659912  1.09340701e+01  1.09340701e+01      1.06906128    1.08407593  1.09340701e+01  1.09340701e+01          1.06152344        1.07659912      9.59156896e+00    9.59156896e+00          1.06152344        1.07659912      1.09360388e+01    1.09360668e+01           1.06152344         1.07659912       9.60103552e+00     9.58210241e+00           1.06152344         1.07659912       1.09360388e+01     1.09360668e+01       1.06152344     1.07659912   9.60103552e+00  9.58210241e+00           1.06152344         1.07659912       1.09340694e+01     1.09340694e+01           1.06152344         1.07659912       1.09340701e+01     1.09340701e+01            1.06152344          1.07659912        1.09340694e+01      1.09340694e+01            1.06152344          1.07659912        1.09340701e+01      1.09340701e+01        1.06152344      1.07659912    1.09340694e+01  1.09340694e+01
   1.07659912   1.09155273  1.09340701e+01  1.09340701e+01      1.08407593    1.09896851  1.09340701e+01  1.09340701e+01          1.07659912        1.09155273      9.57271250e+00    9.57271250e+00          1.07659912        1.09155273      1.09360668e+01    1.09360945e+01           1.07659912         1.09155273       9.58210241e+00     9.56332259e+00           1.07659912         1.09155273       1.09360668e+01     1.09360945e+01       1.07659912     1.09155273   9.58210241e+00  9.56332259e+00           1.07659912         1.09155273       1.09340694e+01     1.09340694e+01           1.07659912         1.09155273       1.09340701e+01     1.09340701e+01            1.07659912          1.09155273        1.09340694e+01      1.09340694e+01            1.07659912          1.09155273        1.09340701e+01      1.09340701e+01        1.07659912      1.09155273    1.09340694e+01  1.09340694e+01
   1.09155273   1.10638428  1.09340701e+01  1.09340701e+01      1.09896851    1.11373901  1.09340701e+01  1.09340701e+01          1.09155273        1.10638428      9.55400933e+00    9.55400933e+00          1.09155273        1.10638428      1.09360945e+01    1.09361220e+01           1.09155273         1.10638428       9.56332259e+00     9.54469606e+00           1.09155273         1.10638428       1.09360945e+01     1.09361220e+01       1.09155273     1.10638428   9.56332259e+00  9.54469606e+00           1.09155273         1.10638428       1.09340694e+01     1.09340694e+01           1.09155273         1.10638428       1.09340701e+01     1.09340701e+01            1.09155273          1.10638428        1.09340694e+01      1.09340694e+01            1.09155273          1.10638428        1.09340701e+01      1.09340701e+01        1.09155273      1.10638428    1.09340694e+01  1.09340694e+01
   1.10638428   1.12109375  1.09340701e+01  1.09340701e+01      1.11373901    1.12838745  1.09340701e+01  1.09340701e+01          1.10638428        1.12109375      9.53545945e+00    9.53545945e+00          1.10638428        1.12109375      1.09361220e+01    1.09361493e+01           1.10638428         1.12109375       9.54469606e+00     9.52622283e+00           1.10638428         1.12109375       1.09361220e+01     1.09361493e+01       1.10638428     1.12109375   9.54469606e+00  9.52622283e+00           1.10638428         1.12109375       1.09340694e+01     1.09340694e+01           1.10638428         1.12109375       1.09340701e+01     1.09340701e+01            1.10638428          1.12109375        1.09340694e+01      1.09340694e+01            1.10638428          1.12109375        1.09340701e+01      1.09340701e+01        1.10638428      1.12109375    1.09340694e+01  1.09340694e+01
   1.12109375   1.13568115  1.09340701e+01  1.09340701e+01      1.12838745    1.14291382  1.09340701e+01  1.09340701e+01          1.12109375        1.13568115      9.51706287e+00    9.51706287e+00          1.12109375        1.13568115      1.09361493e+01    1.09361764e+01           1.12109375         1.13568115       9.52622283e+00     9.50790290e+00           1.12109375         1.13568115       1.09361493e+01     1.09361764e+01       1.12109375     1.13568115   9.52622283e+00  9.50790290e+00           1.12109375         1.13568115       1.09340694e+01     1.09340694e+01           1.12109375         1.13568115       1.09340701e+01     1.09340701e+01            1.12109375          1.13568115        1.09340694e+01      1.09340694e+01            1.12109375          1.13568115        1.09340701e+01      1.09340701e+01        1.12109375      1.13568115    1.09340694e+01  1.09340694e+01
   1.13568115   1.15014648  1.09340701e+01  1.09340701e+01      1.14291382    1.15731812  1.09340701e+01  1.09340701e+01          1.13568115        1.15014648      9.49881957e+00    9.49881957e+00          1.13568115        1.15014648      1.09361764e+01    1.09362032e+01           1.13568115         1.15014648       9.50790290e+00     9.48973625e+00           1.13568115         1.15014648       1.09361764e+01     1.09362032e+01       1.13568115     1.15014648   9.50790290e+00  9.48973625e+00           1.13568115         1.15014648       1.09340694e+01     1.09340694e+01           1.13568115         1.15014648       1.09340701e+01     1.09340701e+01            1.13568115          1.15014648        1.09340694e+01      1.09340693e+01            1.13568115          1.15014648        1.09340701e+01      1.09340701e+01        1.13568115      1.15014648    1.09340694e+01  1.09340693e+01
   1.15014648   1.16448975  1.09340701e+01  1.09340701e+01      1.15731812    1.17160034  1.09340701e+01  1.09340701e+01          1.15014648        1.16448975      9.48072958e+00    9.48072958e+00          1.15014648        1.16448975      1.09362032e+01    1.09362298e+01           1.15014648         1.16448975       9.48973625e+00     9.47172290e+00           1.15014648         1.16448975       1.09362032e+01     1.09362298e+01       1.15014648     1.16448975   9.48973625e+00  9.47172290e+00           1.15014648         1.16448975       1.09340693e+01     1.09340693e+01           1.15014648         1.16448975       1.09340701e+01     1.09340701e+01            1.15014648          1.16448975        1.09340693e+01      1.09340693e+01            1.15014648          1.16448975        1.09340701e+01      1.09340701e+01        1.15014648      1.16448975    1.09340693e+01  1.09340693e+01
   1.16448975   1.17871094  1.09340701e+01  1.09340701e+01      1.17160034    1.18576050  1.09340701e+01  1.09340701e+01          1.16448975        1.17871094      9.46279288e+00    9.46279288e+00          1.16448975        1.17871094      1.09362298e+01    1.09362562e+01           1.16448975         1.17871094       9.47172290e+00     9.45386285e+00           1.16448975         1.17871094       1.09362298e+01     1.09362562e+01       1.16448975     1.17871094   9.47172290e+00  9.45386285e+00           1.16448975         1.17871094       1.09340693e+01     1.09340693e+01           1.16448975         1.17871094       1.09340701e+01     1.09340701e+01            1.16448975          1.17871094        1.09340693e+01      1.09340693e+01            1.16448975          1.17871094        1.09340701e+01      1.09340701e+01        1.16448975      1.17871094    1.09340693e+01  1.09340693e+01
   1.17871094   1.19281006  1.09340701e+01  1.09340701e+01      1.18576050    1.19979858  1.09340701e+01  1.09340701e+01          1.17871094        1.19281006      9.44500947e+00    9.44500947e+00          1.17871094        1.19281006      1.09362562e+01    1.09362823e+01           1.17871094         1.19281006       9.45386285e+00     9.43615609e+00           1.17871094         1.19281006       1.09362562e+01     1.09362823e+01       1.17871094     1.19281006   9.45386285e+00  9.43615609e+00           1.17871094         1.19281006       1.09340693e+01     1.09340693e+01           1.17871094         1.19281006       1.09340701e+01     1.09340701e+01            1.17871094          1.19281006        1.09340693e+01      1.09340693e+01            1.17871094          1.19281006        1.09340701e+01      1.09340701e+01        1.17871094      1.19281006    1.09340693e+01  1.09340693e+01
   1.19281006   1.20678711  1.09340701e+01  1.09340701e+01      1.19979858    1.21371460  1.09340701e+01  1.09340701e+01          1.19281006        1.20678711      9.42737935e+00    9.42737935e+00          1.19281006        1.20678711      1.09362823e+01    1.09363082e+01           1.19281006         1.20678711       9.43615609e+00     9.41860262e+00           1.19281006         1.20678711       1.09362823e+01     1.09363082e+01       1.19281006     1.20678711   9.43615609e+00  9.41860262e+00           1.19281006         1.20678711       1.09340693e+01     1.09340693e+01           1.19281006         1.20678711       1.09340701e+01     1.09340701e+01            1.19281006          1.20678711        1.09340693e+01      1.09340693e+01            1.19281006          1.20678711        1.09340701e+01      1.09340701e+01        1.19281006      1.20678711    1.09340693e+01  1.09340693e+01
   1.20678711   1.22064209  1.09340701e+01  1.09340701e+01      1.21371460    1.22750854  1.09340701e+01  1.09340701e+01          1.20678711        1.22064209      9.40990254e+00    9.40990254e+00          1.20678711        1.22064209      1.09363082e+01    1.09363339e+01           1.20678711         1.22064209       9.41860262e+00     9.40120245e+00           1.20678711         1.22064209       1.09363082e+01     1.09363339e+01       1.20678711     1.22064209   9.41860262e+00  9.40120245e+00           1.20678711         1.22064209       1.09340693e+01     1.09340693e+01           1.20678711         1.22064209       1.09340701e+01     1.09340701e+01            1.20678711          1.22064209        1.09340693e+01      1.09340693e+01            1.20678711          1.22064209        1.09340701e+01      1.09340701e+01        1.20678711      1.22064209    1.09340693e+01  1.09340693e+01
   1.22064209   1.23437500  1.09340701e+01  1.09340701e+01      1.22750854    1.24118042  1.09340701e+01  1.09340701e+01          1.22064209        1.23437500      9.39257901e+00    9.39257901e+00          1.22064209        1.23437500      1.09363339e+01    1.09363594e+01           1.22064209         1.23437500       9.40120245e+00     9.38395557e+00           1.22064209         1.23437500       1.09363339e+01     1.09363594e+01       1.22064209     1.23437500   9.40120245e+00  9.38395557e+00           1.22064209         1.23437500       1.09340693e+01     1.09340693e+01           1.22064209         1.23437500       1.09340701e+01     1.09340701e+01            1.22064209          1.23437500        1.09340693e+01      1.09340693e+01            1.22064209          1.23437500        1.09340701e+01      1.09340701e+01        1.22064209      1.23437500    1.09340693e+01  1.09340693e+01
   1.23437500   1.24798584  1.09340701e+01  1.09340701e+01      1.24118042    1.25473022  1.09340701e+01  1.09340701e+01          1.23437500        1.24798584      9.37540878e+00    9.37540878e+00          1.23437500        1.24798584      1.09363594e+01    1.09363846e+01           1.23437500         1.24798584       9.38395557e+00     9.36686199e+00           1.23437500         1.24798584       1.09363594e+01     1.09363846e+01       1.23437500     1.24798584   9.38395557e+00  9.36686199e+00           1.23437500         1.24798584       1.09340693e+01     1.09340693e+01           1.23437500         1.24798584       1.09340701e+01     1.09340701e+01            1.23437500          1.24798584        1.09340693e+01      1.09340693e+01            1.23437500          1.24798584        1.09340701e+01      1.09340701e+01        1.23437500      1.24798584    1.09340693e+01  1.09340693e+01
   1.24798584   1.26147461  1.09340701e+01  1.09340701e+01      1.25473022    1.26815796  1.09340701e+01  1.09340701e+01          1.24798584        1.26147461      9.35839185e+00    9.35839185e+00          1.24798584        1.26147461      1.09363846e+01    1.09364097e+01           1.24798584         1.26147461       9.36686199e+00     9.34992171e+00           1.24798584         1.26147461       1.09363846e+01     1.09364097e+01       1.24798584     1.26147461   9.36686199e+00  9.34992171e+00           1.24798584         1.26147461       1.09340693e+01     1.09340693e+01           1.24798584         1.26147461       1.09340701e+01     1.09340701e+01            1.24798584          1.26147461        1.09340693e+01      1.09340693e+01            1.24798584          1.26147461        1.09340701e+01      1.09340701e+01        1.24798584      1.26147461    1.09340693e+01  1.09340693e+01
   1.26147461   1.27484131  1.09340701e+01  1.09340701e+01      1.26815796    1.28146362  1.09340701e+01  1.09340701e+01          1.26147461        1.27484131      9.34152821e+00    9.34152821e+00          1.26147461        1.27484131      1.09364097e+01    1.09364345e+01           1.26147461         1.27484131       9.34992171e+00     9.33313472e+00           1.26147461         1.27484131       1.09364097e+01     1.09364345e+01       1.26147461     1.27484131   9.34992171e+00  9.33313472e+00           1.26147461         1.27484131       1.09340693e+01     1.09340693e+01           1.26147461         1.27484131       1.09340701e+01     1.09340701e+01            1.26147461          1.27484131        1.09340693e+01      1.09340693e+01            1.26147461          1.27484131        1.09340701e+01      1.09340701e+01        1.26147461      1.27484131    1.09340693e+01  1.09340693e+01
   1.27484131   1.28808594  1.09340701e+01  1.09340701e+01      1.28146362    1.29464722  1.09340701e+01  1.09340701e+01          1.27484131        1.28808594      9.32481787e+00    9.32481787e+00          1.27484131        1.28808594      1.09364345e+01    1.09364590e+01           1.27484131         1.28808594       9.33313472e+00     9.31650102e+00           1.27484131         1.28808594       1.09364345e+01     1.09364590e+01       1.27484131     1.28808594   9.33313472e+00  9.31650102e+00           1.27484131         1.28808594       1.09340693e+01     1.09340693e+01           1.27484131         1.28808594       1.09340701e+01     1.09340701e+01            1.27484131          1.28808594        1.09340693e+01      1.09340693e+01            1.27484131          1.28808594        1.09340701e+01      1.09340701e+01        1.27484131      1.28808594    1.09340693e+01  1.09340693e+01
   1.28808594   1.30120850  1.09340701e+01  1.09340701e+01      1.29464722    1.30770874  1.09340701e+01  1.09340701e+01          1.28808594        1.30120850      9.30826082e+00    9.30826082e+00          1.28808594        1.30120850      1.09364590e+01    1.09364834e+01           1.28808594         1.30120850       9.31650102e+00     9.30002062e+00           1.28808594         1.30120850       1.09364590e+01     1.09364834e+01       1.28808594     1.30120850   9.31650102e+00  9.30002062e+00           1.28808594         1.30120850       1.09340692e+01     1.09340692e+01           1.28808594         1.30120850       1.09340701e+01     1.09340701e+01            1.28808594          1.30120850        1.09340693e+01      1.09340692e+01            1.28808594          1.30120850        1.09340701e+01      1.09340701e+01        1.28808594      1.30120850    1.09340693e+01  1.09340692e+01
   1.30120850   1.31420898  1.09340701e+01  1.09340701e+01      1.30770874    1.32064819  1.09340701e+01  1.09340701e+01          1.30120850        1.31420898      9.29185707e+00    9.29185707e+00          1.30120850        1.31420898      1.09364834e+01    1.09365075e+01           1.30120850         1.31420898       9.30002062e+00     9.28369352e+00           1.30120850         1.31420898       1.09364834e+01     1.09365075e+01       1.30120850     1.31420898   9.30002062e+00  9.28369352e+00           1.30120850         1.31420898       1.09340692e+01     1.09340692e+01           1.30120850         1.31420898       1.09340701e+01     1.09340701e+01            1.30120850          1.31420898        1.09340692e+01      1.09340692e+01            1.30120850          1.31420898        1.09340701e+01      1.09340701e+01        1.30120850      1.31420898    1.09340692e+01  1.09340692e+01
   1.31420898   1.32708740  1.09340701e+01  1.09340701e+01      1.32064819    1.33346558  1.09340701e+01  1.09340701e+01          1.31420898        1.32708740      9.27560661e+00    9.27560661e+00          1.31420898        1.32708740      1.09365075e+01    1.09365314e+01           1.31420898         1.32708740       9.28369352e+00     9.26751971e+00           1.31420898         1.32708740       1.09365075e+01     1.09365314e+01       1.31420898     1.32708740   9.28369352e+00  9.26751971e+00           1.31420898         1.32708740       1.09340692e+01     1.09340692e+01           1.31420898         1.32708740       1.09340701e+01     1.09340701e+01            1.31420898          1.32708740        1.09340692e+01      1.09340692e+01            1.31420898          1.32708740        1.09340701e+01      1.09340701e+01        1.31420898      1.32708740    1.09340692e+01  1.09340692e+01
   1.32708740   1.33984375  1.09340701e+01  1.09340701e+01      1.33346558    1.34616089  1.09340701e+01  1.09340701e+01          1.32708740        1.33984375      9.25950946e+00    9.25950946e+00          1.32708740        1.33984375      1.09365314e+01    1.09365550e+01           1.32708740         1.33984375       9.26751971e+00     9.25149920e+00           1.32708740         1.33984375       1.09365314e+01     1.09365550e+01       1.32708740     1.33984375   9.26751971e+00  9.25149920e+00           1.32708740         1.33984375       1.09340692e+01     1.09340692e+01           1.32708740         1.33984375       1.09340701e+01     1.09340701e+01            1.32708740          1.33984375        1.09340692e+01      1.09340692e+01            1.32708740          1.33984375        1.09340701e+01      1.09340701e+01        1.32708740      1.33984375    1.09340692e+01  1.09340692e+01
   1.33984375   1.35247803  1.09340701e+01  1.09340701e+01      1.34616089    1.35873413  1.09340701e+01  1.09340701e+01          1.33984375        1.35247803      9.24356559e+00    9.24356559e+00          1.33984375        1.35247803      1.09365550e+01    1.09365784e+01           1.33984375         1.35247803       9.25149920e+00     9.23563199e+00           1.33984375         1.35247803       1.09365550e+01     1.09365784e+01       1.33984375     1.35247803   9.25149920e+00  9.23563199e+00           1.33984375         1.35247803       1.09340692e+01     1.09340692e+01           1.33984375         1.35247803       1.09340701e+01     1.09340701e+01            1.33984375          1.35247803        1.09340692e+01      1.09340692e+01            1.33984375          1.35247803        1.09340701e+01      1.09340701e+01        1.33984375      1.35247803    1.09340692e+01  1.09340692e+01
   1.35247803   1.36499023  1.09340701e+01  1.09340701e+01      1.35873413    1.37118530  1.09340701e+01  1.09340701e+01          1.35247803        1.36499023      9.22777503e+00    9.22777503e+00          1.35247803        1.36499023      1.09365784e+01    1.09366016e+01           1.35247803         1.36499023       9.23563199e+00     9.21991807e+00           1.35247803         1.36499023       1.09365784e+01     1.09366016e+01       1.35247803     1.36499023   9.23563199e+00  9.21991807e+00           1.35247803         1.36499023       1.09340692e+01     1.09340692e+01           1.35247803         1.36499023       1.09340701e+01     1.09340701e+01            1.35247803          1.36499023        1.09340692e+01      1.09340692e+01            1.35247803          1.36499023        1.09340701e+01      1.09340701e+01        1.35247803      1.36499023    1.09340692e+01  1.09340692e+01
   1.36499023   1.37738037  1.09340701e+01  1.09340701e+01      1.37118530    1.38351440  1.09340701e+01  1.09340701e+01          1.36499023        1.37738037      9.21213776e+00    9.21213776e+00          1.36499023        1.37738037      1.09366016e+01    1.09366246e+01           1.36499023         1.37738037       9.21991807e+00     9.20435745e+00           1.36499023         1.37738037       1.09366016e+01     1.09366246e+01       1.36499023     1.37738037   9.21991807e+00  9.20435745e+00           1.36499023         1.37738037       1.09340692e+01     1.09340692e+01           1.36499023         1.37738037       1.09340701e+01     1.09340701e+01            1.36499023          1.37738037        1.09340692e+01      1.09340692e+01            1.36499023          1.37738037        1.09340701e+01      1.09340701e+01        1.36499023      1.37738037    1.09340692e+01  1.09340692e+01
   1.37738037   1.38964844  1.09340701e+01  1.09340701e+01      1.38351440    1.39572144  1.09340701e+01  1.09340701e+01          1.37738037        1.38964844      9.19665379e+00    9.19665379e+00          1.37738037        1.38964844      1.09366246e+01    1.09366474e+01           1.37738037         1.38964844       9.20435745e+00     9.18895013e+00           1.37738037         1.38964844       1.09366246e+01     1.09366474e+01       1.37738037     1.38964844   9.20435745e+00  9.18895013e+00           1.37738037         1.38964844       1.09340692e+01     1.09340692e+01           1.37738037         1.38964844       1.09340701e+01     1.09340701e+01            1.37738037          1.38964844        1.09340692e+01      1.09340692e+01            1.37738037          1.38964844        1.09340701e+01      1.09340701e+01        1.37738037      1.38964844    1.09340692e+01  1.09340692e+01
   1.38964844   1.40179443  1.09340701e+01  1.09340701e+01      1.39572144    1.40780640  1.09340701e+01  1.09340701e+01          1.38964844        1.40179443      9.18132312e+00    9.18132312e+00          1.38964844        1.40179443      1.09366474e+01    1.09366699e+01           1.38964844         1.40179443       9.18895013e+00     9.17369610e+00           1.38964844         1.40179443       1.09366474e+01     1.09366699e+01       1.38964844     1.40179443   9.18895013e+00  9.17369610e+00           1.38964844         1.40179443       1.09340692e+01     1.09340692e+01           1.38964844         1.40179443       1.09340701e+01     1.09340701e+01            1.38964844          1.40179443        1.09340692e+01      1.09340692e+01            1.38964844          1.40179443        1.09340701e+01      1.09340701e+01        1.38964844      1.40179443    1.09340692e+01  1.09340692e+01
   1.40179443   1.41381836  1.09340701e+01  1.09340701e+01      1.40780640    1.41976929  1.09340701e+01  1.09340701e+01          1.40179443        1.41381836      9.16614574e+00    9.16614574e+00          1.40179443        1.41381836      1.09366699e+01    1.09366922e+01           1.40179443         1.41381836       9.17369610e+00     9.15859538e+00           1.40179443         1.41381836       1.09366699e+01     1.09366922e+01       1.40179443     1.41381836   9.17369610e+00  9.15859538e+00           1.40179443         1.41381836       1.09340692e+01     1.09340692e+01           1.40179443         1.41381836       1.09340701e+01     1.09340701e+01            1.40179443          1.41381836        1.09340692e+01      1.09340692e+01            1.40179443          1.41381836        1.09340701e+01      1.09340701e+01        1.40179443      1.41381836    1.09340692e+01  1.09340692e+01
   1.41381836   1.42572021  1.09340701e+01  1.09340701e+01      1.41976929    1.43161011  1.09340701e+01  1.09340701e+01          1.41381836        1.42572021      9.15112166e+00    9.15112166e+00          1.41381836        1.42572021      1.09366922e+01    1.09367143e+01           1.41381836         1.42572021       9.15859538e+00     9.14364795e+00           1.41381836         1.42572021       1.09366922e+01     1.09367143e+01       1.41381836     1.42572021   9.15859538e+00  9.14364795e+00           1.41381836         1.42572021       1.09340692e+01     1.09340692e+01           1.41381836         1.42572021       1.09340701e+01     1.09340701e+01            1.41381836          1.42572021        1.09340692e+01      1.09340692e+01            1.41381836          1.42572021        1.09340701e+01      1.09340701e+01        1.41381836      1.42572021    1.09340692e+01  1.09340692e+01
   1.42572021   1.43750000  1.09340701e+01  1.09340701e+01      1.43161011    1.44332886  1.09340701e+01  1.09340701e+01          1.42572021        1.43750000      9.13625088e+00    9.13625088e+00          1.42572021        1.43750000      1.09367143e+01    1.09367361e+01           1.42572021         1.43750000       9.14364795e+00     9.12885381e+00           1.42572021         1.43750000       1.09367143e+01     1.09367361e+01       1.42572021     1.43750000   9.14364795e+00  9.12885381e+00           1.42572021         1.43750000       1.09340692e+01     1.09340692e+01           1.42572021         1.43750000       1.09340701e+01     1.09340701e+01            1.42572021          1.43750000        1.09340692e+01      1.09340692e+01            1.42572021          1.43750000        1.09340701e+01      1.09340701e+01        1.42572021      1.43750000    1.09340692e+01  1.09340692e+01
   1.43750000   1.44915771  1.09340701e+01  1.09340701e+01      1.44332886    1.45492554  1.09340701e+01  1.09340701e+01          1.43750000        1.44915771      9.12153340e+00    9.12153340e+00          1.43750000        1.44915771      1.09367361e+01    1.09367577e+01           1.43750000         1.44915771       9.12885381e+00     9.11421298e+00           1.43750000         1.44915771       1.09367361e+01     1.09367577e+01       1.43750000     1.44915771   9.12885381e+00  9.11421298e+00           1.43750000         1.44915771       1.09340691e+01     1.09340691e+01           1.43750000         1.44915771       1.09340701e+01     1.09340701e+01            1.43750000          1.44915771        1.09340692e+01      1.09340691e+01            1.43750000          1.44915771        1.09340701e+01      1.09340701e+01        1.43750000      1.44915771    1.09340692e+01  1.09340691e+01
   1.44915771   1.46069336  1.09340701e+01  1.09340701e+01      1.45492554    1.46640015  1.09340701e+01  1.09340701e+01          1.44915771        1.46069336      9.10696921e+00    9.10696921e+00          1.44915771        1.46069336      1.09367577e+01    1.09367791e+01           1.44915771         1.46069336       9.11421298e+00     9.09972544e+00           1.44915771         1.46069336       1.09367577e+01     1.09367791e+01       1.44915771     1.46069336   9.11421298e+00  9.09972544e+00           1.44915771         1.46069336       1.09340691e+01     1.09340691e+01           1.44915771         1.46069336       1.09340701e+01     1.09340701e+01            1.44915771          1.46069336        1.09340691e+01      1.09340691e+01            1.44915771          1.46069336        1.09340701e+01      1.09340701e+01        1.44915771      1.46069336    1.09340691e+01  1.09340691e+01
   1.46069336   1.47210693  1.09340701e+01  1.09340701e+01      1.46640015    1.47775269  1.09340701e+01  1.09340701e+01          1.46069336        1.47210693      9.09255833e+00    9.09255833e+00          1.46069336        1.47210693      1.09367791e+01    1.09368003e+01           1.46069336         1.47210693       9.09972544e+00     9.08539121e+00           1.46069336         1.47210693       1.09367791e+01     1.09368003e+01       1.46069336     1.47210693   9.09972544e+00  9.08539121e+00           1.46069336         1.47210693       1.09340691e+01     1.09340691e+01           1.46069336         1.47210693       1.09340701e+01     1.09340701e+01            1.46069336          1.47210693        1.09340691e+01      1.09340691e+01            1.46069336          1.47210693        1.09340701e+01      1.09340701e+01        1.46069336      1.47210693    1.09340691e+01  1.09340691e+01
   1.47210693   1.48339844  1.09340701e+01  1.09340701e+01      1.47775269    1.48898315  1.09340701e+01  1.09340701e+01          1.47210693        1.48339844      9.07830074e+00    9.07830074e+00          1.47210693        1.48339844      1.09368003e+01    1.09368212e+01           1.47210693         1.48339844       9.08539121e+00     9.07121027e+00           1.47210693         1.48339844       1.09368003e+01     1.09368212e+01       1.47210693     1.48339844   9.08539121e+00  9.07121027e+00           1.47210693         1.48339844       1.09340691e+01     1.09340691e+01           1.47210693         1.48339844       1.09340701e+01     1.09340701e+01            1.47210693          1.48339844        1.09340691e+01      1.09340691e+01            1.47210693          1.48339844        1.09340701e+01      1.09340701e+01        1.47210693      1.48339844    1.09340691e+01  1.09340691e+01
   1.48339844   1.49456787  1.09340701e+01  1.09340701e+01      1.48898315    1.50009155  1.09340701e+01  1.09340701e+01          1.48339844        1.49456787      9.06419645e+00    9.06419645e+00          1.48339844        1.49456787      1.09368212e+01    1.09368420e+01           1.48339844         1.49456787       9.07121027e+00     9.05718263e+00           1.48339844         1.49456787       1.09368212e+01     1.09368420e+01       1.48339844     1.49456787   9.07121027e+00  9.05718263e+00           1.48339844         1.49456787       1.09340691e+01     1.09340691e+01           1.48339844         1.49456787       1.09340701e+01     1.09340701e+01            1.48339844          1.49456787        1.09340691e+01      1.09340691e+01            1.48339844          1.49456787        1.09340701e+01      1.09340701e+01        1.48339844      1.49456787    1.09340691e+01  1.09340691e+01
   1.49456787   1.50561523  1.09340701e+01  1.09340701e+01      1.50009155    1.51107788  1.09340701e+01  1.09340701e+01          1.49456787        1.50561523      9.05024546e+00    9.05024546e+00          1.49456787        1.50561523      1.09368420e+01    1.09368624e+01           1.49456787         1.50561523       9.05718263e+00     9.04330829e+00           1.49456787         1.50561523       1.09368420e+01     1.09368624e+01       1.49456787     1.50561523   9.05718263e+00  9.04330829e+00           1.49456787         1.50561523       1.09340691e+01     1.09340691e+01           1.49456787         1.50561523       1.09340701e+01     1.09340701e+01            1.49456787          1.50561523        1.09340691e+01      1.09340691e+01            1.49456787          1.50561523        1.09340701e+01      1.09340701e+01        1.49456787      1.50561523    1.09340691e+01  1.09340691e+01
   1.50561523   1.51654053  1.09340701e+01  1.09340701e+01      1.51107788    1.52194214  1.09340701e+01  1.09340701e+01          1.50561523        1.51654053      9.03644777e+00    9.03644777e+00          1.50561523        1.51654053      1.09368624e+01    1.09368827e+01           1.50561523         1.51654053       9.04330829e+00     9.02958725e+00           1.50561523         1.51654053       1.09368624e+01     1.09368827e+01       1.50561523     1.51654053   9.04330829e+00  9.02958725e+00           1.50561523         1.51654053       1.09340691e+01     1.09340691e+01           1.50561523         1.51654053       1.09340701e+01     1.09340701e+01            1.50561523          1.51654053        1.09340691e+01      1.09340691e+01            1.50561523          1.51654053        1.09340701e+01      1.09340701e+01        1.50561523      1.51654053    1.09340691e+01  1.09340691e+01
   1.51654053   1.52734375  1.09340701e+01  1.09340701e+01      1.52194214    1.53268433  1.09340701e+01  1.09340701e+01          1.51654053        1.52734375      9.02280338e+00    9.02280338e+00          1.51654053        1.52734375      1.09368827e+01    1.09369027e+01           1.51654053         1.52734375       9.02958725e+00     9.01601951e+00           1.51654053         1.52734375       1.09368827e+01     1.09369027e+01       1.51654053     1.52734375   9.02958725e+00  9.01601951e+00           1.51654053         1.52734375       1.09340691e+01     1.09340691e+01           1.51654053         1.52734375       1.09340701e+01     1.09340701e+01            1.51654053          1.52734375        1.09340691e+01      1.09340691e+01            1.51654053          1.52734375        1.09340701e+01      1.09340701e+01        1.51654053      1.52734375    1.09340691e+01  1.09340691e+01
   1.52734375   1.53802490  1.09340701e+01  1.09340701e+01      1.53268433    1.54330444  1.09340701e+01  1.09340701e+01          1.52734375        1.53802490      9.00931229e+00    9.00931229e+00          1.52734375        1.53802490      1.09369027e+01    1.09369226e+01           1.52734375         1.53802490       9.01601951e+00     9.00260507e+00           1.52734375         1.53802490       1.09369027e+01     1.09369226e+01       1.52734375     1.53802490   9.01601951e+00  9.00260507e+00           1.52734375         1.53802490       1.09340691e+01     1.09340691e+01           1.52734375         1.53802490       1.09340701e+01     1.09340701e+01            1.52734375          1.53802490        1.09340691e+01      1.09340691e+01            1.52734375          1.53802490        1.09340701e+01      1.09340701e+01        1.52734375      1.53802490    1.09340691e+01  1.09340691e+01
   1.53802490   1.54858398  1.09340701e+01  1.09340701e+01      1.54330444    1.55380249  1.09340701e+01  1.09340701e+01          1.53802490        1.54858398      8.99597449e+00    8.99597449e+00          1.53802490        1.54858398      1.09369226e+01    1.09369421e+01           1.53802490         1.54858398       9.00260507e+00     8.98934392e+00           1.53802490         1.54858398       1.09369226e+01     1.09369421e+01       1.53802490     1.54858398   9.00260507e+00  8.98934392e+00           1.53802490         1.54858398       1.09340691e+01     1.09340691e+01           1.53802490         1.54858398       1.09340701e+01     1.09340701e+01            1.53802490          1.54858398        1.09340691e+01      1.09340691e+01            1.53802490          1.54858398        1.09340701e+01      1.09340701e+01        1.53802490      1.54858398    1.09340691e+01  1.09340691e+01
   1.54858398   1.55902100  1.09340701e+01  1.09340701e+01      1.55380249    1.56417847  1.09340701e+01  1.09340701e+01          1.54858398        1.55902100      8.98279000e+00    8.98279000e+00          1.54858398        1.55902100      1.09369421e+01    1.09369615e+01           1.54858398         1.55902100       8.98934392e+00     8.97623608e+00           1.54858398         1.55902100       1.09369421e+01     1.09369615e+01       1.54858398     1.55902100   8.98934392e+00  8.97623608e+00           1.54858398         1.55902100       1.09340691e+01     1.09340691e+01           1.54858398         1.55902100       1.09340701e+01     1.09340701e+01            1.54858398          1.55902100        1.09340691e+01      1.09340691e+01            1.54858398          1.55902100        1.09340701e+01      1.09340701e+01        1.54858398      1.55902100    1.09340691e+01  1.09340691e+01
   1.55902100   1.56933594  1.09340701e+01  1.09340701e+01      1.56417847    1.57443237  1.09340701e+01  1.09340701e+01          1.55902100        1.56933594      8.96975881e+00    8.96975881e+00          1.55902100        1.56933594      1.09369615e+01    1.09369806e+01           1.55902100         1.56933594       8.97623608e+00     8.96328154e+00           1.55902100         1.56933594       1.09369615e+01     1.09369806e+01       1.55902100     1.56933594   8.97623608e+00  8.96328154e+00           1.55902100         1.56933594       1.09340691e+01     1.09340691e+01           1.55902100         1.56933594       1.09340701e+01     1.09340701e+01            1.55902100          1.56933594        1.09340691e+01      1.09340691e+01            1.55902100          1.56933594        1.09340701e+01      1.09340701e+01        1.55902100      1.56933594    1.09340691e+01  1.09340691e+01
   1.56933594   1.57952881  1.09340701e+01  1.09340701e+01      1.57443237    1.58456421  1.09340701e+01  1.09340701e+01          1.56933594        1.57952881      8.95688092e+00    8.95688092e+00          1.56933594        1.57952881      1.09369806e+01    1.09369995e+01           1.56933594         1.57952881       8.96328154e+00     8.95048030e+00           1.56933594         1.57952881       1.09369806e+01     1.09369995e+01       1.56933594     1.57952881   8.96328154e+00  8.95048030e+00           1.56933594         1.57952881       1.09340691e+01     1.09340691e+01           1.56933594         1.57952881       1.09340701e+01     1.09340701e+01            1.56933594          1.57952881        1.09340691e+01      1.09340691e+01            1.56933594          1.57952881        1.09340701e+01      1.09340701e+01        1.56933594      1.57952881    1.09340691e+01  1.09340691e+01
   1.57952881   1.58959961  1.09340701e+01  1.09340701e+01      1.58456421    1.59457397  1.09340701e+01  1.09340701e+01          1.57952881        1.58959961      8.94415633e+00    8.94415633e+00          1.57952881        1.58959961      1.09369995e+01    1.09370182e+01           1.57952881         1.58959961       8.95048030e+00     8.93783236e+00           1.57952881         1.58959961       1.09369995e+01     1.09370182e+01       1.57952881     1.58959961   8.95048030e+00  8.93783236e+00           1.57952881         1.58959961       1.09340691e+01     1.09340691e+01           1.57952881         1.58959961       1.09340701e+01     1.09340701e+01            1.57952881          1.58959961        1.09340691e+01      1.09340690e+01            1.57952881          1.58959961        1.09340701e+01      1.09340701e+01        1.57952881      1.58959961    1.09340691e+01  1.09340690e+01
   1.58959961   1.59954834  1.09340701e+01  1.09340701e+01      1.59457397    1.60446167  1.09340701e+01  1.09340701e+01          1.58959961        1.59954834      8.93158504e+00    8.93158504e+00          1.58959961        1.59954834      1.09370182e+01    1.09370367e+01           1.58959961         1.59954834       8.93783236e+00     8.92533772e+00           1.58959961         1.59954834       1.09370182e+01     1.09370367e+01       1.58959961     1.59954834   8.93783236e+00  8.92533772e+00           1.58959961         1.59954834       1.09340690e+01     1.09340690e+01           1.58959961         1.59954834       1.09340701e+01     1.09340701e+01            1.58959961          1.59954834        1.09340690e+01      1.09340690e+01            1.58959961          1.59954834        1.09340701e+01      1.09340701e+01        1.58959961      1.59954834    1.09340690e+01  1.09340690e+01
   1.59954834   1.60937500  1.09340701e+01  1.09340701e+01      1.60446167    1.61422729  1.09340701e+01  1.09340701e+01          1.59954834        1.60937500      8.91916705e+00    8.91916705e+00          1.59954834        1.60937500      1.09370367e+01    1.09370549e+01           1.59954834         1.60937500       8.92533772e+00     8.91299638e+00           1.59954834         1.60937500       1.09370367e+01     1.09370549e+01       1.59954834     1.60937500   8.92533772e+00  8.91299638e+00           1.59954834         1.60937500       1.09340690e+01     1.09340690e+01           1.59954834         1.60937500       1.09340701e+01     1.09340701e+01            1.59954834          1.60937500        1.09340690e+01      1.09340690e+01            1.59954834          1.60937500        1.09340701e+01      1.09340701e+01        1.59954834      1.60937500    1.09340690e+01  1.09340690e+01
   1.60937500   1.61907959  1.09340701e+01  1.09340701e+01      1.61422729    1.62387085  1.09340701e+01  1.09340701e+01          1.60937500        1.61907959      8.90690236e+00    8.90690236e+00          1.60937500        1.61907959      1.09370549e+01    1.09370729e+01           1.60937500         1.61907959       8.91299638e+00     8.90080834e+00           1.60937500         1.61907959       1.09370549e+01     1.09370729e+01       1.60937500     1.61907959   8.91299638e+00  8.90080834e+00           1.60937500         1.61907959       1.09340690e+01     1.09340690e+01           1.60937500         1.61907959       1.09340701e+01     1.09340701e+01            1.60937500          1.61907959        1.09340690e+01      1.09340690e+01            1.60937500          1.61907959        1.09340701e+01      1.09340701e+01        1.60937500      1.61907959    1.09340690e+01  1.09340690e+01
   1.61907959   1.62866211  1.09340701e+01  1.09340701e+01      1.62387085    1.63339233  1.09340701e+01  1.09340701e+01          1.61907959        1.62866211      8.89479097e+00    8.89479097e+00          1.61907959        1.62866211      1.09370729e+01    1.09370907e+01           1.61907959         1.62866211       8.90080834e+00     8.88877360e+00           1.61907959         1.62866211       1.09370729e+01     1.09370907e+01       1.61907959     1.62866211   8.90080834e+00  8.88877360e+00           1.61907959         1.62866211       1.09340690e+01     1.09340690e+01           1.61907959         1.62866211       1.09340701e+01     1.09340701e+01            1.61907959          1.62866211        1.09340690e+01      1.09340690e+01            1.61907959          1.62866211        1.09340701e+01      1.09340701e+01        1.61907959      1.62866211    1.09340690e+01  1.09340690e+01
   1.62866211   1.63812256  1.09340701e+01  1.09340701e+01      1.63339233    1.64279175  1.09340701e+01  1.09340701e+01          1.62866211        1.63812256      8.88283288e+00    8.88283288e+00          1.62866211        1.63812256      1.09370907e+01    1.09371082e+01           1.62866211         1.63812256       8.88877360e+00     8.87689217e+00           1.62866211         1.63812256       1.09370907e+01     1.09371082e+01       1.62866211     1.63812256   8.88877360e+00  8.87689217e+00           1.62866211         1.63812256       1.09340690e+01     1.09340690e+01           1.62866211         1.63812256       1.09340701e+01     1.09340701e+01            1.62866211          1.63812256        1.09340690e+01      1.09340690e+01            1.62866211          1.63812256        1.09340701e+01      1.09340701e+01        1.62866211      1.63812256    1.09340690e+01  1.09340690e+01
   1.63812256   1.64746094  1.09340701e+01  1.09340701e+01      1.64279175    1.65206909  1.09340701e+01  1.09340701e+01          1.63812256        1.64746094      8.87102810e+00    8.87102810e+00          1.63812256        1.64746094      1.09371082e+01    1.09371255e+01           1.63812256         1.64746094       8.87689217e+00     8.86516403e+00           1.63812256         1.64746094       1.09371082e+01     1.09371255e+01       1.63812256     1.64746094   8.87689217e+00  8.86516403e+00           1.63812256         1.64746094       1.09340690e+01     1.09340690e+01           1.63812256         1.64746094       1.09340701e+01     1.09340701e+01            1.63812256          1.64746094        1.09340690e+01      1.09340690e+01            1.63812256          1.64746094        1.09340701e+01      1.09340701e+01        1.63812256      1.64746094    1.09340690e+01  1.09340690e+01
   1.64746094   1.65667725  1.09340701e+01  1.09340701e+01      1.65206909    1.66122437  1.09340701e+01  1.09340701e+01          1.64746094        1.65667725      8.85937662e+00    8.85937662e+00          1.64746094        1.65667725      1.09371255e+01    1.09371426e+01           1.64746094         1.65667725       8.86516403e+00     8.85358920e+00           1.64746094         1.65667725       1.09371255e+01     1.09371426e+01       1.64746094     1.65667725   8.86516403e+00  8.85358920e+00           1.64746094         1.65667725       1.09340690e+01     1.09340690e+01           1.64746094         1.65667725       1.09340701e+01     1.09340701e+01            1.64746094          1.65667725        1.09340690e+01      1.09340690e+01            1.64746094          1.65667725        1.09340701e+01      1.09340701e+01        1.64746094      1.65667725    1.09340690e+01  1.09340690e+01
   1.65667725   1.66577148  1.09340701e+01  1.09340701e+01      1.66122437    1.67025757  1.09340701e+01  1.09340701e+01          1.65667725        1.66577148      8.84787844e+00    8.84787844e+00          1.65667725        1.66577148      1.09371426e+01    1.09371595e+01           1.65667725         1.66577148       8.85358920e+00     8.84216767e+00           1.65667725         1.66577148       1.09371426e+01     1.09371595e+01       1.65667725     1.66577148   8.85358920e+00  8.84216767e+00           1.65667725         1.66577148       1.09340690e+01     1.09340690e+01           1.65667725         1.66577148       1.09340701e+01     1.09340701e+01            1.65667725          1.66577148        1.09340690e+01      1.09340690e+01            1.65667725          1.66577148        1.09340701e+01      1.09340701e+01        1.65667725      1.66577148    1.09340690e+01  1.09340690e+01
   1.66577148   1.67474365  1.09340701e+01  1.09340701e+01      1.67025757    1.67916870  1.09340701e+01  1.09340701e+01          1.66577148        1.67474365      8.83653356e+00    8.83653356e+00          1.66577148        1.67474365      1.09371595e+01    1.09371761e+01           1.66577148         1.67474365       8.84216767e+00     8.83089944e+00           1.66577148         1.67474365       1.09371595e+01     1.09371761e+01       1.66577148     1.67474365   8.84216767e+00  8.83089944e+00           1.66577148         1.67474365       1.09340690e+01     1.09340690e+01           1.66577148         1.67474365       1.09340701e+01     1.09340701e+01            1.66577148          1.67474365        1.09340690e+01      1.09340690e+01            1.66577148          1.67474365        1.09340701e+01      1.09340701e+01        1.66577148      1.67474365    1.09340690e+01  1.09340690e+01
   1.67474365   1.68359375  1.09340701e+01  1.09340701e+01      1.67916870    1.68795776  1.09340701e+01  1.09340701e+01          1.67474365        1.68359375      8.82534198e+00    8.82534198e+00          1.67474365        1.68359375      1.09371761e+01    1.09371925e+01           1.67474365         1.68359375       8.83089944e+00     8.81978452e+00           1.67474365         1.68359375       1.09371761e+01     1.09371925e+01       1.67474365     1.68359375   8.83089944e+00  8.81978452e+00           1.67474365         1.68359375       1.09340690e+01     1.09340690e+01           1.67474365         1.68359375       1.09340701e+01     1.09340701e+01            1.67474365          1.68359375        1.09340690e+01      1.09340690e+01            1.67474365          1.68359375        1.09340701e+01      1.09340701e+01        1.67474365      1.68359375    1.09340690e+01  1.09340690e+01
   1.68359375   1.69232178  1.09340701e+01  1.09340701e+01      1.68795776    1.69662476  1.09340701e+01  1.09340701e+01          1.68359375        1.69232178      8.81430371e+00    8.81430371e+00          1.68359375        1.69232178      1.09371925e+01    1.09372087e+01           1.68359375         1.69232178       8.81978452e+00     8.80882290e+00           1.68359375         1.69232178       1.09371925e+01     1.09372087e+01       1.68359375     1.69232178   8.81978452e+00  8.80882290e+00           1.68359375         1.69232178       1.09340690e+01     1.09340690e+01           1.68359375         1.69232178       1.09340701e+01     1.09340701e+01            1.68359375          1.69232178        1.09340690e+01      1.09340690e+01            1.68359375          1.69232178        1.09340701e+01      1.09340701e+01        1.68359375      1.69232178    1.09340690e+01  1.09340690e+01
   1.69232178   1.70092773  1.09340701e+01  1.09340701e+01      1.69662476    1.70516968  1.09340701e+01  1.09340701e+01          1.69232178        1.70092773      8.80341874e+00    8.80341874e+00          1.69232178        1.70092773      1.09372087e+01    1.09372247e+01           1.69232178         1.70092773       8.80882290e+00     8.79801458e+00           1.69232178         1.70092773       1.09372087e+01     1.09372247e+01       1.69232178     1.70092773   8.80882290e+00  8.79801458e+00           1.69232178         1.70092773       1.09340690e+01     1.09340690e+01           1.69232178         1.70092773       1.09340701e+01     1.09340701e+01            1.69232178          1.70092773        1.09340690e+01      1.09340690e+01            1.69232178          1.70092773        1.09340701e+01      1.09340701e+01        1.69232178      1.70092773    1.09340690e+01  1.09340690e+01
   1.70092773   1.70941162  1.09340701e+01  1.09340701e+01      1.70516968    1.71359253  1.09340701e+01  1.09340701e+01          1.70092773        1.70941162      8.79268707e+00    8.79268707e+00          1.70092773        1.70941162      1.09372247e+01    1.09372404e+01           1.70092773         1.70941162       8.79801458e+00     8.78735956e+00           1.70092773         1.70941162       1.09372247e+01     1.09372404e+01       1.70092773     1.70941162   8.79801458e+00  8.78735956e+00           1.70092773         1.70941162       1.09340690e+01     1.09340690e+01           1.70092773         1.70941162       1.09340701e+01     1.09340701e+01            1.70092773          1.70941162        1.09340690e+01      1.09340690e+01            1.70092773          1.70941162        1.09340701e+01      1.09340701e+01        1.70092773      1.70941162    1.09340690e+01  1.09340690e+01
   1.70941162   1.71777344  1.09340701e+01  1.09340701e+01      1.71359253    1.72189331  1.09340701e+01  1.09340701e+01          1.70941162        1.71777344      8.78210870e+00    8.78210870e+00          1.70941162        1.71777344      1.09372404e+01    1.09372559e+01           1.70941162         1.71777344       8.78735956e+00     8.77685785e+00           1.70941162         1.71777344       1.09372404e+01     1.09372559e+01       1.70941162     1.71777344   8.78735956e+00  8.77685785e+00           1.70941162         1.71777344       1.09340690e+01     1.09340690e+01           1.70941162         1.71777344       1.09340701e+01     1.09340701e+01            1.70941162          1.71777344        1.09340690e+01      1.09340690e+01            1.70941162          1.71777344        1.09340701e+01      1.09340701e+01        1.70941162      1.71777344    1.09340690e+01  1.09340690e+01
   1.71777344   1.72601318  1.09340701e+01  1.09340701e+01      1.72189331    1.73007202  1.09340701e+01  1.09340701e+01          1.71777344        1.72601318      8.77168364e+00    8.77168364e+00          1.71777344        1.72601318      1.09372559e+01    1.09372712e+01           1.71777344         1.72601318       8.77685785e+00     8.76650944e+00           1.71777344         1.72601318       1.09372559e+01     1.09372712e+01       1.71777344     1.72601318   8.77685785e+00  8.76650944e+00           1.71777344         1.72601318       1.09340690e+01     1.09340690e+01           1.71777344         1.72601318       1.09340701e+01     1.09340701e+01            1.71777344          1.72601318        1.09340690e+01      1.09340690e+01            1.71777344          1.72601318        1.09340701e+01      1.09340701e+01        1.71777344      1.72601318    1.09340690e+01  1.09340690e+01
   1.72601318   1.73413086  1.09340701e+01  1.09340701e+01      1.73007202    1.73812866  1.09340701e+01  1.09340701e+01          1.72601318        1.73413086      8.76141188e+00    8.76141188e+00          1.72601318        1.73413086      1.09372712e+01    1.09372863e+01           1.72601318         1.73413086       8.76650944e+00     8.75631433e+00           1.72601318         1.73413086       1.09372712e+01     1.09372863e+01       1.72601318     1.73413086   8.76650944e+00  8.75631433e+00           1.72601318         1.73413086       1.09340690e+01     1.09340690e+01           1.72601318         1.73413086       1.09340701e+01     1.09340701e+01            1.72601318          1.73413086        1.09340690e+01      1.09340689e+01            1.72601318          1.73413086        1.09340701e+01      1.09340701e+01        1.72601318      1.73413086    1.09340690e+01  1.09340689e+01
   1.73413086   1.74212646  1.09340701e+01  1.09340701e+01      1.73812866    1.74606323  1.09340701e+01  1.09340701e+01          1.73413086        1.74212646      8.75129343e+00    8.75129343e+00          1.73413086        1.74212646      1.09372863e+01    1.09373011e+01           1.73413086         1.74212646       8.75631433e+00     8.74627253e+00           1.73413086         1.74212646       1.09372863e+01     1.09373011e+01       1.73413086     1.74212646   8.75631433e+00  8.74627253e+00           1.73413086         1.74212646       1.09340689e+01     1.09340689e+01           1.73413086         1.74212646       1.09340701e+01     1.09340701e+01            1.73413086          1.74212646        1.09340689e+01      1.09340689e+01            1.73413086          1.74212646        1.09340701e+01      1.09340701e+01        1.73413086      1.74212646    1.09340689e+01  1.09340689e+01
   1.74212646   1.75000000  1.09340701e+01  1.09340701e+01      1.74606323    1.75387573  1.09340701e+01  1.09340701e+01          1.74212646        1.75000000      8.74132828e+00    8.74132828e+00          1.74212646        1.75000000      1.09373011e+01    1.09373157e+01           1.74212646         1.75000000       8.74627253e+00     8.73638403e+00           1.74212646         1.75000000       1.09373011e+01     1.09373157e+01       1.74212646     1.75000000   8.74627253e+00  8.73638403e+00           1.74212646         1.75000000       1.09340689e+01     1.09340689e+01           1.74212646         1.75000000       1.09340701e+01     1.09340701e+01            1.74212646          1.75000000        1.09340689e+01      1.09340689e+01            1.74212646          1.75000000        1.09340701e+01      1.09340701e+01        1.74212646      1.75000000    1.09340689e+01  1.09340689e+01
   1.75000000   1.75775146  1.09340701e+01  1.09340701e+01      1.75387573    1.76156616  1.09340701e+01  1.09340701e+01          1.75000000        1.75775146      8.73151643e+00    8.73151643e+00          1.75000000        1.75775146      1.09373157e+01    1.09373301e+01           1.75000000         1.75775146       8.73638403e+00     8.72664883e+00           1.75000000         1.75775146       1.09373157e+01     1.09373301e+01       1.75000000     1.75775146   8.73638403e+00  8.72664883e+00           1.75000000         1.75775146       1.09340689e+01     1.09340689e+01           1.75000000         1.75775146       1.09340701e+01     1.09340701e+01            1.75000000          1.75775146        1.09340689e+01      1.09340689e+01            1.75000000          1.75775146        1.09340701e+01      1.09340701e+01        1.75000000      1.75775146    1.09340689e+01  1.09340689e+01
   1.75775146   1.76538086  1.09340701e+01  1.09340701e+01      1.76156616    1.76913452  1.09340701e+01  1.09340701e+01          1.75775146        1.76538086      8.72185789e+00    8.72185789e+00          1.75775146        1.76538086      1.09373301e+01    1.09373442e+01           1.75775146         1.76538086       8.72664883e+00     8.71706694e+00           1.75775146         1.76538086       1.09373301e+01     1.09373442e+01       1.75775146     1.76538086   8.72664883e+00  8.71706694e+00           1.75775146         1.76538086       1.09340689e+01     1.09340689e+01           1.75775146         1.76538086       1.09340701e+01     1.09340701e+01            1.75775146          1.76538086        1.09340689e+01      1.09340689e+01            1.75775146          1.76538086        1.09340701e+01      1.09340701e+01        1.75775146      1.76538086    1.09340689e+01  1.09340689e+01
   1.76538086   1.77288818  1.09340701e+01  1.09340701e+01      1.76913452    1.77658081  1.09340701e+01  1.09340701e+01          1.76538086        1.77288818      8.71235265e+00    8.71235265e+00          1.76538086        1.77288818      1.09373442e+01    1.09373581e+01           1.76538086         1.77288818       8.71706694e+00     8.70763836e+00           1.76538086         1.77288818       1.09373442e+01     1.09373581e+01       1.76538086     1.77288818   8.71706694e+00  8.70763836e+00           1.76538086         1.77288818       1.09340689e+01     1.09340689e+01           1.76538086         1.77288818       1.09340701e+01     1.09340701e+01            1.76538086          1.77288818        1.09340689e+01      1.09340689e+01            1.76538086          1.77288818        1.09340701e+01      1.09340701e+01        1.76538086      1.77288818    1.09340689e+01  1.09340689e+01
   1.77288818   1.78027344  1.09340701e+01  1.09340701e+01      1.77658081    1.78390503  1.09340701e+01  1.09340701e+01          1.77288818        1.78027344      8.70300071e+00    8.70300071e+00          1.77288818        1.78027344      1.09373581e+01    1.09373718e+01           1.77288818         1.78027344       8.70763836e+00     8.69836307e+00           1.77288818         1.78027344       1.09373581e+01     1.09373718e+01       1.77288818     1.78027344   8.70763836e+00  8.69836307e+00           1.77288818         1.78027344       1.09340689e+01     1.09340689e+01           1.77288818         1.78027344       1.09340701e+01     1.09340701e+01            1.77288818          1.78027344        1.09340689e+01      1.09340689e+01            1.77288818          1.78027344        1.09340701e+01      1.09340701e+01        1.77288818      1.78027344    1.09340689e+01  1.09340689e+01
   1.78027344   1.78753662  1.09340701e+01  1.09340701e+01      1.78390503    1.79110718  1.09340701e+01  1.09340701e+01          1.78027344        1.78753662      8.69380209e+00    8.69380209e+00          1.78027344        1.78753662      1.09373718e+01    1.09373853e+01           1.78027344         1.78753662       8.69836307e+00     8.68924110e+00           1.78027344         1.78753662       1.09373718e+01     1.09373853e+01       1.78027344     1.78753662   8.69836307e+00  8.68924110e+00           1.78027344         1.78753662       1.09340689e+01     1.09340689e+01           1.78027344         1.78753662       1.09340701e+01     1.09340701e+01            1.78027344          1.78753662        1.09340689e+01      1.09340689e+01            1.78027344          1.78753662        1.09340701e+01      1.09340701e+01        1.78027344      1.78753662    1.09340689e+01  1.09340689e+01
   1.78753662   1.79467773  1.09340701e+01  1.09340701e+01      1.79110718    1.79818726  1.09340701e+01  1.09340701e+01          1.78753662        1.79467773      8.68475676e+00    8.68475676e+00          1.78753662        1.79467773      1.09373853e+01    1.09373985e+01           1.78753662         1.79467773       8.68924110e+00     8.68027243e+00           1.78753662         1.79467773       1.09373853e+01     1.09373985e+01       1.78753662     1.79467773   8.68924110e+00  8.68027243e+00           1.78753662         1.79467773       1.09340689e+01     1.09340689e+01           1.78753662         1.79467773       1.09340701e+01     1.09340701e+01            1.78753662          1.79467773        1.09340689e+01      1.09340689e+01            1.78753662          1.79467773        1.09340701e+01      1.09340701e+01        1.78753662      1.79467773    1.09340689e+01  1.09340689e+01
   1.79467773   1.80169678  1.09340701e+01  1.09340701e+01      1.79818726    1.80514526  1.09340701e+01  1.09340701e+01          1.79467773        1.80169678      8.67586474e+00    8.67586474e+00          1.79467773        1.80169678      1.09373985e+01    1.09374116e+01           1.79467773         1.80169678       8.68027243e+00     8.67145706e+00           1.79467773         1.80169678       1.09373985e+01     1.09374116e+01       1.79467773     1.80169678   8.68027243e+00  8.67145706e+00           1.79467773         1.80169678       1.09340689e+01     1.09340689e+01           1.79467773         1.80169678       1.09340701e+01     1.09340701e+01            1.79467773          1.80169678        1.09340689e+01      1.09340689e+01            1.79467773          1.80169678        1.09340701e+01      1.09340701e+01        1.79467773      1.80169678    1.09340689e+01  1.09340689e+01
   1.80169678   1.80859375  1.09340701e+01  1.09340701e+01      1.80514526    1.81198120  1.09340701e+01  1.09340701e+01          1.80169678        1.80859375      8.66712603e+00    8.66712603e+00          1.80169678        1.80859375      1.09374116e+01    1.09374244e+01           1.80169678         1.80859375       8.67145706e+00     8.66279500e+00           1.80169678         1.80859375       1.09374116e+01     1.09374244e+01       1.80169678     1.80859375   8.67145706e+00  8.66279500e+00           1.80169678         1.80859375       1.09340689e+01     1.09340689e+01           1.80169678         1.80859375       1.09340701e+01     1.09340701e+01            1.80169678          1.80859375        1.09340689e+01      1.09340689e+01            1.80169678          1.80859375        1.09340701e+01      1.09340701e+01        1.80169678      1.80859375    1.09340689e+01  1.09340689e+01
   1.80859375   1.81536865  1.09340701e+01  1.09340701e+01      1.81198120    1.81869507  1.09340701e+01  1.09340701e+01          1.80859375        1.81536865      8.65854062e+00    8.65854062e+00          1.80859375        1.81536865      1.09374244e+01    1.09374369e+01           1.80859375         1.81536865       8.66279500e+00     8.65428624e+00           1.80859375         1.81536865       1.09374244e+01     1.09374369e+01       1.80859375     1.81536865   8.66279500e+00  8.65428624e+00           1.80859375         1.81536865       1.09340689e+01     1.09340689e+01           1.80859375         1.81536865       1.09340701e+01     1.09340701e+01            1.80859375          1.81536865        1.09340689e+01      1.09340689e+01            1.80859375          1.81536865        1.09340701e+01      1.09340701e+01        1.80859375      1.81536865    1.09340689e+01  1.09340689e+01
   1.81536865   1.82202148  1.09340701e+01  1.09340701e+01      1.81869507    1.82528687  1.09340701e+01  1.09340701e+01          1.81536865        1.82202148      8.65010852e+00    8.65010852e+00          1.81536865        1.82202148      1.09374369e+01    1.09374493e+01           1.81536865         1.82202148       8.65428624e+00     8.64593080e+00           1.81536865         1.82202148       1.09374369e+01     1.09374493e+01       1.81536865     1.82202148   8.65428624e+00  8.64593080e+00           1.81536865         1.82202148       1.09340689e+01     1.09340689e+01           1.81536865         1.82202148       1.09340701e+01     1.09340701e+01            1.81536865          1.82202148        1.09340689e+01      1.09340689e+01            1.81536865          1.82202148        1.09340701e+01      1.09340701e+01        1.81536865      1.82202148    1.09340689e+01  1.09340689e+01
   1.82202148   1.82855225  1.09340701e+01  1.09340701e+01      1.82528687    1.83175659  1.09340701e+01  1.09340701e+01          1.82202148        1.82855225      8.64182972e+00    8.64182972e+00          1.82202148        1.82855225      1.09374493e+01    1.09374614e+01           1.82202148         1.82855225       8.64593080e+00     8.63772865e+00           1.82202148         1.82855225       1.09374493e+01     1.09374614e+01       1.82202148     1.82855225   8.64593080e+00  8.63772865e+00           1.82202148         1.82855225       1.09340689e+01     1.09340689e+01           1.82202148         1.82855225       1.09340701e+01     1.09340701e+01            1.82202148          1.82855225        1.09340689e+01      1.09340689e+01            1.82202148          1.82855225        1.09340701e+01      1.09340701e+01        1.82202148      1.82855225    1.09340689e+01  1.09340689e+01
   1.82855225   1.83496094  1.09340701e+01  1.09340701e+01      1.83175659    1.83810425  1.09340701e+01  1.09340701e+01          1.82855225        1.83496094      8.63370423e+00    8.63370423e+00          1.82855225        1.83496094      1.09374614e+01    1.09374733e+01           1.82855225         1.83496094       8.63772865e+00     8.62967981e+00           1.82855225         1.83496094       1.09374614e+01     1.09374733e+01       1.82855225     1.83496094   8.63772865e+00  8.62967981e+00           1.82855225         1.83496094       1.09340689e+01     1.09340689e+01           1.82855225         1.83496094       1.09340701e+01     1.09340701e+01            1.82855225          1.83496094        1.09340689e+01      1.09340689e+01            1.82855225          1.83496094        1.09340701e+01      1.09340701e+01        1.82855225      1.83496094    1.09340689e+01  1.09340689e+01
   1.83496094   1.84124756  1.09340701e+01  1.09340701e+01      1.83810425    1.84432983  1.09340701e+01  1.09340701e+01          1.83496094        1.84124756      8.62573205e+00    8.62573205e+00          1.83496094        1.84124756      1.09374733e+01    1.09374849e+01           1.83496094         1.84124756       8.62967981e+00     8.62178428e+00           1.83496094         1.84124756       1.09374733e+01     1.09374849e+01       1.83496094     1.84124756   8.62967981e+00  8.62178428e+00           1.83496094         1.84124756       1.09340689e+01     1.09340689e+01           1.83496094         1.84124756       1.09340701e+01     1.09340701e+01            1.83496094          1.84124756        1.09340689e+01      1.09340689e+01            1.83496094          1.84124756        1.09340701e+01      1.09340701e+01        1.83496094      1.84124756    1.09340689e+01  1.09340689e+01
   1.84124756   1.84741211  1.09340701e+01  1.09340701e+01      1.84432983    1.85043335  1.09340701e+01  1.09340701e+01          1.84124756        1.84741211      8.61791317e+00    8.61791317e+00          1.84124756        1.84741211      1.09374849e+01    1.09374963e+01           1.84124756         1.84741211       8.62178428e+00     8.61404206e+00           1.84124756         1.84741211       1.09374849e+01     1.09374963e+01       1.84124756     1.84741211   8.62178428e+00  8.61404206e+00           1.84124756         1.84741211       1.09340689e+01     1.09340689e+01           1.84124756         1.84741211       1.09340701e+01     1.09340701e+01            1.84124756          1.84741211        1.09340689e+01      1.09340689e+01            1.84124756          1.84741211        1.09340701e+01      1.09340701e+01        1.84124756      1.84741211    1.09340689e+01  1.09340689e+01
   1.84741211   1.85345459  1.09340701e+01  1.09340701e+01      1.85043335    1.85641479  1.09340701e+01  1.09340701e+01          1.84741211        1.85345459      8.61024760e+00    8.61024760e+00          1.84741211        1.85345459      1.09374963e+01    1.09375076e+01           1.84741211         1.85345459       8.61404206e+00     8.60645314e+00           1.84741211         1.85345459       1.09374963e+01     1.09375076e+01       1.84741211     1.85345459   8.61404206e+00  8.60645314e+00           1.84741211         1.85345459       1.09340689e+01     1.09340689e+01           1.84741211         1.85345459       1.09340701e+01     1.09340701e+01            1.84741211          1.85345459        1.09340689e+01      1.09340689e+01            1.84741211          1.85345459        1.09340701e+01      1.09340701e+01        1.84741211      1.85345459    1.09340689e+01  1.09340689e+01
   1.85345459   1.85937500  1.09340701e+01  1.09340701e+01      1.85641479    1.86227417  1.09340701e+01  1.09340701e+01          1.85345459        1.85937500      8.60273534e+00    8.60273534e+00          1.85345459        1.85937500      1.09375076e+01    1.09375185e+01           1.85345459         1.85937500       8.60645314e+00     8.59901754e+00           1.85345459         1.85937500       1.09375076e+01     1.09375185e+01       1.85345459     1.85937500   8.60645314e+00  8.59901754e+00           1.85345459         1.85937500       1.09340689e+01     1.09340689e+01           1.85345459         1.85937500       1.09340701e+01     1.09340701e+01            1.85345459          1.85937500        1.09340689e+01      1.09340689e+01            1.85345459          1.85937500        1.09340701e+01      1.09340701e+01        1.85345459      1.85937500    1.09340689e+01  1.09340689e+01
   1.85937500   1.86517334  1.09340701e+01  1.09340701e+01      1.86227417    1.86801147  1.09340701e+01  1.09340702e+01          1.85937500        1.86517334      8.59537639e+00    8.59537639e+00          1.85937500        1.86517334      1.09375185e+01    1.09375293e+01           1.85937500         1.86517334       8.59901754e+00     8.59173524e+00           1.85937500         1.86517334       1.09375185e+01     1.09375293e+01       1.85937500     1.86517334   8.59901754e+00  8.59173524e+00           1.85937500         1.86517334       1.09340689e+01     1.09340689e+01           1.85937500         1.86517334       1.09340701e+01     1.09340701e+01            1.85937500          1.86517334        1.09340689e+01      1.09340689e+01            1.85937500          1.86517334        1.09340701e+01      1.09340701e+01        1.85937500      1.86517334    1.09340689e+01  1.09340689e+01
   1.86517334   1.87084961  1.09340702e+01  1.09340702e+01      1.86801147    1.87362671  1.09340702e+01  1.09340702e+01          1.86517334        1.87084961      8.58817075e+00    8.58817075e+00          1.86517334        1.87084961      1.09375293e+01    1.09375398e+01           1.86517334         1.87084961       8.59173524e+00     8.58460626e+00           1.86517334         1.87084961       1.09375293e+01     1.09375398e+01       1.86517334     1.87084961   8.59173524e+00  8.58460626e+00           1.86517334         1.87084961       1.09340689e+01     1.09340689e+01           1.86517334         1.87084961       1.09340701e+01     1.09340702e+01            1.86517334          1.87084961        1.09340689e+01      1.09340689e+01            1.86517334          1.87084961        1.09340701e+01      1.09340702e+01        1.86517334      1.87084961    1.09340689e+01  1.09340689e+01
   1.87084961   1.87640381  1.09340702e+01  1.09340702e+01      1.87362671    1.87911987  1.09340702e+01  1.09340703e+01          1.87084961        1.87640381      8.58111843e+00    8.58111843e+00          1.87084961        1.87640381      1.09375398e+01    1.09375502e+01           1.87084961         1.87640381       8.58460626e+00     8.57763060e+00           1.87084961         1.87640381       1.09375398e+01     1.09375502e+01       1.87084961     1.87640381   8.58460626e+00  8.57763060e+00           1.87084961         1.87640381       1.09340689e+01     1.09340689e+01           1.87084961         1.87640381       1.09340701e+01     1.09340702e+01            1.87084961          1.87640381        1.09340689e+01      1.09340689e+01            1.87084961          1.87640381        1.09340701e+01      1.09340702e+01        1.87084961      1.87640381    1.09340689e+01  1.09340689e+01
   1.87640381   1.88183594  1.09340703e+01  1.09340703e+01      1.87911987    1.88449097  1.09340703e+01  1.09340704e+01          1.87640381        1.88183594      8.57421945e+00    8.57421945e+00          1.87640381        1.88183594      1.09375502e+01    1.09375604e+01           1.87640381         1.88183594       8.57763060e+00     8.57080830e+00           1.87640381         1.88183594       1.09375502e+01     1.09375604e+01       1.87640381     1.88183594   8.57763060e+00  8.57080830e+00           1.87640381         1.88183594       1.09340690e+01     1.09340690e+01           1.87640381         1.88183594       1.09340702e+01     1.09340703e+01            1.87640381          1.88183594        1.09340689e+01      1.09340690e+01            1.87640381          1.88183594        1.09340702e+01      1.09340703e+01        1.87640381      1.88183594    1.09340689e+01  1.09340690e+01
   1.88183594   1.88714600  1.09340704e+01  1.09340704e+01      1.88449097    1.88973999  1.09340704e+01  1.09340708e+01          1.88183594        1.88714600      8.56747384e+00    8.56747384e+00          1.88183594        1.88714600      1.09375604e+01    1.09375704e+01           1.88183594         1.88714600       8.57080830e+00     8.56413939e+00           1.88183594         1.88714600       1.09375604e+01     1.09375704e+01       1.88183594     1.88714600   8.57080830e+00  8.56413939e+00           1.88183594         1.88714600       1.09340691e+01     1.09340691e+01           1.88183594         1.88714600       1.09340703e+01     1.09340705e+01            1.88183594          1.88714600        1.09340690e+01      1.09340692e+01            1.88183594          1.88714600        1.09340703e+01      1.09340705e+01        1.88183594      1.88714600    1.09340690e+01  1.09340692e+01
   1.88714600   1.89233398  1.09340708e+01  1.09340708e+01      1.88973999    1.89486694  1.09340708e+01  1.09340715e+01          1.88714600        1.89233398      8.56088169e+00    8.56088169e+00          1.88714600        1.89233398      1.09375704e+01    1.09375805e+01           1.88714600         1.89233398       8.56413939e+00     8.55762399e+00           1.88714600         1.89233398       1.09375704e+01     1.09375805e+01       1.88714600     1.89233398   8.56413939e+00  8.55762399e+00           1.88714600         1.89233398       1.09340695e+01     1.09340695e+01           1.88714600         1.89233398       1.09340705e+01     1.09340710e+01            1.88714600          1.89233398        1.09340692e+01      1.09340697e+01            1.88714600          1.89233398        1.09340705e+01      1.09340710e+01        1.88714600      1.89233398    1.09340692e+01  1.09340697e+01
   1.89233398   1.89739990  1.09340715e+01  1.09340715e+01      1.89486694    1.89987183  1.09340715e+01  1.09340730e+01          1.89233398        1.89739990      8.55444316e+00    8.55444316e+00          1.89233398        1.89739990      1.09375805e+01    1.09375909e+01           1.89233398         1.89739990       8.55762399e+00     8.55126232e+00           1.89233398         1.89739990       1.09375805e+01     1.09375909e+01       1.89233398     1.89739990   8.55762399e+00  8.55126232e+00           1.89233398         1.89739990       1.09340702e+01     1.09340702e+01           1.89233398         1.89739990       1.09340710e+01     1.09340720e+01            1.89233398          1.89739990        1.09340697e+01      1.09340707e+01            1.89233398          1.89739990        1.09340710e+01      1.09340720e+01        1.89233398      1.89739990    1.09340697e+01  1.09340707e+01
   1.89739990   1.90234375  1.09340730e+01  1.09340730e+01      1.89987183    1.90475464  1.09340730e+01  1.09340763e+01          1.89739990        1.90234375      8.54815857e+00    8.54815857e+00          1.89739990        1.90234375      1.09375909e+01    1.09376022e+01           1.89739990         1.90234375       8.55126232e+00     8.54505483e+00           1.89739990         1.90234375       1.09375909e+01     1.09376022e+01       1.89739990     1.90234375   8.55126232e+00  8.54505483e+00           1.89739990         1.90234375       1.09340718e+01     1.09340718e+01           1.89739990         1.90234375       1.09340720e+01     1.09340741e+01            1.89739990          1.90234375        1.09340707e+01      1.09340728e+01            1.89739990          1.90234375        1.09340720e+01      1.09340741e+01        1.89739990      1.90234375    1.09340707e+01  1.09340728e+01
   1.90234375   1.90716553  1.09340763e+01  1.09340763e+01      1.90475464    1.90951538  1.09340763e+01  1.09340829e+01          1.90234375        1.90716553      8.54202861e+00    8.54202861e+00          1.90234375        1.90716553      1.09376022e+01    1.09376155e+01           1.90234375         1.90716553       8.54505483e+00     8.53900240e+00           1.90234375         1.90716553       1.09376022e+01     1.09376155e+01       1.90234375     1.90716553   8.54505483e+00  8.53900240e+00           1.90234375         1.90716553       1.09340750e+01     1.09340750e+01           1.90234375         1.90716553       1.09340741e+01     1.09340785e+01            1.90234375          1.90716553        1.09340728e+01      1.09340772e+01            1.90234375          1.90716553        1.09340741e+01      1.09340785e+01        1.90234375      1.90716553    1.09340728e+01  1.09340772e+01
   1.90716553   1.91186523  1.09340829e+01  1.09340829e+01      1.90951538    1.91415405  1.09340829e+01  1.09340961e+01          1.90716553        1.91186523      8.53605458e+00    8.53605458e+00          1.90716553        1.91186523      1.09376155e+01    1.09376331e+01           1.90716553         1.91186523       8.53900240e+00     8.53310676e+00           1.90716553         1.91186523       1.09376155e+01     1.09376331e+01       1.90716553     1.91186523   8.53900240e+00  8.53310676e+00           1.90716553         1.91186523       1.09340816e+01     1.09340816e+01           1.90716553         1.91186523       1.09340785e+01     1.09340873e+01            1.90716553          1.91186523        1.09340772e+01      1.09340860e+01            1.90716553          1.91186523        1.09340785e+01      1.09340873e+01        1.90716553      1.91186523    1.09340772e+01  1.09340860e+01
   1.91186523   1.91644287  1.09340961e+01  1.09340961e+01      1.91415405    1.91867065  1.09340961e+01  1.09341219e+01          1.91186523        1.91644287      8.53023898e+00    8.53023898e+00          1.91186523        1.91644287      1.09376331e+01    1.09376591e+01           1.91186523         1.91644287       8.53310676e+00     8.52737120e+00           1.91186523         1.91644287       1.09376331e+01     1.09376591e+01       1.91186523     1.91644287   8.53310676e+00  8.52737120e+00           1.91186523         1.91644287       1.09340948e+01     1.09340948e+01           1.91186523         1.91644287       1.09340873e+01     1.09341048e+01            1.91186523          1.91644287        1.09340860e+01      1.09341035e+01            1.91186523          1.91644287        1.09340873e+01      1.09341048e+01        1.91186523      1.91644287    1.09340860e+01  1.09341035e+01
   1.91644287   1.92089844  1.09341219e+01  1.09341219e+01      1.91867065    1.92306519  1.09341219e+01  1.09341715e+01          1.91644287        1.92089844      8.52458654e+00    8.52458654e+00          1.91644287        1.92089844      1.09376591e+01    1.09377014e+01           1.91644287         1.92089844       8.52737120e+00     8.52180187e+00           1.91644287         1.92089844       1.09376591e+01     1.09377014e+01       1.91644287     1.92089844   8.52737120e+00  8.52180187e+00           1.91644287         1.92089844       1.09341206e+01     1.09341206e+01           1.91644287         1.92089844       1.09341048e+01     1.09341389e+01            1.91644287          1.92089844        1.09341035e+01      1.09341376e+01            1.91644287          1.92089844        1.09341048e+01      1.09341389e+01        1.91644287      1.92089844    1.09341035e+01  1.09341376e+01
   1.92089844   1.92523193  1.09341715e+01  1.09341715e+01      1.92306519    1.92733765  1.09341715e+01  1.09342649e+01          1.92089844        1.92523193      8.51910593e+00    8.51910593e+00          1.92089844        1.92523193      1.09377014e+01    1.09377746e+01           1.92089844         1.92523193       8.52180187e+00     8.51640998e+00           1.92089844         1.92523193       1.09377014e+01     1.09377746e+01       1.92089844     1.92523193   8.52180187e+00  8.51640998e+00           1.92089844         1.92523193       1.09341701e+01     1.09341701e+01           1.92089844         1.92523193       1.09341389e+01     1.09342040e+01            1.92089844          1.92523193        1.09341376e+01      1.09342027e+01            1.92089844          1.92523193        1.09341389e+01      1.09342040e+01        1.92089844      1.92523193    1.09341376e+01  1.09342027e+01
   1.92523193   1.92944336  1.09342649e+01  1.09342649e+01      1.92733765    1.93148804  1.09342649e+01  1.09344377e+01          1.92523193        1.92944336      8.51381277e+00    8.51381277e+00          1.92523193        1.92944336      1.09377746e+01    1.09379043e+01           1.92523193         1.92944336       8.51640998e+00     8.51121556e+00           1.92523193         1.92944336       1.09377746e+01     1.09379043e+01       1.92523193     1.92944336   8.51640998e+00  8.51121556e+00           1.92523193         1.92944336       1.09342636e+01     1.09342636e+01           1.92523193         1.92944336       1.09342040e+01     1.09343258e+01            1.92523193          1.92944336        1.09342027e+01      1.09343245e+01            1.92523193          1.92944336        1.09342040e+01      1.09343258e+01        1.92523193      1.92944336    1.09342027e+01  1.09343245e+01
   1.92944336   1.93353271  1.09344377e+01  1.09344377e+01      1.93148804    1.93551636  1.09344377e+01  1.09347508e+01          1.92944336        1.93353271      8.50873458e+00    8.50873458e+00          1.92944336        1.93353271      1.09379043e+01    1.09381356e+01           1.92944336         1.93353271       8.51121556e+00     8.50625361e+00           1.92944336         1.93353271       1.09379043e+01     1.09381356e+01       1.92944336     1.93353271   8.51121556e+00  8.50625361e+00           1.92944336         1.93353271       1.09344364e+01     1.09344364e+01           1.92944336         1.93353271       1.09343258e+01     1.09345495e+01            1.92944336          1.93353271        1.09343245e+01      1.09345482e+01            1.92944336          1.93353271        1.09343258e+01      1.09345495e+01        1.92944336      1.93353271    1.09343245e+01  1.09345482e+01
   1.93353271   1.93750000  1.09347508e+01  1.09347508e+01      1.93551636    1.93942261  1.09347508e+01  1.09353073e+01          1.93353271        1.93750000      8.50391881e+00    8.50391881e+00          1.93353271        1.93750000      1.09381356e+01    1.09385457e+01           1.93353271         1.93750000       8.50625361e+00     8.50158401e+00           1.93353271         1.93750000       1.09381356e+01     1.09385457e+01       1.93353271     1.93750000   8.50625361e+00  8.50158401e+00           1.93353271         1.93750000       1.09347495e+01     1.09347495e+01           1.93353271         1.93750000       1.09345495e+01     1.09349521e+01            1.93353271          1.93750000        1.09345482e+01      1.09349508e+01            1.93353271          1.93750000        1.09345495e+01      1.09349521e+01        1.93353271      1.93750000    1.09345482e+01  1.09349508e+01
   1.93750000   1.94134521  1.09353073e+01  1.09353073e+01      1.93942261    1.94320679  1.09353073e+01  1.09362774e+01          1.93750000        1.94134521      8.49944545e+00    8.49944545e+00          1.93750000        1.94134521      1.09385457e+01    1.09392636e+01           1.93750000         1.94134521       8.50158401e+00     8.49730690e+00           1.93750000         1.94134521       1.09385457e+01     1.09392636e+01       1.93750000     1.94134521   8.50158401e+00  8.49730690e+00           1.93750000         1.94134521       1.09353060e+01     1.09353060e+01           1.93750000         1.94134521       1.09349521e+01     1.09356626e+01            1.93750000          1.94134521        1.09349507e+01      1.09356613e+01            1.93750000          1.94134521        1.09349521e+01      1.09356626e+01        1.93750000      1.94134521    1.09349508e+01  1.09356613e+01
   1.94134521   1.94506836  1.09362774e+01  1.09362774e+01      1.94320679    1.94686890  1.09362774e+01  1.09379352e+01          1.94134521        1.94506836      8.49544643e+00    8.49544643e+00          1.94134521        1.94506836      1.09392635e+01    1.09405004e+01           1.94134521         1.94506836       8.49730690e+00     8.49358597e+00           1.94134521         1.94506836       1.09392636e+01     1.09405004e+01       1.94134521     1.94506836   8.49730690e+00  8.49358597e+00           1.94134521         1.94506836       1.09362760e+01     1.09362760e+01           1.94134521         1.94506836       1.09356626e+01     1.09368922e+01            1.94134521          1.94506836        1.09356613e+01      1.09368908e+01            1.94134521          1.94506836        1.09356626e+01      1.09368922e+01        1.94134521      1.94506836    1.09356613e+01  1.09368909e+01
   1.94506836   1.94866943  1.09379352e+01  1.09379352e+01      1.94686890    1.95040894  1.09379352e+01  1.09407131e+01          1.94506836        1.94866943      8.49213441e+00    8.49213441e+00          1.94506836        1.94866943      1.09405004e+01    1.09425939e+01           1.94506836         1.94866943       8.49358597e+00     8.49068285e+00           1.94506836         1.94866943       1.09405004e+01     1.09425939e+01       1.94506836     1.94866943   8.49358597e+00  8.49068285e+00           1.94506836         1.94866943       1.09379338e+01     1.09379338e+01           1.94506836         1.94866943       1.09368921e+01     1.09389783e+01            1.94506836          1.94866943        1.09368908e+01      1.09389769e+01            1.94506836          1.94866943        1.09368922e+01      1.09389783e+01        1.94506836      1.94866943    1.09368909e+01  1.09389770e+01
   1.94866943   1.95214844  1.09407131e+01  1.09407131e+01      1.95040894    1.95382690  1.09407131e+01  1.09452770e+01          1.94866943        1.95214844      8.48984442e+00    8.48984442e+00          1.94866943        1.95214844      1.09425938e+01    1.09460714e+01           1.94866943         1.95214844       8.49068285e+00     8.48900599e+00           1.94866943         1.95214844       1.09425939e+01     1.09460715e+01       1.94866943     1.95214844   8.49068285e+00  8.48900599e+00           1.94866943         1.95214844       1.09407117e+01     1.09407117e+01           1.94866943         1.95214844       1.09389782e+01     1.09424482e+01            1.94866943          1.95214844        1.09389767e+01      1.09424466e+01            1.94866943          1.95214844        1.09389783e+01      1.09424482e+01        1.94866943      1.95214844    1.09389770e+01  1.09424469e+01
   1.95214844   1.95550537  1.09452770e+01  1.09452770e+01      1.95382690    1.95712280  1.09452770e+01  1.09526280e+01          1.95214844        1.95550537      8.48909215e+00    8.48909215e+00          1.95214844        1.95550537      1.09460712e+01    1.09517376e+01           1.95214844         1.95550537       8.48900599e+00     8.48917830e+00           1.95214844         1.95550537       1.09460715e+01     1.09517378e+01       1.95214844     1.95550537   8.48900599e+00  8.48917830e+00           1.95214844         1.95550537       1.09452753e+01     1.09452753e+01           1.95214844         1.95550537       1.09424480e+01     1.09481062e+01            1.95214844          1.95550537        1.09424462e+01      1.09481044e+01            1.95214844          1.95550537        1.09424482e+01      1.09481065e+01        1.95214844      1.95550537    1.09424469e+01  1.09481052e+01
   1.95550537   1.95874023  1.09526280e+01  1.09526280e+01      1.95712280    1.96029663  1.09526280e+01  1.09642362e+01          1.95550537        1.95874023      8.49065275e+00    8.49065275e+00          1.95550537        1.95874023      1.09517372e+01    1.09607912e+01           1.95550537         1.95874023       8.48917830e+00     8.49212719e+00           1.95550537         1.95874023       1.09517378e+01     1.09607918e+01       1.95550537     1.95874023   8.48917830e+00  8.49212719e+00           1.95550537         1.95874023       1.09526258e+01     1.09526258e+01           1.95550537         1.95874023       1.09481059e+01     1.09571508e+01            1.95550537          1.95874023        1.09481033e+01      1.09571483e+01            1.95550537          1.95874023        1.09481065e+01      1.09571515e+01        1.95550537      1.95874023    1.09481052e+01  1.09571501e+01
   1.95874023   1.96185303  1.09642362e+01  1.09642362e+01      1.96029663    1.96334839  1.09642362e+01  1.09822071e+01          1.95874023        1.96185303      8.49566372e+00    8.49566372e+00          1.95874023        1.96185303      1.09607903e+01    1.09749747e+01           1.95874023         1.96185303       8.49212719e+00     8.49920025e+00           1.95874023         1.96185303       1.09607918e+01     1.09749763e+01       1.95874023     1.96185303   8.49212719e+00  8.49920025e+00           1.95874023         1.96185303       1.09642325e+01     1.09642325e+01           1.95874023         1.96185303       1.09571499e+01     1.09713239e+01            1.95874023          1.96185303        1.09571455e+01      1.09713195e+01            1.95874023          1.96185303        1.09571515e+01      1.09713254e+01        1.95874023      1.96185303    1.09571501e+01  1.09713241e+01
   1.96185303   1.96484375  1.09822071e+01  1.09822071e+01      1.96334839    1.96627808  1.09822071e+01  1.10094837e+01          1.96185303        1.96484375      8.50575410e+00    8.50575410e+00          1.96185303        1.96484375      1.09749727e+01    1.09967596e+01           1.96185303         1.96484375       8.49920025e+00     8.51230794e+00           1.96185303         1.96484375       1.09749763e+01     1.09967632e+01       1.96185303     1.96484375   8.49920025e+00  8.51230794e+00           1.96185303         1.96484375       1.09822004e+01     1.09822004e+01           1.96185303         1.96484375       1.09713218e+01     1.09930960e+01            1.96185303          1.96484375        1.09713133e+01      1.09930874e+01            1.96185303          1.96484375        1.09713254e+01      1.09930996e+01        1.96185303      1.96484375    1.09713241e+01  1.09930982e+01
   1.96484375   1.96771240  1.10094837e+01  1.10094837e+01      1.96627808    1.96908569  1.10094837e+01  1.10500763e+01          1.96484375        1.96771240      8.52319982e+00    8.52319982e+00          1.96484375        1.96771240      1.09967550e+01    1.10295639e+01           1.96484375         1.96771240       8.51230794e+00     8.53409170e+00           1.96484375         1.96771240       1.09967632e+01     1.10295720e+01       1.96484375     1.96771240   8.51230794e+00  8.53409170e+00           1.96484375         1.96771240       1.10094701e+01     1.10094701e+01           1.96484375         1.96771240       1.09930914e+01     1.10258840e+01            1.96484375          1.96771240        1.09930738e+01      1.10258664e+01            1.96484375          1.96771240        1.09930996e+01      1.10258922e+01        1.96484375      1.96771240    1.09930982e+01  1.10258908e+01
   1.96771240   1.97045898  1.10500763e+01  1.10500763e+01      1.96908569    1.97177124  1.10500763e+01  1.11093140e+01          1.96771240        1.97045898      8.55110210e+00    8.55110210e+00          1.96771240        1.97045898      1.10295543e+01    1.10779970e+01           1.96771240         1.97045898       8.53409170e+00     8.56811250e+00           1.96771240         1.97045898       1.10295720e+01     1.10780147e+01       1.96771240     1.97045898   8.53409170e+00  8.56811250e+00           1.96771240         1.97045898       1.10500485e+01     1.10500485e+01           1.96771240         1.97045898       1.10258745e+01     1.10742959e+01            1.96771240          1.97045898        1.10258378e+01      1.10742591e+01            1.96771240          1.97045898        1.10258922e+01      1.10743136e+01        1.96771240      1.97045898    1.10258908e+01  1.10743122e+01
   1.97045898   1.97308350  1.11093140e+01  1.11093140e+01      1.97177124    1.97433472  1.11093140e+01  1.11940984e+01          1.97045898        1.97308350      8.59358124e+00    8.59358124e+00          1.97045898        1.97308350      1.10779778e+01    1.11481176e+01           1.97045898         1.97308350       8.56811250e+00     8.61904998e+00           1.97045898         1.97308350       1.10780147e+01     1.11481545e+01       1.97045898     1.97308350   8.56811250e+00  8.61904998e+00           1.97045898         1.97308350       1.11092573e+01     1.11092573e+01           1.97045898         1.97308350       1.10742768e+01     1.11443881e+01            1.97045898          1.97308350        1.10742018e+01      1.11443128e+01            1.97045898          1.97308350        1.10743136e+01      1.11444250e+01        1.97045898      1.97308350    1.10743122e+01  1.11444237e+01
   1.97308350   1.97558594  1.11940984e+01  1.11940984e+01      1.97433472    1.97677612  1.11940984e+01  1.13131419e+01          1.97308350        1.97558594      8.65597407e+00    8.65597407e+00          1.97308350        1.97558594      1.11480807e+01    1.12476868e+01           1.97308350         1.97558594       8.61904998e+00     8.69289815e+00           1.97308350         1.97558594       1.11481545e+01     1.12477607e+01       1.97308350     1.97558594   8.61904998e+00  8.69289815e+00           1.97308350         1.97558594       1.11939863e+01     1.11939863e+01           1.97308350         1.97558594       1.11443515e+01     1.12439192e+01            1.97308350          1.97558594        1.11442029e+01      1.12437698e+01            1.97308350          1.97558594        1.11444250e+01      1.12439932e+01        1.97308350      1.97558594    1.11444237e+01  1.12439918e+01
   1.97558594   1.97796631  1.13131419e+01  1.13131419e+01      1.97677612    1.97909546  1.13131419e+01  1.14771605e+01          1.97558594        1.97796631      8.74501841e+00    8.74501841e+00          1.97558594        1.97796631      1.12476188e+01    1.13863924e+01           1.97558594         1.97796631       8.69289815e+00     8.79713868e+00           1.97558594         1.97796631       1.12477607e+01     1.13865342e+01       1.97558594     1.97796631   8.69289815e+00  8.79713868e+00           1.97558594         1.97796631       1.13129279e+01     1.13129279e+01           1.97558594         1.97796631       1.12438521e+01     1.13825735e+01            1.97558594          1.97796631        1.12435683e+01      1.13822875e+01            1.97558594          1.97796631        1.12439932e+01      1.13827159e+01        1.97558594      1.97796631    1.12439918e+01  1.13827145e+01
   1.97796631   1.98022461  1.14771605e+01  1.14771605e+01      1.97909546    1.98129272  1.14771605e+01  1.16989913e+01          1.97796631        1.98022461      8.86900399e+00    8.86900399e+00          1.97796631        1.98022461      1.13862729e+01    1.15760137e+01           1.97796631         1.98022461       8.79713868e+00     8.94086930e+00           1.97796631         1.98022461       1.13865342e+01     1.15762750e+01       1.97796631     1.98022461   8.79713868e+00  8.94086930e+00           1.97796631         1.98022461       1.14767673e+01     1.14767673e+01           1.97796631         1.98022461       1.13824561e+01     1.15721262e+01            1.97796631          1.98022461        1.13819352e+01      1.15715995e+01            1.97796631          1.98022461        1.13827159e+01      1.15723888e+01        1.97796631      1.98022461    1.13827145e+01  1.15723874e+01
   1.98022461   1.98236084  1.16989913e+01  1.16989913e+01      1.98129272    1.98336792  1.16989913e+01  1.19935942e+01          1.98022461        1.98236084      9.03786449e+00    9.03786449e+00          1.98022461        1.98236084      1.15758132e+01    1.18304927e+01           1.98022461         1.98236084       8.94086930e+00     9.13485968e+00           1.98022461         1.98236084       1.15762750e+01     1.18309546e+01       1.98022461     1.98236084   8.94086930e+00  9.13485968e+00           1.98022461         1.98236084       1.16982974e+01     1.16982974e+01           1.98022461         1.98236084       1.15719305e+01     1.18265138e+01            1.98022461          1.98236084        1.15710125e+01      1.18255824e+01            1.98022461          1.98236084        1.15723888e+01      1.18269789e+01        1.98022461      1.98236084    1.15723874e+01  1.18269774e+01
   1.98236084   1.98437500  1.19935942e+01  1.19935942e+01      1.98336792    1.98532104  1.19935942e+01  1.23778873e+01          1.98236084        1.98437500      9.26318006e+00    9.26318006e+00          1.98236084        1.98437500      1.18301719e+01    1.21658663e+01           1.98236084         1.98437500       9.13485968e+00     9.39150045e+00           1.98236084         1.98437500       1.18309546e+01     1.21666490e+01       1.98236084     1.98437500   9.13485968e+00  9.39150045e+00           1.98236084         1.98437500       1.19924192e+01     1.19924192e+01           1.98236084         1.98437500       1.18262037e+01     1.21617670e+01            1.98236084          1.98437500        1.18246522e+01      1.21601862e+01            1.98236084          1.98437500        1.18269788e+01      1.21625567e+01        1.98236084      1.98437500    1.18269774e+01  1.21625552e+01
   1.98437500   1.98626709  1.23778873e+01  1.23778873e+01      1.98532104    1.98715210  1.23778873e+01  1.28703461e+01          1.98437500        1.98626709      9.55804954e+00    9.55804954e+00          1.98437500        1.98626709      1.21653778e+01    1.26000010e+01           1.98437500         1.98626709       9.39150045e+00     9.72459864e+00           1.98437500         1.98626709       1.21666490e+01     1.26012722e+01       1.98437500     1.98626709   9.39150045e+00  9.72459864e+00           1.98437500         1.98626709       1.23759799e+01     1.23759799e+01           1.98437500         1.98626709       1.21613008e+01     1.25957445e+01            1.98437500          1.98626709        1.21587878e+01      1.25931720e+01            1.98437500          1.98626709        1.21625566e+01      1.25970301e+01        1.98437500      1.98626709    1.21625552e+01  1.25970286e+01
   1.98626709   1.98803711  1.28703461e+01  1.28703461e+01      1.98715210    1.98886108  1.28703461e+01  1.34902668e+01          1.98626709        1.98803711      9.93677645e+00    9.93677645e+00          1.98626709        1.98803711      1.25992948e+01    1.31520462e+01           1.98626709         1.98803711       9.72459864e+00     1.01489543e+01           1.98626709         1.98803711       1.26012722e+01     1.31540237e+01       1.98626709     1.98803711   9.72459864e+00  1.01489543e+01           1.98626709         1.98803711       1.28673802e+01     1.28673802e+01           1.98626709         1.98803711       1.25950817e+01     1.31475871e+01            1.98626709          1.98803711        1.25911840e+01      1.31435763e+01            1.98626709          1.98803711        1.25970300e+01      1.31495920e+01        1.98626709      1.98803711    1.25970286e+01  1.31495906e+01
   1.98803711   1.98968506  1.34902668e+01  1.34902668e+01      1.98886108    1.99044800  1.34902668e+01  1.42565637e+01          1.98803711        1.98968506      1.04142908e+01    1.04142908e+01          1.98803711        1.98968506      1.31510805e+01    1.38414916e+01           1.98803711         1.98968506       1.01489543e+01     1.06796274e+01           1.98803711         1.98968506       1.31540237e+01     1.38444347e+01       1.98803711     1.98968506   1.01489543e+01  1.06796274e+01           1.98803711         1.98968506       1.34858536e+01     1.34858536e+01           1.98803711         1.98968506       1.31467001e+01     1.38367752e+01            1.98803711          1.98968506        1.31409164e+01      1.38307907e+01            1.98803711          1.98968506        1.31495917e+01      1.38397671e+01        1.98803711      1.98968506    1.31495906e+01  1.38397658e+01
   1.98968506   1.99121094  1.42565637e+01  1.42565637e+01      1.99044800    1.99191284  1.42565637e+01  1.51859489e+01          1.98968506        1.99121094      1.10052049e+01    1.10052049e+01          1.98968506        1.99121094      1.38402490e+01    1.46866816e+01           1.98968506         1.99121094       1.06796274e+01     1.13307825e+01           1.98968506         1.99121094       1.38444347e+01     1.46908674e+01       1.98968506     1.99121094   1.06796274e+01  1.13307825e+01           1.98968506         1.99121094       1.42502886e+01     1.42502886e+01           1.98968506         1.99121094       1.38356659e+01     1.46816448e+01            1.98968506          1.99121094        1.38274646e+01      1.46731125e+01            1.98968506          1.99121094        1.38397667e+01      1.46859111e+01        1.98968506      1.99121094    1.38397658e+01  1.46859101e+01
   1.99121094   1.99261475  1.51859489e+01  1.51859489e+01      1.99191284    1.99325562  1.51859489e+01  1.62903592e+01          1.99121094        1.99261475      1.17223861e+01    1.17223861e+01          1.99121094        1.99261475      1.46851898e+01    1.57026351e+01           1.99121094         1.99261475       1.13307825e+01     1.21139898e+01           1.99121094         1.99261475       1.46908674e+01     1.57083127e+01       1.99121094     1.99261475   1.13307825e+01  1.21139898e+01           1.99121094         1.99261475       1.51774389e+01     1.51774389e+01           1.99121094         1.99261475       1.46803628e+01     1.56972089e+01            1.99121094          1.99261475        1.46692692e+01      1.56856087e+01            1.99121094          1.99261475        1.46859104e+01      1.57030098e+01        1.99121094      1.99261475    1.46859101e+01  1.57030095e+01
   1.99261475   1.99389648  1.62903592e+01  1.62903592e+01      1.99325562    1.99447632  1.62903592e+01  1.75735822e+01          1.99261475        1.99389648      1.25749461e+01    1.25749461e+01          1.99261475        1.99389648      1.57009865e+01    1.68980573e+01           1.99261475         1.99389648       1.21139898e+01     1.30359025e+01           1.99261475         1.99389648       1.57083127e+01     1.69053835e+01       1.99261475     1.99389648   1.21139898e+01  1.30359025e+01           1.99261475         1.99389648       1.62793801e+01     1.62793801e+01           1.99261475         1.99389648       1.56958667e+01     1.68921725e+01            1.99261475          1.99389648        1.56815855e+01      1.68771747e+01            1.99261475          1.99389648        1.57030090e+01      1.68996734e+01        1.99261475      1.99389648    1.57030095e+01  1.68996737e+01
   1.99389648   1.99505615  1.75735822e+01  1.75735822e+01      1.99447632    1.99557495  1.75735822e+01  1.90272304e+01          1.99389648        1.99505615      1.35656184e+01    1.35656184e+01          1.99389648        1.99505615      1.68964216e+01    1.82715742e+01           1.99389648         1.99505615       1.30359025e+01     1.40953343e+01           1.99389648         1.99505615       1.69053835e+01     1.82805361e+01       1.99389648     1.99505615   1.30359025e+01  1.40953343e+01           1.99389648         1.99505615       1.75601537e+01     1.75601537e+01           1.99389648         1.99505615       1.68909501e+01     1.82651692e+01            1.99389648          1.99505615        1.68735108e+01      1.82467965e+01            1.99389648          1.99505615        1.68996725e+01      1.82743585e+01        1.99389648      1.99505615    1.68996737e+01  1.82743596e+01
   1.99505615   1.99609375  1.90272304e+01  1.90272304e+01      1.99557495    1.99655151  1.90272304e+01  2.06265201e+01          1.99505615        1.99609375      1.46876500e+01    1.46876500e+01          1.99505615        1.99609375      1.82701923e+01    1.98074671e+01           1.99505615         1.99609375       1.40953343e+01     1.52799658e+01           1.99505615         1.99609375       1.82805361e+01     1.98178109e+01       1.99505615     1.99609375   1.40953343e+01  1.52799658e+01           1.99505615         1.99609375       1.90117323e+01     1.90117323e+01           1.99505615         1.99609375       1.82642995e+01     1.98004966e+01            1.99505615          1.99609375        1.82441898e+01      1.97792747e+01            1.99505615          1.99609375        1.82743579e+01      1.98111114e+01        1.99505615      1.99609375    1.82743596e+01  1.98111131e+01
   1.99609375   1.99700928  2.06265201e+01  2.06265201e+01      1.99655151    1.99740601  2.06265201e+01  2.23266995e+01          1.99609375        1.99700928      1.59215761e+01    1.59215761e+01          1.99609375        1.99700928      1.98066185e+01    2.14715529e+01           1.99609375         1.99700928       1.52799658e+01     1.65631864e+01           1.99609375         1.99700928       1.98178109e+01     2.14827453e+01       1.99609375     1.99700928   1.52799658e+01  1.65631864e+01           1.99609375         1.99700928       2.06097506e+01     2.06097506e+01           1.99609375         1.99700928       1.98002274e+01     2.14639961e+01            1.99609375          1.99700928        1.97784674e+01      2.14410337e+01            1.99609375          1.99700928        1.98111112e+01      2.14754813e+01        1.99609375      1.99700928    1.98111131e+01  2.14754832e+01
   1.99700928   1.99780273  2.23266995e+01  2.23266995e+01      1.99740601    1.99813843  2.23266995e+01  2.40613100e+01          1.99700928        1.99780273      1.72325340e+01    1.72325340e+01          1.99700928        1.99780273      2.14714937e+01    2.32082485e+01           1.99700928         1.99780273       1.65631864e+01     1.79018816e+01           1.99700928         1.99780273       2.14827453e+01     2.32195001e+01       1.99700928     1.99780273   1.65631864e+01  1.79018816e+01           1.99700928         1.99780273       2.23098399e+01     2.23098399e+01           1.99700928         1.99780273       2.14645291e+01     2.32001127e+01            1.99700928          1.99780273        2.14426306e+01      2.31770492e+01            1.99700928          1.99780273        2.14754818e+01      2.32116481e+01        1.99700928      1.99780273    2.14754832e+01  2.32116494e+01
   1.99780273   1.99847412  2.40613100e+01  2.40613100e+01      1.99813843    1.99874878  2.40613100e+01  2.57435868e+01          1.99780273        1.99847412      1.85690282e+01    1.85690282e+01          1.99780273        1.99847412      2.32091283e+01    2.49401314e+01           1.99780273         1.99847412       1.79018816e+01     1.92361748e+01           1.99780273         1.99847412       2.32195001e+01     2.49505032e+01       1.99780273     1.99847412   1.79018816e+01  1.92361748e+01           1.99780273         1.99847412       2.40457663e+01     2.40457663e+01           1.99780273         1.99847412       2.32015322e+01     2.49314521e+01            1.99780273          1.99847412        2.31813030e+01      2.49102295e+01            1.99780273          1.99847412        2.32116491e+01      2.49420659e+01        1.99780273      1.99847412    2.32116494e+01  2.49420661e+01
   1.99847412   1.99902344  2.57435868e+01  2.57435868e+01      1.99874878    1.99923706  2.57435868e+01  2.72720022e+01          1.99847412        1.99902344      1.98641231e+01    1.98641231e+01          1.99847412        1.99902344      2.49419140e+01    2.65712579e+01           1.99847412         1.99902344       1.92361748e+01     2.04920714e+01           1.99847412         1.99902344       2.49505032e+01     2.65798471e+01       1.99847412     1.99902344   1.92361748e+01  2.04920714e+01           1.99847412         1.99902344       2.57307116e+01     2.57307116e+01           1.99847412         1.99902344       2.49336637e+01     2.65620937e+01            1.99847412          1.99902344        2.49168585e+01      2.65445646e+01            1.99847412          1.99902344        2.49420671e+01      2.65708592e+01        1.99847412      1.99902344    2.49420661e+01  2.65708580e+01
   1.99902344   1.99945068  2.72720022e+01  2.72720022e+01      1.99923706    1.99960327  2.72720022e+01  2.85401367e+01          1.99902344        1.99945068      2.10397925e+01    2.10397925e+01          1.99902344        1.99945068      2.65736775e+01    2.79949420e+01           1.99902344         1.99945068       2.04920714e+01     2.15875137e+01           1.99902344         1.99945068       2.65798471e+01     2.80011116e+01       1.99902344     1.99945068   2.04920714e+01  2.15875137e+01           1.99902344         1.99945068       2.72627512e+01     2.72627512e+01           1.99902344         1.99945068       2.65648008e+01     2.79853698e+01            1.99902344          1.99945068        2.65526809e+01      2.79728215e+01            1.99902344          1.99945068        2.65708603e+01      2.79916434e+01        1.99902344      1.99945068    2.65708580e+01  2.79916410e+01
   1.99945068   1.99975586  2.85401367e+01  2.85401367e+01      1.99960327    1.99984741  2.85401367e+01  2.94498377e+01          1.99945068        1.99975586      2.20145208e+01    2.20145208e+01          1.99945068        1.99975586      2.79975277e+01    2.91056350e+01           1.99945068         1.99975586       2.15875137e+01     2.24415280e+01           1.99945068         1.99975586       2.80011116e+01     2.91092189e+01       1.99945068     1.99975586   2.15875137e+01  2.24415280e+01           1.99945068         1.99975586       2.85347603e+01     2.85347603e+01           1.99945068         1.99975586       2.79881081e+01     2.90957476e+01            1.99945068          1.99975586        2.79810334e+01      2.90884873e+01            1.99945068          1.99975586        2.79916441e+01      2.90993762e+01        1.99945068      1.99975586    2.79916410e+01  2.90993729e+01
   1.99975586   1.99993896  2.94498377e+01  2.94498377e+01      1.99984741    1.99996948  2.94498377e+01  2.99253554e+01          1.99975586        1.99993896      2.27133288e+01    2.27133288e+01          1.99975586        1.99993896      2.91078115e+01    2.98131934e+01           1.99975586         1.99993896       2.24415280e+01     2.29851296e+01           1.99975586         1.99993896       2.91092189e+01     2.98146009e+01       1.99975586     1.99993896   2.24415280e+01  2.29851296e+01           1.99975586         1.99993896       2.94477238e+01     2.94477238e+01           1.99975586         1.99993896       2.90979809e+01     2.98031015e+01            1.99975586          1.99993896        2.90951860e+01      2.98002616e+01            1.99975586          1.99993896        2.90993765e+01      2.98045197e+01        1.99975586      1.99993896    2.90993729e+01  2.98045160e+01
   1.99993896   2.00000000  2.99253554e+01  2.99253554e+01      1.99996948    2.00003052  2.99253554e+01  3.01686788e+01          1.99993896        2.00000000      2.30784684e+01    2.30784684e+01          1.99993896        2.00000000      2.98144375e+01    3.00566807e+01           1.99993896         2.00000000       2.29851296e+01     2.31718073e+01           1.99993896         2.00000000       2.98146009e+01     3.00568441e+01       1.99993896     2.00000000   2.29851296e+01  2.31718073e+01           1.99993896         2.00000000       2.99251067e+01     2.99251067e+01           1.99993896         2.00000000       2.98043568e+01     3.00465172e+01            1.99993896          2.00000000        2.98040274e+01      3.00461859e+01            1.99993896          2.00000000        2.98045197e+01      3.00466809e+01        1.99993896      2.00000000    2.98045160e+01  3.00466771e+01
   2.00000000   2.00006104  3.01686788e+01  3.01686788e+01      2.00003052    2.00015259  3.01686788e+01  3.06587386e+01          2.00000000        2.00006104      2.32660443e+01    2.32660443e+01          2.00000000        2.00006104      3.00566789e+01    3.03012528e+01           2.00000000         2.00006104       2.31718073e+01     2.33602813e+01           2.00000000         2.00006104       3.00568441e+01     3.03014180e+01       2.00000000     2.00006104   2.31718073e+01  2.33602813e+01           2.00000000         2.00006104       3.01684273e+01     3.01684273e+01           2.00000000         2.00006104       3.00465162e+01     3.02910064e+01            2.00000000          2.00006104        3.00461831e+01      3.02906715e+01            2.00000000          2.00006104        3.00466809e+01      3.02911720e+01        2.00000000      2.00006104    3.00466771e+01  3.02911682e+01
   2.00006104   2.00024414  3.06587386e+01  3.06587386e+01      2.00015259    2.00039673  3.06587386e+01  3.16511078e+01          2.00006104        2.00024414      2.36453626e+01    2.36453626e+01          2.00006104        2.00024414      3.02999307e+01    3.10397748e+01           2.00006104         2.00024414       2.33602813e+01     2.39304439e+01           2.00006104         2.00024414       3.03014180e+01     3.10412621e+01       2.00006104     2.00024414   2.33602813e+01  2.39304439e+01           2.00006104         2.00024414       3.06565049e+01     3.06565049e+01           2.00006104         2.00024414       3.02896972e+01     3.10292668e+01            2.00006104          2.00024414        3.02867440e+01      3.10262657e+01            2.00006104          2.00024414        3.02911719e+01      3.10307655e+01        2.00006104      2.00024414    3.02911682e+01  3.10307617e+01
   2.00024414   2.00054932  3.16511078e+01  3.16511078e+01      2.00039673    2.00076294  3.16511078e+01  3.31703423e+01          2.00024414        2.00054932      2.44134922e+01    2.44134922e+01          2.00024414        2.00054932      3.10371267e+01    3.22906370e+01           2.00024414         2.00054932       2.39304439e+01     2.48965405e+01           2.00024414         2.00054932       3.10412621e+01     3.22947724e+01       2.00024414     2.00054932   2.39304439e+01  2.48965405e+01           2.00024414         2.00054932       3.16449043e+01     3.16449043e+01           2.00024414         2.00054932       3.10266861e+01     3.22796629e+01            2.00024414          2.00054932        3.10185251e+01      3.22712836e+01            2.00024414          2.00054932        3.10307652e+01      3.22838510e+01        2.00024414      2.00054932    3.10307617e+01  3.22838474e+01
   2.00054932   2.00097656  3.31703423e+01  3.31703423e+01      2.00076294    2.00125122  3.31703423e+01  3.52534229e+01          2.00054932        2.00097656      2.55894643e+01    2.55894643e+01          2.00054932        2.00097656      3.22866550e+01    3.40845879e+01           2.00054932         2.00097656       2.48965405e+01     2.62823881e+01           2.00054932         2.00097656       3.22947724e+01     3.40927053e+01       2.00054932     2.00097656   2.48965405e+01  2.62823881e+01           2.00054932         2.00097656       3.31581714e+01     3.31581714e+01           2.00054932         2.00097656       3.22758832e+01     3.40729143e+01            2.00054932          2.00097656        3.22599489e+01      3.40563939e+01            2.00054932          2.00097656        3.22838500e+01      3.40811741e+01        2.00054932      2.00097656    3.22838474e+01  3.40811713e+01
   2.00097656   2.00152588  3.52534229e+01  3.52534229e+01      2.00125122    2.00186157  3.52534229e+01  3.79499400e+01          2.00097656        2.00152588      2.72019404e+01    2.72019404e+01          2.00097656        2.00152588      3.40792594e+01    3.64648822e+01           2.00097656         2.00152588       2.62823881e+01     2.81214927e+01           2.00097656         2.00152588       3.40927053e+01     3.64783281e+01       2.00097656     2.00152588   2.62823881e+01  2.81214927e+01           2.00097656         2.00152588       3.52332699e+01     3.52332699e+01           2.00097656         2.00152588       3.40680368e+01     3.64522459e+01            2.00097656          2.00152588        3.40417711e+01      3.64247686e+01            2.00097656          2.00152588        3.40811719e+01      3.64659868e+01        2.00097656      2.00152588    3.40811713e+01  3.64659860e+01
   2.00152588   2.00219727  3.79499400e+01  3.79499400e+01      2.00186157    2.00259399  3.79499400e+01  4.13223557e+01          2.00152588        2.00219727      2.92893570e+01    2.92893570e+01          2.00152588        2.00219727      3.64581893e+01    3.94875018e+01           2.00152588         2.00219727       2.81214927e+01     3.04572213e+01           2.00152588         2.00219727       3.64783281e+01     3.95076406e+01       2.00152588     2.00219727   2.81214927e+01  3.04572213e+01           2.00152588         2.00219727       3.79197653e+01     3.79197653e+01           2.00152588         2.00219727       3.64463932e+01     3.94736094e+01            2.00152588          2.00219727        3.64072270e+01      3.94323037e+01            2.00152588          2.00219727        3.64659829e+01      3.94942694e+01        2.00152588      2.00219727    3.64659860e+01  3.94942725e+01
   2.00219727   2.00299072  4.13223557e+01  4.13223557e+01      2.00259399    2.00344849  4.13223557e+01  4.54463564e+01          2.00219727        2.00299072      3.19001302e+01    3.19001302e+01          2.00219727        2.00299072      3.94794207e+01    4.32214608e+01           2.00219727         2.00299072       3.04572213e+01     3.33430390e+01           2.00219727         2.00299072       3.95076406e+01     4.32496806e+01       2.00219727     2.00299072   3.04572213e+01  3.33430390e+01           2.00219727         2.00299072       4.12800855e+01     4.12800855e+01           2.00219727         2.00299072       3.94669166e+01     4.32059881e+01            2.00219727          2.00299072        3.94122496e+01      4.31479213e+01            2.00219727          2.00299072        3.94942635e+01      4.32350362e+01        2.00219727      2.00299072    3.94942725e+01  4.32350451e+01
   2.00299072   2.00390625  4.54463564e+01  4.54463564e+01      2.00344849    2.00442505  4.54463564e+01  5.04113135e+01          2.00299072        2.00390625      3.50929311e+01    3.50929311e+01          2.00299072        2.00390625      4.32119602e+01    4.77492076e+01           2.00299072         2.00390625       3.33430390e+01     3.68428232e+01           2.00299072         2.00390625       4.32496806e+01     4.77869280e+01       2.00299072     2.00390625   3.33430390e+01  3.68428232e+01           2.00299072         2.00390625       4.53898711e+01     4.53898711e+01           2.00299072         2.00390625       4.31985943e+01     4.77317986e+01            2.00299072          2.00390625        4.31257731e+01      4.76539691e+01            2.00299072          2.00390625        4.32350280e+01      4.77707386e+01        2.00299072      2.00390625    4.32350451e+01  4.77707560e+01
   2.00390625   2.00494385  5.04113135e+01  5.04113135e+01      2.00442505    2.00552368  5.04113135e+01  5.63208721e+01          2.00390625        2.00494385      3.89370456e+01    3.89370456e+01          2.00390625        2.00494385      4.77382473e+01    5.31671456e+01           2.00390625         2.00494385       3.68428232e+01     4.10312681e+01           2.00390625         2.00494385       4.77869280e+01     5.32158263e+01       2.00390625     2.00494385   3.68428232e+01  4.10312681e+01           2.00390625         2.00494385       5.03384338e+01     5.03384338e+01           2.00390625         2.00494385       4.77238395e+01     5.31474103e+01            2.00390625          2.00494385        4.76301332e+01      5.30467344e+01            2.00390625          2.00494385        4.77707282e+01      5.31977876e+01        2.00390625      2.00494385    4.77707560e+01  5.31978161e+01
   2.00494385   2.00610352  5.63208721e+01  5.63208721e+01      2.00552368    2.00674438  5.63208721e+01  6.32936933e+01          2.00494385        2.00610352      4.35128337e+01    4.35128337e+01          2.00494385        2.00610352      5.31546749e+01    5.95862930e+01           2.00494385         2.00610352       4.10312681e+01     4.59943993e+01           2.00494385         2.00610352       5.32158263e+01     5.96474444e+01       2.00494385     2.00610352   4.10312681e+01  4.59943993e+01           2.00494385         2.00610352       5.62293426e+01     5.62293426e+01           2.00494385         2.00610352       5.31390115e+01     5.95638049e+01            2.00494385          2.00610352        5.30215864e+01      5.94370988e+01            2.00494385          2.00610352        5.31977751e+01      5.96272146e+01        2.00494385      2.00610352    5.31978161e+01  5.96272568e+01
   2.00610352   2.00738525  6.32936933e+01  6.32936933e+01      2.00674438    2.00808716  6.32936933e+01  7.14643792e+01          2.00610352        2.00738525      4.89123085e+01    4.89123085e+01          2.00610352        2.00738525      5.95722483e+01    6.71331102e+01           2.00610352         2.00738525       4.59943993e+01     5.18302178e+01           2.00610352         2.00738525       5.96474444e+01     6.72083063e+01       2.00610352     2.00738525   4.59943993e+01  5.18302178e+01           2.00610352         2.00738525       6.31811630e+01     6.31811630e+01           2.00610352         2.00738525       5.95550767e+01     6.71074018e+01            2.00610352          2.00738525        5.94109680e+01      6.69513579e+01            2.00610352          2.00738525        5.96272002e+01      6.71855010e+01        2.00610352      2.00738525    5.96272568e+01  6.71855594e+01
   2.00738525   2.00878906  7.14643792e+01  7.14643792e+01      2.00808716    2.00955200  7.14643792e+01  8.09846153e+01          2.00738525        2.00878906      5.52398583e+01    5.52398583e+01          2.00738525        2.00878906      6.71174128e+01    7.59505262e+01           2.00738525         2.00878906       5.18302178e+01     5.86494988e+01           2.00738525         2.00878906       6.72083063e+01     7.60414197e+01       2.00738525     2.00878906   5.18302178e+01  5.86494988e+01           2.00738525         2.00878906       7.13283784e+01     7.13283784e+01           2.00738525         2.00878906       6.70984355e+01     7.59210839e+01            2.00738525          2.00878906        6.69245163e+01      7.57322404e+01            2.00738525          2.00878906        6.71854851e+01      7.60156065e+01        2.00738525      2.00878906    6.71855594e+01  7.60156835e+01
   2.00878906   2.01031494  8.09846153e+01  8.09846153e+01      2.00955200    2.01113892  8.09846153e+01  9.20245684e+01          2.00878906        2.01031494      6.26131364e+01    6.26131364e+01          2.00878906        2.01031494      7.59330793e+01    8.61992001e+01           2.00878906         2.01031494       5.86494988e+01     6.65767739e+01           2.00878906         2.01031494       7.60414197e+01     8.63075406e+01       2.00878906     2.01031494   5.86494988e+01  6.65767739e+01           2.00878906         2.01031494       8.08225283e+01     8.08225283e+01           2.00878906         2.01031494       7.59119490e+01     8.61654579e+01            2.00878906          2.01031494        7.57048946e+01      8.59401620e+01            2.00878906          2.01031494        7.60155893e+01      8.62782329e+01        2.00878906      2.01031494    7.60156835e+01  8.62783306e+01
   2.01031494   2.01196289  9.20245684e+01  9.20245684e+01      2.01113892    2.01284790  9.20245684e+01  1.04774588e+02          2.01031494        2.01196289      7.11641515e+01    7.11641515e+01          2.01031494        2.01196289      8.61798854e+01    9.80590613e+01           2.01031494         2.01196289       6.65767739e+01     7.57515292e+01           2.01031494         2.01196289       8.63075406e+01     9.81867165e+01       2.01031494     2.01196289   6.65767739e+01  7.57515292e+01           2.01031494         2.01196289       9.18336016e+01     9.18336016e+01           2.01031494         2.01196289       8.61562001e+01     9.80203929e+01            2.01031494          2.01196289        8.59124473e+01      9.77547558e+01            2.01031494          2.01196289        8.62782149e+01      9.81533673e+01        2.01031494      2.01196289    8.62783306e+01  9.81534877e+01
   2.01196289   2.01373291  1.04774588e+02  1.04774588e+02      2.01284790    2.01467896  1.04774588e+02  1.19447261e+02          2.01196289        2.01373291      8.10405938e+01    8.10405938e+01          2.01196289        2.01373291      9.80377353e+01    1.11731176e+02           2.01196289         2.01373291       7.57515292e+01     8.63296584e+01           2.01196289         2.01373291       9.81867165e+01     1.11880157e+02       2.01196289     2.01373291   7.57515292e+01  8.63296584e+01           2.01196289         2.01373291       1.04551732e+02     1.04551732e+02           2.01196289         2.01373291       9.80110329e+01     1.11686887e+02            2.01196289          2.01373291        9.77267330e+01      1.11376731e+02            2.01196289          2.01373291        9.81533486e+01      1.11842152e+02        2.01196289      2.01373291    9.81534877e+01  1.11842297e+02
   2.01373291   2.01562500  1.19447261e+02  1.19447261e+02      2.01467896    2.01663208  1.19447261e+02  1.36279885e+02          2.01373291        2.01562500      9.24074362e+01    9.24074362e+01          2.01373291        2.01562500      1.11707666e+02    1.27439999e+02           2.01373291         2.01562500       8.63296584e+01     9.84852140e+01           2.01373291         2.01562500       1.11880157e+02     1.27612491e+02       2.01373291     2.01562500   8.63296584e+01  9.84852140e+01           2.01373291         2.01562500       1.19189247e+02     1.19189247e+02           2.01373291         2.01562500       1.11677419e+02     1.27389316e+02            2.01373291          2.01562500        1.11348382e+02      1.27030112e+02            2.01373291          2.01562500        1.11842133e+02      1.27569139e+02        2.01373291      2.01562500    1.11842297e+02  1.27569309e+02
   2.01562500   2.01763916  1.36279885e+02  1.36279885e+02      2.01663208    2.01870728  1.36279885e+02  1.55537428e+02          2.01562500        2.01763916      1.05448861e+02    1.05448861e+02          2.01562500        2.01763916      1.27414097e+02    1.45436075e+02           2.01562500         2.01763916       9.84852140e+01     1.12412509e+02           2.01562500         2.01763916       1.27612491e+02     1.45634468e+02       2.01562500     2.01763916   9.84852140e+01  1.12412509e+02           2.01562500         2.01763916       1.35983133e+02     1.35983133e+02           2.01562500         2.01763916       1.27379708e+02     1.45378136e+02            2.01562500          2.01763916        1.27001337e+02      1.44964929e+02            2.01562500          2.01763916        1.27569119e+02      1.45584995e+02        2.01562500      2.01763916    1.27569309e+02  1.45585193e+02
   2.01763916   2.01977539  1.55537428e+02  1.55537428e+02      2.01870728    2.02090454  1.55537428e+02  1.77516051e+02          2.01763916        2.01977539      1.20370566e+02    1.20370566e+02          2.01763916        2.01977539      1.45407532e+02    1.65999260e+02           2.01763916         2.01977539       1.12412509e+02     1.28328624e+02           2.01763916         2.01977539       1.45634468e+02     1.66226196e+02       2.01763916     2.01977539   1.12412509e+02  1.28328624e+02           2.01763916         2.01977539       1.55197984e+02     1.55197984e+02           2.01763916         2.01977539       1.45368324e+02     1.65933101e+02            2.01763916          2.01977539        1.44935542e+02      1.65460425e+02            2.01763916          2.01977539        1.45584974e+02      1.66169731e+02        2.01763916      2.01977539    1.45585193e+02  1.66169958e+02
   2.01977539   2.02203369  1.77516051e+02  1.77516051e+02      2.02090454    2.02322388  1.77516051e+02  2.02547307e+02          2.01977539        2.02203369      1.37402512e+02    1.37402512e+02          2.01977539        2.02203369      1.65967780e+02    1.89442566e+02           2.01977539         2.02203369       1.28328624e+02     1.46476400e+02           2.01977539         2.02203369       1.66226196e+02     1.89700983e+02       2.01977539     2.02203369   1.28328624e+02  1.46476400e+02           2.01977539         2.02203369       1.77129518e+02     1.77129518e+02           2.01977539         2.02203369       1.65922994e+02     1.89367108e+02            2.01977539          2.02203369        1.65430149e+02      1.88828887e+02            2.01977539          2.02203369        1.66169711e+02      1.89636551e+02        2.01977539      2.02203369    1.66169958e+02  1.89636809e+02
   2.02203369   2.02441406  2.02547307e+02  2.02547307e+02      2.02322388    2.02566528  2.02547307e+02  2.31003103e+02          2.02203369        2.02441406      1.56802188e+02    1.56802188e+02          2.02203369        2.02441406      1.89407797e+02    2.16116717e+02           2.02203369         2.02441406       1.46476400e+02     1.67127976e+02           2.02203369         2.02441406       1.89700983e+02     2.16409902e+02       2.02203369     2.02441406   1.46476400e+02  1.67127976e+02           2.02203369         2.02441406       2.02108761e+02     2.02108761e+02           2.02203369         2.02441406       1.89356580e+02     2.16030748e+02            2.02203369          2.02441406        1.88797344e+02      2.15420177e+02            2.02203369          2.02441406        1.89636529e+02      2.16336409e+02        2.02203369      2.02441406    1.89636809e+02  2.16336700e+02
   2.02441406   2.02691650  2.31003103e+02  2.31003103e+02      2.02566528    2.02822876  2.31003103e+02  2.63301577e+02          2.02441406        2.02691650      1.78858485e+02    1.78858485e+02          2.02441406        2.02691650      2.16078241e+02    2.46415537e+02           2.02441406         2.02691650       1.67127976e+02     1.90588994e+02           2.02441406         2.02691650       2.16409902e+02     2.46747199e+02       2.02441406     2.02691650   1.67127976e+02  1.90588994e+02           2.02441406         2.02691650       2.30506994e+02     2.30506994e+02           2.02441406         2.02691650       2.16019636e+02     2.46317700e+02            2.02441406          2.02691650        2.15386881e+02      2.45627106e+02            2.02441406          2.02691650        2.16336387e+02      2.46663417e+02        2.02441406      2.02691650    2.16336700e+02  2.46663743e+02
   2.02691650   2.02954102  2.63301577e+02  2.63301577e+02      2.02822876    2.03091431  2.63301577e+02  2.99914037e+02          2.02691650        2.02954102      2.03896274e+02    2.03896274e+02          2.02691650        2.02954102      2.46372860e+02    2.80782333e+02           2.02691650         2.02954102       1.90588994e+02     2.17203553e+02           2.02691650         2.02954102       2.46747199e+02     2.81156671e+02       2.02691650     2.02954102   1.90588994e+02  2.17203553e+02           2.02691650         2.02954102       2.62741616e+02     2.62741616e+02           2.02691650         2.02954102       2.46305801e+02     2.80671096e+02            2.02691650          2.02954102        2.45591450e+02      2.79891782e+02            2.02691650          2.02954102        2.46663393e+02      2.81061223e+02        2.02691650      2.02954102    2.46663743e+02  2.81061587e+02
   2.02954102   2.03228760  2.99914037e+02  2.99914037e+02      2.03091431    2.03372192  2.99914037e+02  3.41373138e+02          2.02954102        2.03228760      2.32281808e+02    2.32281808e+02          2.02954102        2.03228760      2.80734870e+02    3.19717406e+02           2.02954102         2.03228760       2.17203553e+02     2.47360064e+02           2.02954102         2.03228760       2.81156671e+02     3.20139208e+02       2.02954102     2.03228760   2.17203553e+02  2.47360064e+02           2.02954102         2.03228760       2.99283059e+02     2.99283059e+02           2.02954102         2.03228760       2.80658163e+02     3.19591048e+02            2.02954102          2.03228760        2.79853020e+02      3.18713098e+02            2.02954102          2.03228760        2.81061198e+02      3.20030546e+02        2.02954102      2.03228760    2.81061587e+02  3.20030950e+02
   2.03228760   2.03515625  3.41373138e+02  3.41373138e+02      2.03372192    2.03665161  3.41373138e+02  3.88282529e+02          2.03228760        2.03515625      2.64429109e+02    2.64429109e+02          2.03228760        2.03515625      3.19664465e+02    3.63786923e+02           2.03228760         2.03515625       2.47360064e+02     2.81498154e+02           2.03228760         2.03515625       3.20139208e+02     3.64261666e+02       2.03228760     2.03515625   2.47360064e+02  2.81498154e+02           2.03228760         2.03515625       3.40662946e+02     3.40662946e+02           2.03228760         2.03515625       3.19576778e+02     3.63643501e+02            2.03228760          2.03515625        3.18670329e+02      3.62655563e+02            2.03228760          2.03515625        3.20030519e+02      3.64138051e+02        2.03228760      2.03515625    3.20030950e+02  3.64138500e+02
   2.03515625   2.03814697  3.88282529e+02  3.88282529e+02      2.03665161    2.03970337  3.88282529e+02  4.41328204e+02          2.03515625        2.03814697      3.00807473e+02    3.00807473e+02          2.03515625        2.03814697      3.63727688e+02    4.13633360e+02           2.03515625         2.03814697       2.81498154e+02     3.20116793e+02           2.03515625         2.03814697       3.64261666e+02     4.14167338e+02       2.03515625     2.03814697   2.81498154e+02  3.20116793e+02           2.03515625         2.03814697       3.87483701e+02     3.87483701e+02           2.03515625         2.03814697       3.63627532e+02     4.13470678e+02            2.03515625          2.03814697        3.62607702e+02      4.12359699e+02            2.03515625          2.03814697        3.64138021e+02      4.14026814e+02        2.03515625      2.03814697    3.64138500e+02  4.14027312e+02
   2.03814697   2.04125977  4.41328204e+02  4.41328204e+02      2.03970337    2.04287720  4.41328204e+02  5.01291891e+02          2.03814697        2.04125977      3.41950338e+02    3.41950338e+02          2.03814697        2.04125977      4.13566865e+02    4.69987807e+02           2.03814697         2.04125977       3.20116793e+02     3.63783883e+02           2.03814697         2.04125977       4.14167338e+02     4.70588280e+02       2.03814697     2.04125977   3.20116793e+02  3.63783883e+02           2.03814697         2.04125977       4.40429876e+02     4.40429876e+02           2.03814697         2.04125977       4.13452579e+02     4.69803382e+02            2.03814697          2.04125977        4.12305452e+02      4.68554300e+02            2.03814697          2.04125977        4.14026780e+02      4.70428641e+02        2.03814697      2.04125977    4.14027312e+02  4.70429194e+02
   2.04125977   2.04449463  5.01291891e+02  5.01291891e+02      2.04287720    2.04617310  5.01291891e+02  5.69066823e+02          2.04125977        2.04449463      3.88465716e+02    3.88465716e+02          2.04125977        2.04449463      4.69912911e+02    5.33684471e+02           2.04125977         2.04449463       3.63783883e+02     4.13147549e+02           2.04125977         2.04449463       4.70588280e+02     5.34359840e+02       2.04125977     2.04449463   3.63783883e+02  4.13147549e+02           2.04125977         2.04449463       5.00281493e+02     5.00281493e+02           2.04125977         2.04449463       4.69782636e+02     5.33475488e+02            2.04125977          2.04449463        4.68492123e+02      5.32070862e+02            2.04125977          2.04449463        4.70428602e+02      5.34178599e+02        2.04125977      2.04449463    4.70429194e+02  5.34179213e+02
   2.04449463   2.04785156  5.69066823e+02  5.69066823e+02      2.04617310    2.04959106  5.69066823e+02  6.45676342e+02          2.04449463        2.04785156      4.41048503e+02    4.41048503e+02          2.04449463        2.04785156      5.33599826e+02    6.05677771e+02           2.04449463         2.04785156       4.13147549e+02     4.68949458e+02           2.04449463         2.04785156       5.34359840e+02     6.06437785e+02       2.04449463     2.04785156   4.13147549e+02  4.68949458e+02           2.04449463         2.04785156       5.67929766e+02     5.67929766e+02           2.04449463         2.04785156       5.33451482e+02     6.05441031e+02            2.04449463          2.04785156        5.31998921e+02      6.03860611e+02            2.04449463          2.04785156        5.34178554e+02      6.06232131e+02        2.04449463      2.04785156    5.34179213e+02  6.06232814e+02
   2.04785156   2.05133057  6.45676342e+02  6.45676342e+02      2.04959106    2.05313110  6.45676342e+02  7.32295856e+02          2.04785156        2.05133057      5.00494995e+02    5.00494995e+02          2.04785156        2.05133057      6.05581779e+02    6.87062505e+02           2.04785156         2.05133057       4.68949458e+02     5.32040533e+02           2.04785156         2.05133057       6.06437785e+02     6.87918511e+02       2.04785156     2.05133057   4.68949458e+02  5.32040533e+02           2.04785156         2.05133057       6.44395647e+02     6.44395647e+02           2.04785156         2.05133057       6.05413037e+02     6.86794369e+02            2.04785156          2.05133057        6.03776722e+02      6.85014572e+02            2.04785156          2.05133057        6.06232079e+02      6.87685261e+02        2.04785156      2.05133057    6.06232814e+02  6.87686024e+02
   2.05133057   2.05493164  7.32295856e+02  7.32295856e+02      2.05313110    2.05679321  7.32295856e+02  8.30278790e+02          2.05133057        2.05493164      5.67720030e+02    5.67720030e+02          2.05133057        2.05493164      6.86953272e+02    7.79097671e+02           2.05133057         2.05493164       5.32040533e+02     6.03399527e+02           2.05133057         2.05493164       6.87918511e+02     7.80062910e+02       2.05133057     2.05493164   5.32040533e+02  6.03399527e+02           2.05133057         2.05493164       7.30851715e+02     7.30851715e+02           2.05133057         2.05493164       6.86761520e+02     7.78793989e+02            2.05133057          2.05493164        6.84916144e+02      7.76787286e+02            2.05133057          2.05493164        6.87685200e+02      7.79798453e+02        2.05133057      2.05493164    6.87686024e+02  7.79799308e+02
   2.05493164   2.05865479  8.30278790e+02  8.30278790e+02      2.05679321    2.06057739  8.30278790e+02  9.41187292e+02          2.05493164        2.05865479      6.43777250e+02    6.43777250e+02          2.05493164        2.05865479      7.78972951e+02    8.83234632e+02           2.05493164         2.05865479       6.03399527e+02     6.84154973e+02           2.05493164         2.05865479       7.80062910e+02     8.84324591e+02       2.05493164     2.05865479   6.03399527e+02  6.84154973e+02           2.05493164         2.05865479       8.28648034e+02     8.28648034e+02           2.05493164         2.05865479       7.78755256e+02     8.82890661e+02            2.05493164          2.05865479        7.76671234e+02      8.80624834e+02            2.05493164          2.05865479        7.79798383e+02      8.84024826e+02        2.05493164      2.05865479    7.79799308e+02  8.84025786e+02
   2.05865479   2.06250000  9.41187292e+02  9.41187292e+02      2.06057739    2.06448364  9.41187292e+02  1.06682861e+03          2.05865479        2.06250000      7.29883086e+02    7.29883086e+02          2.05865479        2.06250000      8.83091756e+02    1.00115046e+03           2.05865479         2.06250000       6.84154973e+02     7.75611198e+02           2.05865479         2.06250000       8.84324591e+02     1.00238330e+03       2.05865479     2.06250000   6.84154973e+02  7.75611198e+02           2.05865479         2.06250000       9.39342759e+02     9.39342759e+02           2.05865479         2.06250000       8.82844819e+02     1.00076077e+03            2.05865479          2.06250000        8.80487489e+02      9.98198028e+02            2.05865479          2.06250000        8.84024742e+02      1.00204355e+03        2.05865479      2.06250000    8.84025786e+02  1.00204463e+03
   2.06250000   2.06646729  1.06682861e+03  1.06682861e+03      2.06448364    2.06851196  1.06682861e+03  1.20929826e+03          2.06250000        2.06646729      8.27445180e+02    8.27445180e+02          2.06250000        2.06646729      1.00098625e+03    1.13478748e+03           2.06250000         2.06646729       7.75611198e+02     8.79279162e+02           2.06250000         2.06646729       1.00238330e+03     1.13618452e+03       2.06250000     2.06646729   7.75611198e+02  8.79279162e+02           2.06250000         2.06646729       1.06473839e+03     1.06473839e+03           2.06250000         2.06646729       1.00070636e+03     1.13434583e+03            2.06250000          2.06646729        9.98035021e+02      1.13144175e+03            2.06250000          2.06646729        1.00204345e+03      1.13579947e+03        2.06250000      2.06646729    1.00204463e+03  1.13580069e+03
   2.06646729   2.07055664  1.20929826e+03  1.20929826e+03      2.06851196    2.07266235  1.20929826e+03  1.37103134e+03          2.06646729        2.07055664      9.38096131e+02    9.38096131e+02          2.06646729        2.07055664      1.13459814e+03    1.28640020e+03           2.06646729         2.07055664       8.79279162e+02     9.96913101e+02           2.06646729         2.07055664       1.13618452e+03     1.28798658e+03       2.06646729     2.07055664   8.79279162e+02  9.96913101e+02           2.06646729         2.07055664       1.20692477e+03     1.20692477e+03           2.06646729         2.07055664       1.13428111e+03     1.28589942e+03            2.06646729          2.07055664        1.13124787e+03      1.28260167e+03            2.06646729          2.07055664        1.13579935e+03      1.28755012e+03        2.06646729      2.07055664    1.13580069e+03  1.28755151e+03
   2.07055664   2.07476807  1.37103134e+03  1.37103134e+03      2.07266235    2.07693481  1.37103134e+03  1.55486366e+03          2.07055664        2.07476807      1.06373362e+03    1.06373362e+03          2.07055664        2.07476807      1.28618123e+03    1.45861122e+03           2.07055664         2.07476807       9.96913101e+02     1.13055413e+03           2.07055664         2.07476807       1.28798658e+03     1.46041657e+03       2.07055664     2.07476807   9.96913101e+02  1.13055413e+03           2.07055664         2.07476807       1.36833026e+03     1.36833026e+03           2.07055664         2.07476807       1.28582231e+03     1.45804303e+03            2.07055664          2.07476807        1.28237070e+03      1.45428982e+03            2.07055664          2.07476807        1.28754998e+03      1.45992172e+03        2.07055664      2.07476807    1.28755151e+03  1.45992331e+03
   2.07476807   2.07910156  1.55486366e+03  1.55486366e+03      2.07693481    2.08132935  1.55486366e+03  1.76410455e+03          2.07476807        2.07910156      1.20656818e+03    1.20656818e+03          2.07476807        2.07910156      1.45835719e+03    1.65447772e+03           2.07476807         2.07910156       1.13055413e+03     1.28258223e+03           2.07476807         2.07910156       1.46041657e+03     1.65653709e+03       2.07476807     2.07910156   1.13055413e+03  1.28258223e+03           2.07476807         2.07910156       1.55178256e+03     1.55178256e+03           2.07476807         2.07910156       1.45795105e+03     1.65383256e+03            2.07476807          2.07910156        1.45401432e+03      1.64955080e+03            2.07476807          2.07910156        1.45992155e+03      1.65597583e+03        2.07476807      2.07910156    1.45992331e+03  1.65597766e+03
   2.07910156   2.08355713  1.76410455e+03  1.76410455e+03      2.08132935    2.08584595  1.76410455e+03  2.00262400e+03          2.07910156        2.08355713      1.36918025e+03    1.36918025e+03          2.07910156        2.08355713      1.65418216e+03    1.87757097e+03           2.07910156         2.08355713       1.28258223e+03     1.45577827e+03           2.07910156         2.08355713       1.65653709e+03     1.87992590e+03       2.07910156     2.08355713   1.28258223e+03  1.45577827e+03           2.07910156         2.08355713       1.76058133e+03     1.76058133e+03           2.07910156         2.08355713       1.65372273e+03     1.87683775e+03            2.07910156          2.08355713        1.64922186e+03      1.87194080e+03            2.07910156          2.08355713        1.65597562e+03      1.87928899e+03        2.07910156      2.08355713    1.65597766e+03  1.87929110e+03
   2.08355713   2.08813477  2.00262400e+03  2.00262400e+03      2.08584595    2.09048462  2.00262400e+03  2.27495686e+03          2.08355713        2.08813477      1.55458830e+03    1.55458830e+03          2.08355713        2.08813477      1.87722611e+03    2.13207134e+03           2.08355713         2.08813477       1.45577827e+03     1.65339834e+03           2.08355713         2.08813477       1.87992590e+03     2.13477114e+03       2.08355713     2.08813477   1.45577827e+03  1.65339834e+03           2.08355713         2.08813477       1.99858492e+03     1.99858492e+03           2.08355713         2.08813477       1.87670651e+03     2.13123718e+03            2.08355713          2.08813477        1.87154775e+03      2.12562210e+03            2.08355713          2.08813477        1.87928874e+03      2.13404791e+03        2.08355713      2.08813477    1.87929110e+03  2.13405037e+03
   2.08813477   2.09283447  2.27495686e+03  2.27495686e+03      2.09048462    2.09524536  2.27495686e+03  2.58642787e+03          2.08813477        2.09283447      1.76633050e+03    1.76633050e+03          2.08813477        2.09283447      2.13166782e+03    2.42288214e+03           2.08813477         2.09283447       1.65339834e+03     1.87926267e+03           2.08813477         2.09283447       2.13477114e+03     2.42598545e+03       2.08813477     2.09283447   1.65339834e+03  1.87926267e+03           2.08813477         2.09283447       2.27031421e+03     2.27031421e+03           2.08813477         2.09283447       2.13108025e+03     2.42193202e+03            2.08813477          2.09283447        2.12515213e+03      2.41547630e+03            2.08813477          2.09283447        2.13404761e+03      2.42516360e+03        2.08813477      2.09283447    2.13405037e+03  2.42516647e+03
   2.09283447   2.09765625  2.58642787e+03  2.58642787e+03      2.09524536    2.10012817  2.58642787e+03  2.94330192e+03          2.09283447        2.09765625      2.00856262e+03    2.00856262e+03          2.09283447        2.09765625      2.42240870e+03    2.75576630e+03           2.09283447         2.09765625       1.87926267e+03     2.13786257e+03           2.09283447         2.09765625       2.42598545e+03     2.75934306e+03       2.09283447     2.09765625   1.87926267e+03  2.13786257e+03           2.09283447         2.09765625       2.58107712e+03     2.58107712e+03           2.09283447         2.09765625       2.42174425e+03     2.75468271e+03            2.09283447          2.09765625        2.41491401e+03      2.74724023e+03            2.09283447          2.09765625        2.42516324e+03      2.75840829e+03        2.09283447      2.09765625    2.42516647e+03  2.75841165e+03
   2.09765625   2.10260010  2.94330192e+03  2.94330192e+03      2.10012817    2.10513306  2.94330192e+03  3.35296487e+03          2.09765625        2.10260010      2.28617580e+03    2.28617580e+03          2.09765625        2.10260010      2.75520933e+03    3.13751076e+03           2.09765625         2.10260010       2.13786257e+03     2.43448903e+03           2.09765625         2.10260010       2.75934306e+03     3.14164448e+03       2.09765625     2.10260010   2.13786257e+03  2.43448903e+03           2.09765625         2.10260010       2.93711819e+03     2.93711819e+03           2.09765625         2.10260010       2.75445790e+03     3.13627318e+03            2.09765625          2.10260010        2.74656707e+03      3.12766932e+03            2.09765625          2.10260010        2.75840785e+03      3.14058022e+03        2.09765625      2.10260010    2.75841165e+03  3.14058418e+03
   2.10260010   2.10766602  3.35296487e+03  3.35296487e+03      2.10513306    2.11026001  3.35296487e+03  3.82414177e+03          2.10260010        2.10766602      2.60493837e+03    2.60493837e+03          2.10260010        2.10766602      3.13685383e+03    3.57612454e+03           2.10260010         2.10766602       2.43448903e+03     2.77538772e+03           2.10260010         2.10766602       3.14164448e+03     3.58091519e+03       2.10260010     2.10766602   2.43448903e+03  2.77538772e+03           2.10260010         2.10766602       3.34579874e+03     3.34579874e+03           2.10260010         2.10766602       3.13600386e+03     3.57470891e+03            2.10260010          2.10766602        3.12686293e+03      3.56473456e+03            2.10260010          2.10766602        3.14057968e+03      3.57970213e+03        2.10260010      2.10766602    3.14058418e+03  3.57970681e+03
   2.10766602   2.11285400  3.82414177e+03  3.82414177e+03      2.11026001    2.11550903  3.82414177e+03  4.36716054e+03          2.10766602        2.11285400      2.97166701e+03    2.97166701e+03          2.10766602        2.11285400      3.57534774e+03    4.08107795e+03           2.10766602         2.11285400       2.77538772e+03     3.16794631e+03           2.10766602         2.11285400       3.58091519e+03     4.08664540e+03       2.10766602     2.11285400   2.77538772e+03  3.16794631e+03           2.10766602         2.11285400       3.81581406e+03     3.81581406e+03           2.10766602         2.11285400       3.57438606e+03     4.07945596e+03            2.10766602          2.11285400        3.56376793e+03      4.06786018e+03            2.10766602          2.11285400        3.57970147e+03      4.08526102e+03        2.10766602      2.11285400    3.57970681e+03  4.08526658e+03
   2.11285400   2.11816406  4.36716054e+03  4.36716054e+03      2.11550903    2.12088013  4.36716054e+03  4.99427129e+03          2.11285400        2.11816406      3.39443369e+03    3.39443369e+03          2.11285400        2.11816406      4.08015709e+03    4.66359184e+03           2.11285400         2.11816406       3.16794631e+03     3.62092108e+03           2.11285400         2.11816406       4.08664540e+03     4.67008016e+03       2.11285400     2.11816406   3.16794631e+03  3.62092108e+03           2.11285400         2.11816406       4.35745593e+03     4.35745593e+03           2.11285400         2.11816406       4.07906865e+03     4.66173011e+03            2.11285400          2.11816406        4.06670065e+03      4.64821121e+03            2.11285400          2.11816406        4.08526021e+03      4.66849810e+03        2.11285400      2.11816406    4.08526658e+03  4.66850474e+03
   2.11816406   2.12359619  4.99427129e+03  4.99427129e+03      2.12088013    2.12637329  4.99427129e+03  5.72003379e+03          2.11816406        2.12359619      3.88281643e+03    3.88281643e+03          2.11816406        2.12359619      4.66249754e+03    5.33698839e+03           2.11816406         2.12359619       3.62092108e+03     4.14471177e+03           2.11816406         2.12359619       4.67008016e+03     5.34457100e+03       2.11816406     2.12359619   3.62092108e+03  4.14471177e+03           2.11816406         2.12359619       4.98293057e+03     4.98293057e+03           2.11816406         2.12359619       4.66126512e+03     5.33484744e+03            2.11816406          2.12359619        4.64681919e+03      5.31904196e+03            2.11816406          2.12359619        4.66849711e+03      5.34276040e+03        2.11816406      2.12359619    4.66850474e+03  5.34276836e+03
   2.12359619   2.12915039  5.72003379e+03  5.72003379e+03      2.12637329    2.13198853  5.72003379e+03  6.56178852e+03          2.12359619        2.12915039      4.44820368e+03    4.44820368e+03          2.12359619        2.12915039      5.33568482e+03    6.11711691e+03           2.12359619         2.12915039       4.14471177e+03     4.75169558e+03           2.12359619         2.12915039       5.34457100e+03     6.12600310e+03       2.12359619     2.12915039   4.14471177e+03  4.75169558e+03           2.12359619         2.12915039       5.70674426e+03     5.70674426e+03           2.12359619         2.12915039       5.33428870e+03     6.11464998e+03            2.12359619          2.12915039        5.31736941e+03      6.09611912e+03            2.12359619          2.12915039        5.34275918e+03      6.12392769e+03        2.12359619      2.12915039    5.34276836e+03  6.12393727e+03
   2.12915039   2.13482666  6.56178852e+03  6.56178852e+03      2.13198853    2.13772583  6.56178852e+03  7.54023050e+03          2.12915039        2.13482666      5.10416463e+03    5.10416463e+03          2.12915039        2.13482666      6.11556036e+03    7.02287223e+03           2.12915039         2.13482666       4.75169558e+03     5.45663367e+03           2.12915039         2.13482666       6.12600310e+03     7.03331496e+03       2.12915039     2.13482666   4.75169558e+03  5.45663367e+03           2.12915039         2.13482666       6.54617219e+03     6.54617219e+03           2.12915039         2.13482666       6.11397797e+03     7.02002374e+03            2.12915039          2.13482666        6.09410764e+03      6.99823674e+03            2.12915039          2.13482666        6.12392618e+03      7.03093205e+03        2.12915039      2.13482666    6.12393727e+03  7.03094363e+03
   2.13482666   2.14062500  7.54023050e+03  7.54023050e+03      2.13772583    2.14358521  7.54023050e+03  8.68010965e+03          2.13482666        2.14062500      5.86690046e+03    5.86690046e+03          2.13482666        2.14062500      7.02100923e+03    8.07682655e+03           2.13482666         2.14062500       5.45663367e+03     6.27716724e+03           2.13482666         2.14062500       7.03331496e+03     8.08913228e+03       2.13482666     2.14062500   5.45663367e+03  6.27716724e+03           2.13482666         2.14062500       7.52182951e+03     7.52182951e+03           2.13482666         2.14062500       7.01921468e+03     8.07353032e+03            2.13482666          2.14062500        6.99581519e+03      8.04784383e+03            2.13482666          2.14062500        7.03093019e+03      8.08639150e+03        2.13482666      2.14062500    7.03094363e+03  8.08640555e+03
   2.14062500   2.14654541  8.68010965e+03  8.68010965e+03      2.14358521    2.14956665  8.68010965e+03  1.00110874e+04          2.14062500        2.14654541      6.75579551e+03    6.75579551e+03          2.14062500        2.14654541      8.07459159e+03    9.30600159e+03           2.14062500         2.14654541       6.27716724e+03     7.23442377e+03           2.14062500         2.14654541       8.08913228e+03     9.32054229e+03       2.14062500     2.14654541   6.27716724e+03  7.23442377e+03           2.14062500         2.14654541       8.65836834e+03     8.65836834e+03           2.14062500         2.14654541       8.07255520e+03     9.30217858e+03            2.14062500          2.14654541        8.04492545e+03      9.27181123e+03            2.14062500          2.14654541        8.08638920e+03      9.31738406e+03        2.14062500      2.14654541    8.08640555e+03  9.31740117e+03
   2.14654541   2.15258789  1.00110874e+04  1.00110874e+04      2.14956665    2.15567017  1.00110874e+04  1.15687866e+04          2.14654541        2.15258789      7.79409174e+03    7.79409174e+03          2.14654541        2.15258789      9.30331421e+03    1.07428137e+04           2.14654541         2.15258789       7.23442377e+03     8.35375971e+03           2.14654541         2.15258789       9.32054229e+03     1.07600417e+04       2.14654541     2.15258789   7.23442377e+03  8.35375971e+03           2.14654541         2.15258789       9.98533002e+03     9.98533002e+03           2.14654541         2.15258789       9.30100193e+03     1.07383693e+04            2.14654541          2.15258789        9.26828995e+03      1.07023701e+04            2.14654541          2.15258789        9.31738121e+03      1.07563955e+04        2.14654541      2.15258789    9.31740117e+03  1.07564164e+04
   2.15258789   2.15875244  1.15687866e+04  1.15687866e+04      2.15567017    2.16189575  1.15687866e+04  1.33960802e+04          2.15258789        2.15875244      9.00971579e+03    9.00971579e+03          2.15258789        2.15875244      1.07395749e+04    1.24262330e+04           2.15258789         2.15875244       8.35375971e+03     9.66567186e+03           2.15258789         2.15875244       1.07600417e+04     1.24466999e+04       2.15258789     2.15875244   8.35375971e+03  9.66567186e+03           2.15258789         2.15875244       1.15381895e+04     1.15381895e+04           2.15258789         2.15875244       1.07369477e+04     1.24210538e+04            2.15258789          2.15875244        1.06981160e+04      1.23782631e+04            2.15258789          2.15875244        1.07563919e+04      1.24424817e+04        2.15258789      2.15875244    1.07564164e+04  1.24425073e+04
   2.15875244   2.16503906  1.33960802e+04  1.33960802e+04      2.16189575    2.16824341  1.33960802e+04  1.55446776e+04          2.15875244        2.16503906      1.04362951e+04    1.04362951e+04          2.15875244        2.16503906      1.24223209e+04    1.44032090e+04           2.15875244         2.16503906       9.66567186e+03     1.12069184e+04           2.15875244         2.16503906       1.24466999e+04     1.44275880e+04       2.15875244     2.16503906   9.66567186e+03  1.12069184e+04           2.15875244         2.16503906       1.33596379e+04     1.33596379e+04           2.15875244         2.16503906       1.24193339e+04     1.43971584e+04            2.15875244          2.16503906        1.23731169e+04      1.43461589e+04            2.15875244          2.16503906        1.24424773e+04      1.44226981e+04        2.15875244      2.16503906    1.24425073e+04  1.44227296e+04
   2.16503906   2.17144775  1.55446776e+04  1.55446776e+04      2.16824341    2.17471313  1.55446776e+04  1.80770805e+04          2.16503906        2.17144775      1.21144093e+04    1.21144093e+04          2.16503906        2.17144775      1.43984728e+04    1.67304249e+04           2.16503906         2.17144775       1.12069184e+04     1.30219002e+04           2.16503906         2.17144775       1.44275880e+04     1.67595401e+04       2.16503906     2.17144775   1.12069184e+04  1.30219002e+04           2.16503906         2.17144775       1.55011597e+04     1.55011597e+04           2.16503906         2.17144775       1.43950747e+04     1.67233382e+04            2.16503906          2.17144775        1.43399248e+04      1.66623945e+04            2.16503906          2.17144775        1.44226926e+04      1.67538592e+04        2.16503906      2.17144775    1.44227296e+04  1.67538981e+04
   2.17144775   2.17797852  1.80770805e+04  1.80770805e+04      2.17471313    2.18130493  1.80770805e+04  2.10689983e+04          2.17144775        2.17797852      1.40931335e+04    1.40931335e+04          2.17144775        2.17797852      1.67246782e+04    1.94764641e+04           2.17144775         2.17797852       1.30219002e+04     1.51643669e+04           2.17144775         2.17797852       1.67595401e+04     1.95113260e+04       2.17144775     2.17797852   1.30219002e+04  1.51643669e+04           2.17144775         2.17797852       1.80249781e+04     1.80249781e+04           2.17144775         2.17797852       1.67208101e+04     1.94681422e+04            2.17144775          2.17797852        1.66548313e+04      1.93951249e+04            2.17144775          2.17797852        1.67538524e+04      1.95047116e+04        2.17144775      2.17797852    1.67538981e+04  1.95047597e+04
   2.17797852   2.18463135  2.10689983e+04  2.10689983e+04      2.18130493    2.18801880  2.10689983e+04  2.46123401e+04          2.17797852        2.18463135      1.64319473e+04    1.64319473e+04          2.17797852        2.18463135      1.94694756e+04    2.27244884e+04           2.17797852         2.18463135       1.51643669e+04     1.76995277e+04           2.17797852         2.18463135       1.95113260e+04     2.27663388e+04       2.17797852     2.18463135   1.51643669e+04  1.76995277e+04           2.17797852         2.18463135       2.10064578e+04     2.10064578e+04           2.17797852         2.18463135       1.94650701e+04     2.27146901e+04            2.17797852          2.18463135        1.93859348e+04      2.26269808e+04            2.17797852          2.18463135        1.95047030e+04      2.27586201e+04        2.17797852      2.18463135    1.95047597e+04  2.27586797e+04
   2.18463135   2.19140625  2.46123401e+04  2.46123401e+04      2.18801880    2.19485474  2.46123401e+04  2.88189250e+04          2.18463135        2.19140625      1.92030986e+04    1.92030986e+04          2.18463135        2.19140625      2.27159709e+04    2.65755580e+04           2.18463135         2.19140625       1.76995277e+04     2.07066696e+04           2.18463135         2.19140625       2.27663388e+04     2.66259258e+04       2.18463135     2.19140625   1.76995277e+04  2.07066696e+04           2.18463135         2.19140625       2.45370792e+04     2.45370792e+04           2.18463135         2.19140625       2.27109508e+04     2.65639901e+04            2.18463135          2.19140625        2.26157958e+04      2.64583625e+04            2.18463135          2.19140625        2.27586093e+04      2.66168975e+04        2.18463135      2.19140625    2.27586797e+04  2.66169717e+04
   2.19140625   2.19830322  2.88189250e+04  2.88189250e+04      2.19485474    2.20181274  2.88189250e+04  3.38250953e+04          2.19140625        2.19830322      2.24945397e+04    2.24945397e+04          2.19140625        2.19830322      2.65651537e+04    3.11527528e+04           2.19140625         2.19830322       2.07066696e+04     2.42824098e+04           2.19140625         2.19830322       2.66259258e+04     3.12135249e+04       2.19140625     2.19830322   2.07066696e+04  2.42824098e+04           2.19140625         2.19830322       2.87281276e+04     2.87281276e+04           2.19140625         2.19830322       2.65594311e+04     3.11390584e+04            2.19140625          2.19830322        2.64447265e+04      3.10115287e+04            2.19140625          2.19830322        2.66168840e+04      3.12029398e+04        2.19140625      2.19830322    2.66169717e+04  3.12030323e+04
   2.19830322   2.20532227  3.38250953e+04  3.38250953e+04      2.20181274    2.20889282  3.38250953e+04  3.97974640e+04          2.19830322        2.20532227      2.64135786e+04    2.64135786e+04          2.19830322        2.20532227      3.11400155e+04    3.66063025e+04           2.19830322         2.20532227       2.42824098e+04     2.85447473e+04           2.19830322         2.20532227       3.12135249e+04     3.66798119e+04       2.19830322     2.20532227   2.42824098e+04  2.85447473e+04           2.19830322         2.20532227       3.37152800e+04     3.37152800e+04           2.19830322         2.20532227       3.11334900e+04     3.65900455e+04            2.19830322          2.20532227        3.09948754e+04      3.64356847e+04            2.19830322          2.20532227        3.12029228e+04      3.66673715e+04        2.19830322      2.20532227    3.12030323e+04  3.66674871e+04
   2.20532227   2.21246338  3.97974640e+04  3.97974640e+04      2.20889282    2.21609497  3.97974640e+04  4.69400885e+04          2.20532227        2.21246338      3.10914323e+04    3.10914323e+04          2.20532227        2.21246338      3.65906742e+04    4.31199822e+04           2.20532227         2.21246338       2.85447473e+04     3.36381174e+04           2.20532227         2.21246338       3.66798119e+04     4.32091200e+04       2.20532227     2.21246338   2.85447473e+04  3.36381174e+04           2.20532227         2.21246338       3.96643172e+04     3.96643172e+04           2.20532227         2.21246338       3.65832321e+04     4.31006290e+04            2.20532227          2.21246338        3.64153094e+04      4.29133250e+04            2.20532227          2.21246338        3.66673501e+04      4.31944633e+04        2.20532227      2.21246338    3.66674871e+04  4.31946082e+04
   2.21246338   2.21972656  4.69400885e+04  4.69400885e+04      2.21609497    2.22341919  4.69400885e+04  5.55034464e+04          2.21246338        2.21972656      3.66889155e+04    3.66889155e+04          2.21246338        2.21972656      4.31007639e+04    5.09191059e+04           2.21246338         2.21972656       3.36381174e+04     3.97397136e+04           2.21246338         2.21972656       4.32091200e+04     5.10274619e+04       2.21246338     2.21972656   3.36381174e+04  3.97397136e+04           2.21246338         2.21972656       4.67782544e+04     4.67782544e+04           2.21246338         2.21972656       4.30922764e+04     5.08960014e+04            2.21246338          2.21972656        4.28883491e+04      5.06681596e+04            2.21246338          2.21972656        4.31944363e+04      5.10101511e+04        2.21246338      2.21972656    4.31946082e+04  5.10103331e+04
   2.21972656   2.22711182  5.55034464e+04  5.55034464e+04      2.22341919    2.23086548  5.55034464e+04  6.57956873e+04          2.21972656        2.22711182      4.34035621e+04    4.34035621e+04          2.21972656        2.22711182      5.08954200e+04    6.02805348e+04           2.21972656         2.22711182       3.97397136e+04     4.70674105e+04           2.21972656         2.22711182       5.10274619e+04     6.04125767e+04       2.21972656     2.22711182   3.97397136e+04  4.70674105e+04           2.21972656         2.22711182       5.53062609e+04     5.53062609e+04           2.21972656         2.22711182       5.08857421e+04     6.02528734e+04            2.21972656          2.22711182        5.06374851e+04      5.99750367e+04            2.21972656          2.22711182        5.10101169e+04      6.03920796e+04        2.21972656      2.22711182    5.10103331e+04  6.03923087e+04
   2.22711182   2.23461914  6.57956873e+04  6.57956873e+04      2.23086548    2.23843384  6.57956873e+04  7.81967691e+04          2.22711182        2.23461914      5.14785623e+04    5.14785623e+04          2.22711182        2.23461914      6.02512776e+04    7.15452386e+04           2.22711182         2.23461914       4.70674105e+04     5.58897140e+04           2.22711182         2.23461914       6.04125767e+04     7.17065377e+04       2.22711182     2.23461914   4.70674105e+04  5.58897140e+04           2.22711182         2.23461914       6.55548409e+04     6.55548409e+04           2.22711182         2.23461914       6.02402472e+04     7.15120264e+04            2.22711182          2.23461914        5.99372886e+04      7.11723931e+04            2.22711182          2.23461914        6.03920362e+04      7.16822060e+04        2.22711182      2.23461914    6.03923087e+04  7.16824951e+04
   2.23461914   2.24224854  7.81967691e+04  7.81967691e+04      2.23843384    2.24612427  7.81967691e+04  9.31762563e+04          2.23461914        2.24224854      6.12139994e+04    6.12139994e+04          2.23461914        2.24224854      7.15090184e+04    8.51340910e+04           2.23461914         2.24224854       5.58897140e+04     6.65382849e+04           2.23461914         2.24224854       7.17065377e+04     8.53316104e+04       2.23461914     2.24224854   5.58897140e+04  6.65382849e+04           2.23461914         2.24224854       7.79018782e+04     7.79018782e+04           2.23461914         2.24224854       7.14964555e+04     8.50940992e+04            2.23461914          2.24224854        7.11258460e+04      8.46779104e+04            2.23461914          2.24224854        7.16821509e+04      8.53026522e+04        2.23461914      2.24224854    7.16824951e+04  8.53030178e+04
   2.24224854   2.25000000  9.31762563e+04  9.31762563e+04      2.24612427    2.25393677  9.31762563e+04  1.11315776e+05          2.24224854        2.25000000      7.29810106e+04    7.29810106e+04          2.24224854        2.25000000      8.50891498e+04    1.01567778e+05           2.24224854         2.25000000       6.65382849e+04     7.94237364e+04           2.24224854         2.25000000       8.53316104e+04     1.01810238e+05       2.24224854     2.25000000   6.65382849e+04  7.94237364e+04           2.24224854         2.25000000       9.28143176e+04     9.28143176e+04           2.24224854         2.25000000       8.50748571e+04     1.01519483e+05            2.24224854          2.25000000        8.46203940e+04      1.01008241e+05            2.24224854          2.25000000        8.53025821e+04      1.01775684e+05        2.24224854      2.25000000    8.53030178e+04  1.01776148e+05
   2.25000000   2.25787354  1.11315776e+05  1.11315776e+05      2.25393677    2.26187134  1.11315776e+05  1.33337413e+05          2.25000000        2.25787354      8.72396701e+04    8.72396701e+04          2.25000000        2.25787354      1.01511890e+05    1.21491939e+05           2.25000000         2.25787354       7.94237364e+04     9.50556039e+04           2.25000000         2.25787354       1.01810238e+05     1.21790287e+05       2.25000000     2.25787354   7.94237364e+04  9.50556039e+04           2.25000000         2.25787354       1.10870470e+05     1.10870470e+05           2.25000000         2.25787354       1.01495653e+05     1.21433447e+05            2.25000000          2.25787354        1.00937020e+05      1.20803920e+05            2.25000000          2.25787354        1.01775595e+05      1.21748949e+05        2.25000000      2.25787354    1.01776148e+05  1.21749537e+05
   2.25787354   2.26586914  1.33337413e+05  1.33337413e+05      2.26187134    2.26992798  1.33337413e+05  1.60139694e+05          2.25787354        2.26586914      1.04561624e+05    1.04561624e+05          2.25787354        2.26586914      1.21422280e+05    1.45708994e+05           2.25787354         2.26586914       9.50556039e+04     1.14067645e+05           2.25787354         2.26586914       1.21790287e+05     1.46077001e+05       2.25787354     2.26586914   9.50556039e+04  1.14067645e+05           2.25787354         2.26586914       1.32788214e+05     1.32788214e+05           2.25787354         2.26586914       1.21403874e+05     1.45637948e+05            2.25787354          2.26586914        1.20715538e+05      1.44860890e+05            2.25787354          2.26586914        1.21748834e+05      1.46027415e+05        2.25787354      2.26586914    1.21749537e+05  1.46028164e+05
   2.26586914   2.27398682  1.60139694e+05  1.60139694e+05      2.26992798    2.27810669  1.60139694e+05  1.92843279e+05          2.26586914        2.27398682      1.25658803e+05    1.25658803e+05          2.26586914        2.27398682      1.45621975e+05    1.75218512e+05           2.26586914         2.27398682       1.14067645e+05     1.37249961e+05           2.26586914         2.27398682       1.46077001e+05     1.75673538e+05       2.26586914     2.27398682   1.14067645e+05  1.37249961e+05           2.26586914         2.27398682       1.59460728e+05     1.59460728e+05           2.26586914         2.27398682       1.45601164e+05     1.75131966e+05            2.26586914          2.27398682        1.44750972e+05      1.74170484e+05            2.26586914          2.27398682        1.46027269e+05      1.75613902e+05        2.26586914      2.27398682    1.46028164e+05  1.75614857e+05
   2.27398682   2.28222656  1.92843279e+05  1.92843279e+05      2.27810669    2.28640747  1.92843279e+05  2.32849126e+05          2.27398682        2.28222656      1.51419918e+05    1.51419918e+05          2.27398682        2.28222656      1.75109559e+05    2.11268530e+05           2.27398682         2.28222656       1.37249961e+05     1.65589875e+05           2.27398682         2.28222656       1.75673538e+05     2.11832509e+05       2.27398682     2.28222656   1.37249961e+05  1.65589875e+05           2.27398682         2.28222656       1.92001861e+05     1.92001861e+05           2.27398682         2.28222656       1.75086112e+05     2.11162793e+05            2.27398682          2.28222656        1.74033477e+05      2.09970244e+05            2.27398682          2.28222656        1.75613715e+05      2.11760596e+05        2.27398682      2.28222656    1.75614857e+05  2.11761816e+05
   2.28222656   2.29058838  2.32849126e+05  2.32849126e+05      2.28640747    2.29483032  2.32849126e+05  2.81912671e+05          2.28222656        2.29058838      1.82956966e+05    1.82956966e+05          2.28222656        2.29058838      2.11131802e+05    2.55420934e+05           2.28222656         2.29058838       1.65589875e+05     2.00324058e+05           2.28222656         2.29058838       2.11832509e+05     2.56121641e+05       2.28222656     2.29058838   1.65589875e+05  2.00324058e+05           2.28222656         2.29058838       2.31803872e+05     2.31803872e+05           2.28222656         2.29058838       2.11105505e+05     2.55291376e+05            2.28222656          2.29058838        2.09799088e+05      2.53808657e+05            2.28222656          2.29058838        2.11760355e+05      2.56034692e+05        2.28222656      2.29058838    2.11761816e+05  2.56036254e+05
   2.29058838   2.29907227  2.81912671e+05  2.81912671e+05      2.29483032    2.30337524  2.81912671e+05  3.42238660e+05          2.29058838        2.29907227      2.21664610e+05    2.21664610e+05          2.29058838        2.29907227      2.55248956e+05    3.09634944e+05           2.29058838         2.29907227       2.00324058e+05     2.43005162e+05           2.29058838         2.29907227       2.56121641e+05     3.10507629e+05       2.29058838     2.29907227   2.00324058e+05  2.43005162e+05           2.29058838         2.29907227       2.80611070e+05     2.80611070e+05           2.29058838         2.29907227       2.55219637e+05     3.09475735e+05            2.29058838          2.29907227        2.53594350e+05      3.07627790e+05            2.29058838          2.29907227        2.56034381e+05      3.10402217e+05        2.29058838      2.29907227    2.56036254e+05  3.10404221e+05
   2.29907227   2.30767822  3.42238660e+05  3.42238660e+05      2.30337524    2.31204224  3.42238660e+05  4.16602647e+05          2.29907227        2.30767822      2.69296169e+05    2.69296169e+05          2.29907227        2.30767822      3.09418130e+05    3.76373940e+05           2.29907227         2.30767822       2.43005162e+05     2.95587175e+05           2.29907227         2.30767822       3.10507629e+05     3.77463439e+05       2.29907227     2.30767822   2.43005162e+05  2.95587175e+05           2.29907227         2.30767822       3.40613932e+05     3.40613932e+05           2.29907227         2.30767822       3.09385694e+05     3.76177727e+05            2.29907227          2.30767822        3.07358835e+05      3.73869029e+05            2.29907227          2.30767822        3.10401816e+05      3.77335303e+05        2.29907227      2.30767822    3.10404221e+05  3.77337879e+05
   2.30767822   2.31640625  4.16602647e+05  4.16602647e+05      2.31204224    2.32083130  4.16602647e+05  5.08506996e+05          2.30767822        2.31640625      3.28061089e+05    3.28061089e+05          2.30767822        2.31640625      3.76099971e+05    4.58742475e+05           2.30767822         2.31640625       2.95587175e+05     3.60535004e+05           2.30767822         2.31640625       3.77463439e+05     4.60105943e+05       2.30767822     2.31640625   2.95587175e+05  3.60535004e+05           2.30767822         2.31640625       4.14569675e+05     4.14569675e+05           2.30767822         2.31640625       3.76064449e+05     4.58499954e+05            2.30767822          2.31640625        3.73530702e+05      4.55608647e+05            2.30767822          2.31640625        3.77334784e+05      4.59949764e+05        2.30767822      2.31640625    3.77337879e+05  4.59953084e+05
   2.31640625   2.32525635  5.08506996e+05  5.08506996e+05      2.32083130    2.32974243  5.08506996e+05  6.22381639e+05          2.31640625        2.32525635      4.00750251e+05    4.00750251e+05          2.31640625        2.32525635      4.58395480e+05    5.60662372e+05           2.31640625         2.32525635       3.60535004e+05     4.40965498e+05           2.31640625         2.32525635       4.60105943e+05     5.62372835e+05       2.31640625     2.32525635   3.60535004e+05  4.40965498e+05           2.31640625         2.32525635       5.05957046e+05     5.05957046e+05           2.31640625         2.32525635       4.58357108e+05     5.60361744e+05            2.31640625          2.32525635        4.55182054e+05      5.56732038e+05            2.31640625          2.32525635        4.59949092e+05      5.62181963e+05        2.31640625      2.32525635    4.59953084e+05  5.62186249e+05
   2.32525635   2.33422852  6.22381639e+05  6.22381639e+05      2.32974243    2.33877563  6.22381639e+05  7.63843007e+05          2.32525635        2.33422852      4.90897409e+05    4.90897409e+05          2.32525635        2.33422852      5.60221863e+05    6.87099583e+05           2.32525635         2.33422852       4.40965498e+05     5.40829319e+05           2.32525635         2.33422852       5.62372835e+05     6.89250554e+05       2.32525635     2.33422852   4.40965498e+05  5.40829319e+05           2.32525635         2.33422852       6.19175496e+05     6.19175496e+05           2.32525635         2.33422852       5.60181184e+05     6.86725847e+05            2.32525635          2.33422852        5.56192874e+05      6.82158117e+05            2.32525635          2.33422852        5.62181090e+05      6.89016655e+05        2.32525635      2.33422852    5.62186249e+05  6.89022199e+05
   2.33422852   2.34332275  7.63843007e+05  7.63843007e+05      2.33877563    2.34793091  7.63843007e+05  9.40028736e+05          2.33422852        2.34332275      6.02987680e+05    6.02987680e+05          2.33422852        2.34332275      6.86539053e+05    8.44357088e+05           2.33422852         2.34332275       5.40829319e+05     6.65146041e+05           2.33422852         2.34332275       6.89250554e+05     8.47068589e+05       2.33422852     2.34332275   5.40829319e+05  6.65146041e+05           2.33422852         2.34332275       7.59802021e+05     7.59802021e+05           2.33422852         2.34332275       6.86497070e+05     8.43891125e+05            2.33422852          2.34332275        6.81475047e+05      8.38128995e+05            2.33422852          2.34332275        6.89015519e+05      8.46781190e+05        2.33422852      2.34332275    6.89022199e+05  8.46788377e+05
   2.34332275   2.35253906  9.40028736e+05  9.40028736e+05      2.34793091    2.35720825  9.40028736e+05  1.16003131e+06          2.34332275        2.35253906      7.42727396e+05    7.42727396e+05          2.34332275        2.35253906      8.43642165e+05    1.04045391e+06           2.34332275         2.35253906       6.65146041e+05     8.20308750e+05           2.34332275         2.35253906       8.47068589e+05     1.04388033e+06       2.34332275     2.35253906   6.65146041e+05  8.20308750e+05           2.34332275         2.35253906       9.34923135e+05     9.34923135e+05           2.34332275         2.35253906       8.43600556e+05     1.03987128e+06            2.34332275          2.35253906        8.37261528e+05      1.03258474e+06            2.34332275          2.35253906        8.46779708e+05      1.04352624e+06        2.34332275      2.35253906    8.46788377e+05  1.04353558e+06
   2.35253906   2.36187744  1.16003131e+06  1.16003131e+06      2.35720825    2.36660767  1.16003131e+06  1.43546114e+06          2.35253906        2.36187744      9.17394170e+05    9.17394170e+05          2.35253906        2.36187744      1.03953992e+06    1.28561665e+06           2.35253906         2.36187744       8.20308750e+05     1.01447959e+06           2.35253906         2.36187744       1.04388033e+06     1.28995706e+06       2.35253906     2.36187744   8.20308750e+05  1.01447959e+06           2.35253906         2.36187744       1.15356489e+06     1.15356489e+06           2.35253906         2.36187744       1.03950134e+06     1.28488605e+06            2.35253906          2.36187744        1.03148043e+06      1.27564935e+06            2.35253906          2.36187744        1.04352431e+06      1.28951963e+06        2.35253906      2.36187744    1.04353558e+06  1.28953179e+06
   2.36187744   2.37133789  1.43546114e+06  1.43546114e+06      2.36660767    2.37612915  1.43546114e+06  1.78117940e+06          2.36187744        2.37133789      1.13629209e+06    1.13629209e+06          2.36187744        2.37133789      1.28444541e+06    1.59291846e+06           2.36187744         2.37133789       1.01447959e+06     1.25810460e+06           2.36187744         2.37133789       1.28995706e+06     1.59843011e+06       2.36187744     2.37133789   1.01447959e+06  1.25810460e+06           2.36187744         2.37133789       1.42725118e+06     1.42725118e+06           2.36187744         2.37133789       1.28441391e+06     1.59199969e+06            2.36187744          2.37133789        1.27424011e+06      1.58026226e+06            2.36187744          2.37133789        1.28951710e+06      1.59788827e+06        2.36187744      2.37133789    1.28953179e+06  1.59790413e+06
   2.37133789   2.38092041  1.78117940e+06  1.78117940e+06      2.37612915    2.38577271  1.78117940e+06  2.21625391e+06          2.37133789        2.38092041      1.41134496e+06    1.41134496e+06          2.37133789        2.38092041      1.59141401e+06    1.97911149e+06           2.37133789         2.38092041       1.25810460e+06     1.56458533e+06           2.37133789         2.38092041       1.59843011e+06     1.98612759e+06       2.37133789     2.38092041   1.25810460e+06  1.56458533e+06           2.37133789         2.38092041       1.77073027e+06     1.77073027e+06           2.37133789         2.38092041       1.59139564e+06     1.97795277e+06            2.37133789          2.38092041        1.57845951e+06      1.96300103e+06            2.37133789          2.38092041        1.59788495e+06      1.98545461e+06        2.37133789      2.38092041    1.59790413e+06  1.98547533e+06
   2.38092041   2.39062500  2.21625391e+06  2.21625391e+06      2.38577271    2.39553833  2.21625391e+06  2.76520892e+06          2.38092041        2.39062500      1.75787123e+06    1.75787123e+06          2.38092041        2.39062500      1.97717444e+06    2.46571384e+06           2.38092041         2.39062500       1.56458533e+06     1.95115713e+06           2.38092041         2.39062500       1.98612759e+06     2.47466698e+06       2.38092041     2.39062500   1.56458533e+06  1.95115713e+06           2.38092041         2.39062500       2.20292224e+06     2.20292224e+06           2.38092041         2.39062500       1.97717805e+06     2.46424833e+06            2.38092041          2.39062500        1.96068921e+06      2.44515527e+06            2.38092041          2.39062500        1.98545023e+06      2.47382888e+06        2.38092041      2.39062500    1.98547533e+06  2.47385603e+06
   2.39062500   2.40045166  2.76520892e+06  2.76520892e+06      2.39553833    2.40542603  2.76520892e+06  3.45966276e+06          2.39062500        2.40045166      2.19559863e+06    2.19559863e+06          2.39062500        2.40045166      2.46321386e+06    3.08043224e+06           2.39062500         2.40045166       1.95115713e+06     2.44004014e+06           2.39062500         2.40045166       2.47466698e+06     3.09188536e+06       2.39062500     2.40045166   1.95115713e+06  2.44004014e+06           2.39062500         2.40045166       2.74815768e+06     2.74815768e+06           2.39062500         2.40045166       2.46325228e+06     3.07857343e+06            2.39062500          2.40045166        2.44218334e+06      3.05413201e+06            2.39062500          2.40045166        2.47382311e+06      3.09083881e+06        2.39062500      2.40045166    2.47385603e+06  3.09087445e+06
   2.40045166   2.41040039  3.45966276e+06  3.45966276e+06      2.40542603    2.41543579  3.45966276e+06  4.34047878e+06          2.40045166        2.41040039      2.74999584e+06    2.74999584e+06          2.40045166        2.41040039      3.07719802e+06    3.85902823e+06           2.40045166         2.41040039       2.44004014e+06     3.05995154e+06           2.40045166         2.41040039       3.09188536e+06     3.87371557e+06       2.40045166     2.41040039   2.44004014e+06  3.05995154e+06           2.40045166         2.41040039       3.43780037e+06     3.43780037e+06           2.40045166         2.41040039       3.07728966e+06     3.85666387e+06            2.40045166          2.41040039        3.05030202e+06      3.82529872e+06            2.40045166          2.41040039        3.09083119e+06      3.87240523e+06        2.40045166      2.41040039    3.09087445e+06  3.87245213e+06
   2.41040039   2.42047119  4.34047878e+06  4.34047878e+06      2.41543579    2.42556763  4.34047878e+06  5.46059686e+06          2.41040039        2.42047119      3.45402410e+06    3.45402410e+06          2.41040039        2.42047119      3.85483409e+06    4.84777184e+06           2.41040039         2.42047119       3.05995154e+06     3.84809666e+06           2.41040039         2.42047119       3.87371557e+06     4.86665333e+06       2.41040039     2.42047119   3.05995154e+06  3.84809666e+06           2.41040039         2.42047119       4.31237841e+06     4.31237841e+06           2.41040039         2.42047119       3.85500515e+06     4.84475590e+06            2.41040039          2.42047119        3.82035069e+06      4.80440613e+06            2.41040039          2.42047119        3.87239514e+06      4.86500831e+06        2.41040039      2.42047119    3.87245213e+06  4.86507014e+06
   2.42047119   2.43066406  5.46059686e+06  5.46059686e+06      2.42556763    2.43582153  5.46059686e+06  6.88876966e+06          2.42047119        2.43066406      4.35044691e+06    4.35044691e+06          2.42047119        2.43066406      4.84231978e+06    6.10667511e+06           2.42047119         2.43066406       3.84809666e+06     4.85279717e+06           2.42047119         2.43066406       4.86665333e+06     6.13100866e+06       2.42047119     2.43066406   3.84809666e+06  4.85279717e+06           2.42047119         2.43066406       5.42438911e+06     5.42438911e+06           2.42047119         2.43066406       4.84260740e+06     6.10281715e+06            2.42047119          2.43066406        4.79799780e+06      6.05078043e+06            2.42047119          2.43066406        4.86499493e+06      6.12893796e+06        2.42047119      2.43066406    4.86507014e+06  6.12901966e+06
   2.43066406   2.44097900  6.88876966e+06  6.88876966e+06      2.43582153    2.44619751  6.88876966e+06  8.71450378e+06          2.43066406        2.44097900      5.49488262e+06    5.49488262e+06          2.43066406        2.44097900      6.09957077e+06    7.71376329e+06           2.43066406         2.44097900       4.85279717e+06     6.13696808e+06           2.43066406         2.44097900       6.13100866e+06     7.74520118e+06       2.43066406     2.44097900   4.85279717e+06  6.13696808e+06           2.43066406         2.44097900       6.84199948e+06     6.84199948e+06           2.43066406         2.44097900       6.10002728e+06     7.70881428e+06            2.43066406          2.44097900        6.04246011e+06      7.64153885e+06            2.43066406          2.44097900        6.12892017e+06      7.74258771e+06        2.43066406      2.44097900    6.12901966e+06  7.74269589e+06
   2.44097900   2.45141602  8.71450378e+06  8.71450378e+06      2.44619751    2.45669556  8.71450378e+06  1.10546100e+07          2.44097900        2.45141602      6.95984840e+06    6.95984840e+06          2.44097900        2.45141602      7.70448352e+06    9.77072962e+06           2.44097900         2.45141602       6.13696808e+06     7.78272873e+06           2.44097900         2.45141602       7.74520118e+06     9.81144727e+06       2.44097900     2.45141602   6.13696808e+06  7.78272873e+06           2.44097900         2.45141602       8.65393945e+06     8.65393945e+06           2.44097900         2.45141602       7.70518255e+06     9.76436316e+06            2.44097900          2.45141602        7.63070909e+06      9.67716981e+06            2.44097900          2.45141602        7.74256399e+06      9.80813998e+06        2.44097900      2.45141602    7.74269589e+06  9.80828354e+06
   2.45141602   2.46197510  1.10546100e+07  1.10546100e+07      2.45669556    2.46731567  1.10546100e+07  1.40619068e+07          2.45141602        2.46197510      8.84013037e+06    8.84013037e+06          2.45141602        2.46197510      9.75857889e+06    1.24104396e+07           2.45141602         2.46197510       7.78272873e+06     9.89753200e+06           2.45141602         2.46197510       9.81144727e+06     1.24633080e+07       2.45141602     2.46197510   7.78272873e+06  9.89753200e+06           2.45141602         2.46197510       1.09759874e+07     1.09759874e+07           2.45141602         2.46197510       9.75962366e+06     1.24022267e+07            2.45141602          2.46197510        9.66303843e+06      1.22889363e+07            2.45141602          2.46197510        9.80810831e+06      1.24591115e+07        2.45141602      2.46197510    9.80828354e+06  1.24593025e+07
   2.46197510   2.47265625  1.40619068e+07  1.40619068e+07      2.46731567    2.47805786  1.40619068e+07  1.79368111e+07          2.46197510        2.47265625      1.12599316e+07    1.12599316e+07          2.46197510        2.47265625      1.23944910e+07    1.58069125e+07           2.46197510         2.47265625       9.89753200e+06     1.26223312e+07           2.46197510         2.47265625       1.24633080e+07     1.58757295e+07       2.46197510     2.47265625   9.89753200e+06  1.26223312e+07           2.46197510         2.47265625       1.39595860e+07     1.39595860e+07           2.46197510         2.47265625       1.23960260e+07     1.57962880e+07            2.46197510          2.47265625        1.22704505e+07      1.56487214e+07            2.46197510          2.47265625        1.24590691e+07      1.58703908e+07        2.46197510      2.47265625    1.24593025e+07  1.58706453e+07
   2.47265625   2.48345947  1.79368111e+07  1.79368111e+07      2.47805786    2.48892212  1.79368111e+07  2.29428129e+07          2.47265625        2.48345947      1.43824095e+07    1.43824095e+07          2.47265625        2.48345947      1.57859279e+07    2.01886296e+07           2.47265625         2.48345947       1.26223312e+07     1.61424878e+07           2.47265625         2.48345947       1.58757295e+07     2.02784312e+07       2.47265625     2.48345947   1.26223312e+07  1.61424878e+07           2.47265625         2.48345947       1.78033152e+07     1.78033152e+07           2.47265625         2.48345947       1.57881552e+07     2.01748469e+07            2.47265625          2.48345947        1.56244785e+07      1.99821519e+07            2.47265625          2.48345947        1.58703339e+07      2.02716215e+07        2.47265625      2.48345947    1.58706453e+07  2.02719615e+07
   2.48345947   2.49438477  2.29428129e+07  2.29428129e+07      2.48892212    2.49990845  2.29428129e+07  2.94271795e+07          2.48345947        2.49438477      1.84224316e+07    1.84224316e+07          2.48345947        2.49438477      2.01609513e+07    2.58563189e+07           2.48345947         2.49438477       1.61424878e+07     2.07023754e+07           2.48345947         2.49438477       2.02784312e+07     2.59737988e+07       2.48345947     2.49438477   1.61424878e+07  2.07023754e+07           2.48345947         2.49438477       2.27682057e+07     2.27682057e+07           2.48345947         2.49438477       2.01641531e+07     2.58383893e+07            2.48345947          2.49438477        1.99502788e+07      2.55861325e+07            2.48345947          2.49438477        2.02715450e+07      2.59650897e+07        2.48345947      2.49438477    2.02719615e+07  2.59655450e+07
   2.49438477   2.50543213  2.94271795e+07  2.94271795e+07      2.49990845    2.51101685  2.94271795e+07  3.78487267e+07          2.49438477        2.50543213      2.36636765e+07    2.36636765e+07          2.49438477        2.50543213      2.58197222e+07    3.32067781e+07           2.49438477         2.50543213       2.07023754e+07     2.66249777e+07           2.49438477         2.50543213       2.59737988e+07     3.33608546e+07       2.49438477     2.50543213   2.07023754e+07  2.66249777e+07           2.49438477         2.50543213       2.91982251e+07     2.91982251e+07           2.49438477         2.50543213       2.58242925e+07     3.31833891e+07            2.49438477          2.50543213        2.55441220e+07      3.28523282e+07            2.49438477          2.50543213        2.59649866e+07      3.33496873e+07        2.49438477      2.50543213    2.59655450e+07  3.33502983e+07
   2.50543213   2.51660156  3.78487267e+07  3.78487267e+07      2.51101685    2.52224731  3.78487267e+07  4.88151538e+07          2.50543213        2.51660156      3.04816163e+07    3.04816163e+07          2.50543213        2.51660156      3.31582706e+07    4.27648621e+07           2.50543213         2.51660156       2.66249777e+07     3.43382548e+07           2.50543213         2.51660156       3.33608546e+07     4.29674461e+07       2.50543213     2.51660156   2.66249777e+07  3.43382548e+07           2.50543213         2.51660156       3.75477515e+07     3.75477515e+07           2.50543213         2.51660156       3.31647593e+07     4.27342666e+07            2.50543213          2.51660156        3.27968160e+07      4.22986871e+07            2.50543213          2.51660156        3.33495480e+07      4.29530893e+07        2.50543213      2.51660156    3.33502983e+07  4.29539111e+07
   2.51660156   2.52789307  4.88151538e+07  4.88151538e+07      2.52224731    2.53359985  4.88151538e+07  6.31333559e+07          2.51660156        2.52789307      3.93744763e+07    3.93744763e+07          2.51660156        2.52789307      4.27004088e+07    5.52265338e+07           2.51660156         2.52789307       3.43382548e+07     4.44106977e+07           2.51660156         2.52789307       4.29674461e+07     5.54935711e+07       2.51660156     2.52789307   3.43382548e+07  4.44106977e+07           2.51660156         2.52789307       4.84185020e+07     4.84185020e+07           2.51660156         2.52789307       4.27095839e+07     5.51864004e+07            2.51660156          2.52789307        4.22251482e+07      5.46118559e+07            2.51660156          2.52789307        4.29529007e+07      5.54750657e+07        2.51660156      2.52789307    4.29539111e+07  5.54761735e+07
   2.52789307   2.53930664  6.31333559e+07  6.31333559e+07      2.53359985    2.54507446  6.31333559e+07  8.18773869e+07          2.52789307        2.53930664      5.10050439e+07    5.10050439e+07          2.52789307        2.53930664      5.51406816e+07    7.15169423e+07           2.52789307         2.53930664       4.44106977e+07     5.75993901e+07           2.52789307         2.53930664       5.54935711e+07     7.18698317e+07       2.52789307     2.53930664   4.44106977e+07  5.75993901e+07           2.52789307         2.53930664       6.26092884e+07     6.26092884e+07           2.52789307         2.53930664       5.51536152e+07     7.14641520e+07            2.52789307          2.53930664        5.45141892e+07      7.07043875e+07            2.52789307          2.53930664        5.54748098e+07      7.18459171e+07        2.52789307      2.53930664    5.54761735e+07  7.18474139e+07
   2.53930664   2.55084229  8.18773869e+07  8.18773869e+07      2.54507446    2.55667114  8.18773869e+07  1.06480481e+08          2.53930664        2.55084229      6.62572641e+07    6.62572641e+07          2.53930664        2.55084229      7.14023037e+07    9.28689601e+07           2.53930664         2.55084229       5.75993901e+07     7.49151380e+07           2.53930664         2.55084229       7.18698317e+07     9.33364881e+07       2.53930664     2.55084229   5.75993901e+07  7.49151380e+07           2.53930664         2.55084229       8.11832160e+07     8.11832160e+07           2.53930664         2.55084229       7.14204939e+07     9.27993299e+07            2.53930664          2.55084229        7.05743477e+07      9.17920844e+07            2.53930664          2.55084229        7.18455690e+07      9.33055034e+07        2.53930664      2.55084229    7.18474139e+07  9.33075305e+07
   2.55084229   2.56250000  1.06480481e+08  1.06480481e+08      2.55667114    2.56838989  1.06480481e+08  1.38859951e+08          2.55084229        2.56250000      8.63130380e+07    8.63130380e+07          2.55084229        2.56250000      9.27155035e+07    1.20929641e+08           2.55084229         2.56250000       7.49151380e+07     9.77109379e+07           2.55084229         2.56250000       9.33364881e+07     1.21550626e+08       2.55084229     2.56250000   7.49151380e+07  9.77109379e+07           2.55084229         2.56250000       1.05558655e+08     1.05558655e+08           2.55084229         2.56250000       9.27410451e+07     1.20837546e+08            2.55084229          2.56250000        9.16185004e+07      1.19498810e+08            2.55084229          2.56250000        9.33050287e+07      1.21510377e+08        2.55084229      2.56250000    9.33075305e+07  1.21513129e+08
   2.56250000   2.57427979  1.38859951e+08  1.38859951e+08      2.56838989    2.58023071  1.38859951e+08  1.81587107e+08          2.56250000        2.57427979      1.12756692e+08    1.12756692e+08          2.56250000        2.57427979      1.20723712e+08    1.57904867e+08           2.56250000         2.57427979       9.77109379e+07     1.27802446e+08           2.56250000         2.57427979       1.21550626e+08     1.58731780e+08       2.56250000     2.57427979   9.77109379e+07  1.27802446e+08           2.56250000         2.57427979       1.37632690e+08     1.37632690e+08           2.56250000         2.57427979       1.20759536e+08     1.57782724e+08            2.56250000          2.57427979        1.19266511e+08      1.55998869e+08            2.56250000          2.57427979        1.21509729e+08      1.58679365e+08        2.56250000      2.57427979    1.21513129e+08  1.58683108e+08
   2.57427979   2.58618164  1.81587107e+08  1.81587107e+08      2.58023071    2.59219360  1.81587107e+08  2.38118993e+08          2.57427979        2.58618164      1.47717435e+08    1.47717435e+08          2.57427979        2.58618164      1.57627834e+08    2.06756353e+08           2.57427979         2.58618164       1.27802446e+08     1.67632423e+08           2.57427979         2.58618164       1.58731780e+08     2.07860299e+08       2.57427979     2.58618164   1.27802446e+08  1.67632423e+08           2.57427979         2.58618164       1.79949039e+08     1.79949039e+08           2.57427979         2.58618164       1.57678046e+08     2.06593914e+08            2.57427979          2.58618164        1.55687203e+08      2.04210876e+08            2.57427979          2.58618164        1.58678476e+08      2.07791864e+08        2.57427979      2.58618164    1.58683108e+08  2.07796969e+08
   2.58618164   2.59820557  2.38118993e+08  2.38118993e+08      2.59219360    2.60427856  2.38118993e+08  3.13115168e+08          2.58618164        2.59820557      1.94064090e+08    1.94064090e+08          2.58618164        2.59820557      2.06382737e+08    2.71470615e+08           2.58618164         2.59820557       1.67632423e+08     2.20495756e+08           2.58618164         2.59820557       2.07860299e+08     2.72948177e+08       2.58618164     2.59820557   1.67632423e+08  2.20495756e+08           2.58618164         2.59820557       2.35927015e+08     2.35927015e+08           2.58618164         2.59820557       2.06453095e+08     2.71253996e+08            2.58618164          2.59820557        2.03791657e+08      2.68062374e+08            2.58618164          2.59820557        2.07790644e+08      2.72858599e+08        2.58618164      2.59820557    2.07796969e+08  2.72865578e+08
   2.59820557   2.61035156  3.13115168e+08  3.13115168e+08      2.60427856    2.61648560  3.13115168e+08  4.12871813e+08          2.59820557        2.61035156      2.55671947e+08    2.55671947e+08          2.59820557        2.61035156      2.70965485e+08    3.57427057e+08           2.59820557         2.61035156       2.20495756e+08     2.90848138e+08           2.59820557         2.61035156       2.72948177e+08     3.59409748e+08       2.59820557     2.61035156   2.20495756e+08  2.90848138e+08           2.59820557         2.61035156       3.10174464e+08     3.10174464e+08           2.59820557         2.61035156       2.71064071e+08     3.57137395e+08            2.59820557          2.61035156        2.67497046e+08      3.52851883e+08            2.59820557          2.61035156        2.72856921e+08      3.59292202e+08        2.59820557      2.61035156    2.72865578e+08  3.59301763e+08
   2.61035156   2.62261963  4.12871813e+08  4.12871813e+08      2.61648560    2.62881470  4.12871813e+08  5.45918022e+08          2.61035156        2.62261963      3.37789341e+08    3.37789341e+08          2.61035156        2.62261963      3.56742408e+08    4.71902925e+08           2.61035156         2.62261963       2.90848138e+08     3.84730545e+08           2.61035156         2.62261963       3.59409748e+08     4.74570265e+08       2.61035156     2.62261963   2.90848138e+08  3.84730545e+08           2.61035156         2.62261963       4.08916515e+08     4.08916515e+08           2.61035156         2.62261963       3.56880586e+08     4.71514534e+08            2.61035156          2.62261963        3.52087573e+08      4.65745456e+08            2.61035156          2.62261963        3.59289886e+08      4.74415630e+08        2.61035156      2.62261963    3.59301763e+08  4.74428760e+08
   2.62261963   2.63500977  5.45918022e+08  5.45918022e+08      2.62881470    2.64126587  5.45918022e+08  7.23836882e+08          2.62261963        2.63500977      4.47542472e+08    4.47542472e+08          2.62261963        2.63500977      4.70972631e+08    6.24767702e+08           2.62261963         2.63500977       3.84730545e+08     5.10354399e+08           2.62261963         2.63500977       4.74570265e+08     6.28365336e+08       2.62261963     2.63500977   3.84730545e+08  5.10354399e+08           2.62261963         2.63500977       5.40584408e+08     5.40584408e+08           2.62261963         2.63500977       4.71166397e+08     6.24245512e+08            2.62261963          2.63500977        4.64709481e+08      6.16459334e+08            2.62261963          2.63500977        4.74412428e+08      6.28161401e+08        2.62261963      2.63500977    4.74428760e+08  6.28179477e+08
   2.63500977   2.64752197  7.23836882e+08  7.23836882e+08      2.64126587    2.65383911  7.23836882e+08  9.62398795e+08          2.63500977        2.64752197      5.94632325e+08    5.94632325e+08          2.63500977        2.64752197      6.23500451e+08    8.29440303e+08           2.63500977         2.64752197       5.10354399e+08     6.78910250e+08           2.63500977         2.64752197       6.28365336e+08     8.34305188e+08       2.63500977     2.64752197   5.10354399e+08  6.78910250e+08           2.63500977         2.64752197       7.16626136e+08     7.16626136e+08           2.63500977         2.64752197       6.23772357e+08     8.28736314e+08            2.63500977          2.64752197        6.15051532e+08      8.18200739e+08            2.63500977          2.64752197        6.28156963e+08      8.34035573e+08        2.63500977      2.64752197    6.28179477e+08  8.34060513e+08
   2.64752197   2.66015625  9.62398795e+08  9.62398795e+08      2.65383911    2.66653442  9.62398795e+08  1.28312960e+09          2.64752197        2.66015625      7.92299186e+08    7.92299186e+08          2.64752197        2.66015625      8.27709701e+08    1.10421176e+09           2.64752197         2.66015625       6.78910250e+08     9.05688121e+08           2.64752197         2.66015625       8.34305188e+08     1.11080725e+09       2.64752197     2.66015625   6.78910250e+08  9.05688121e+08           2.64752197         2.66015625       9.52625149e+08     9.52625149e+08           2.64752197         2.66015625       8.28091594e+08     1.10326010e+09            2.64752197          2.66015625        8.16282746e+08      1.08896755e+09            2.64752197          2.66015625        8.34029407e+08      1.11044992e+09        2.64752197      2.66015625    8.34060513e+08  1.11048441e+09
   2.66015625   2.67291260  1.28312960e+09  1.28312960e+09      2.66653442    2.67935181  1.28312960e+09  1.71548559e+09          2.66015625        2.67291260      1.05866082e+09    1.05866082e+09          2.66015625        2.67291260      1.10184243e+09    1.47407736e+09           2.66015625         2.67291260       9.05688121e+08     1.21163352e+09           2.66015625         2.67291260       1.11080725e+09     1.48304217e+09       2.66015625     2.67291260   9.05688121e+08  1.21163352e+09           2.66015625         2.67291260       1.26984794e+09     1.26984794e+09           2.66015625         2.67291260       1.10237935e+09     1.47278741e+09            2.66015625          2.67291260        1.08634776e+09      1.45334813e+09            2.66015625          2.67291260        1.11044133e+09      1.48256744e+09        2.66015625      2.67291260    1.11048441e+09  1.48261527e+09
   2.67291260   2.68579102  1.71548559e+09  1.71548559e+09      2.67935181    2.69229126  1.71548559e+09  2.29987759e+09          2.67291260        2.68579102      1.41857371e+09    1.41857371e+09          2.67291260        2.68579102      1.47082536e+09    1.97328065e+09           2.67291260         2.68579102       1.21163352e+09     1.62551391e+09           2.67291260         2.68579102       1.48304217e+09     1.98549746e+09       2.67291260     2.68579102   1.21163352e+09  1.62551391e+09           2.67291260         2.68579102       1.69739015e+09     1.69739015e+09           2.67291260         2.68579102       1.47158112e+09     1.97152743e+09            2.67291260          2.68579102        1.44976053e+09      1.94501977e+09            2.67291260          2.68579102        1.48255546e+09      1.98486523e+09        2.67291260      2.68579102    1.48261527e+09  1.98493169e+09
   2.68579102   2.69879150  2.29987759e+09  2.29987759e+09      2.69229126    2.70535278  2.29987759e+09  3.09188599e+09          2.68579102        2.69879150      1.90622832e+09    1.90622832e+09          2.68579102        2.69879150      1.96880589e+09    2.64885460e+09           2.68579102         2.69879150       1.62551391e+09     2.18694274e+09           2.68579102         2.69879150       1.98549746e+09     2.66554618e+09       2.68579102     2.69879150   1.62551391e+09  2.18694274e+09           2.68579102         2.69879150       2.27515989e+09     2.27515989e+09           2.68579102         2.69879150       1.96987102e+09     2.64646529e+09            2.68579102          2.69879150        1.94009421e+09      2.61022558e+09            2.68579102          2.69879150        1.98484845e+09      2.66470216e+09        2.68579102      2.69879150    1.98493169e+09  2.66479475e+09
   2.69879150   2.71191406  3.09188599e+09  3.09188599e+09      2.70535278    2.71853638  3.09188599e+09  4.16814986e+09          2.69879150        2.71191406      2.56877687e+09    2.56877687e+09          2.69879150        2.71191406      2.64268168e+09    3.56556257e+09           2.69879150         2.71191406       2.18694274e+09     2.95061100e+09           2.69879150         2.71191406       2.66554618e+09     3.58842707e+09       2.69879150     2.71191406   2.18694274e+09  2.95061100e+09           2.69879150         2.71191406       3.05803504e+09     3.05803504e+09           2.69879150         2.71191406       2.64418494e+09     3.56229761e+09            2.69879150          2.71191406        2.60344562e+09      3.51262445e+09            2.69879150          2.71191406        2.66467863e+09      3.58729764e+09        2.69879150      2.71191406    2.66479475e+09  3.58742695e+09
   2.71191406   2.72515869  4.16814986e+09  4.16814986e+09      2.71853638    2.73184204  4.16814986e+09  5.63461547e+09          2.71191406        2.72515869      3.47141724e+09    3.47141724e+09          2.71191406        2.72515869      3.55702544e+09    4.81280964e+09           2.71191406         2.72515869       2.95061100e+09     3.99222347e+09           2.71191406         2.72515869       3.58842707e+09     4.84421128e+09       2.71191406     2.72515869   2.95061100e+09  3.99222347e+09           2.71191406         2.72515869       4.12167061e+09     4.12167061e+09           2.71191406         2.72515869       3.55915017e+09     4.80833609e+09            2.71191406          2.72515869        3.50326788e+09      4.74007334e+09            2.71191406          2.72515869        3.58726456e+09      4.84269636e+09        2.71191406      2.72515869    3.58742695e+09  4.84287736e+09
   2.72515869   2.73852539  5.63461547e+09  5.63461547e+09      2.73184204    2.74526978  5.63461547e+09  7.63811772e+09          2.72515869        2.73852539      4.70453536e+09    4.70453536e+09          2.72515869        2.73852539      4.80097280e+09    6.51433349e+09           2.72515869         2.73852539       3.99222347e+09     5.41684725e+09           2.72515869         2.73852539       4.84421128e+09     6.55757196e+09       2.72515869     2.73852539   3.99222347e+09  5.41684725e+09           2.72515869         2.73852539       5.57063109e+09     5.57063109e+09           2.72515869         2.73852539       4.80398065e+09     6.50818748e+09            2.72515869          2.73852539        4.72712760e+09      6.41413457e+09            2.72515869          2.73852539        4.84264974e+09      6.55553525e+09        2.72515869      2.73852539    4.84287736e+09  6.55578923e+09
   2.73852539   2.75201416  7.63811772e+09  7.63811772e+09      2.74526978    2.75881958  7.63811772e+09  1.03826812e+10          2.73852539        2.75201416      6.39376503e+09    6.39376503e+09          2.73852539        2.75201416      6.49787981e+09    8.84182615e+09           2.73852539         2.75201416       5.41684725e+09     7.37068282e+09           2.73852539         2.75201416       6.55757196e+09     8.90151831e+09       2.73852539     2.75201416   5.41684725e+09  7.37068282e+09           2.73852539         2.75201416       7.54980631e+09     7.54980631e+09           2.73852539         2.75201416       6.50214482e+09     8.83335976e+09            2.73852539          2.75201416        6.39617658e+09      8.70343605e+09            2.73852539          2.75201416        6.55546938e+09      8.89877375e+09        2.73852539      2.75201416    6.55578923e+09  8.89913100e+09
   2.75201416   2.76562500  1.03826812e+10  1.03826812e+10      2.75881958    2.77249146  1.03826812e+10  1.41525207e+10          2.75201416        2.76562500      8.71419253e+09    8.71419253e+09          2.75201416        2.76562500      8.81889656e+09    1.20341283e+10           2.75201416         2.76562500       7.37068282e+09     1.00577022e+10           2.75201416         2.76562500       8.90151831e+09     1.21167500e+10       2.75201416     2.76562500   7.37068282e+09  1.00577022e+10           2.75201416         2.76562500       1.02604762e+10     1.02604762e+10           2.75201416         2.76562500       8.82495457e+09     1.20224342e+10            2.75201416          2.76562500        8.67846071e+09      1.18424917e+10            2.75201416          2.76562500        8.89868046e+09      1.21130431e+10        2.75201416      2.76562500    8.89913100e+09  1.21135469e+10
   2.76562500   2.77935791  1.41525207e+10  1.41525207e+10      2.77249146    2.78628540  1.41525207e+10  1.93445747e+10          2.76562500        2.77935791      1.19104647e+10    1.19104647e+10          2.76562500        2.77935791      1.20020924e+10    1.64243420e+10           2.76562500         2.77935791       1.00577022e+10     1.37632272e+10           2.76562500         2.77935791       1.21167500e+10     1.65389996e+10       2.76562500     2.77935791   1.00577022e+10  1.37632272e+10           2.76562500         2.77935791       1.39829731e+10     1.39829731e+10           2.76562500         2.77935791       1.20107125e+10     1.64081464e+10            2.76562500          2.77935791        1.18076669e+10      1.61582792e+10            2.76562500          2.77935791        1.21129107e+10      1.65339818e+10        2.76562500      2.77935791    1.21135469e+10  1.65346939e+10
   2.77935791   2.79321289  1.93445747e+10  1.93445747e+10      2.78628540    2.80020142  1.93445747e+10  2.65146367e+10          2.77935791        2.79321289      1.63253268e+10    1.63253268e+10          2.77935791        2.79321289      1.63794690e+10    2.24782243e+10           2.77935791         2.79321289       1.37632272e+10     1.88874263e+10           2.77935791         2.79321289       1.65389996e+10     2.26377550e+10       2.77935791     2.79321289   1.37632272e+10  1.88874263e+10           2.77935791         2.79321289       1.91087299e+10     1.91087299e+10           2.77935791         2.79321289       1.63917572e+10     2.24557345e+10            2.77935791          2.79321289        1.61095949e+10      2.21078650e+10            2.77935791          2.79321289        1.65337933e+10      2.26309475e+10        2.77935791      2.79321289    1.65346939e+10  2.26319565e+10
   2.79321289   2.80718994  2.65146367e+10  2.65146367e+10      2.80020142    2.81423950  2.65146367e+10  3.64429299e+10          2.79321289        2.80718994      2.24402257e+10    2.24402257e+10          2.79321289        2.80718994      2.24152093e+10    3.08486882e+10           2.79321289         2.80718994       1.88874263e+10     2.59930252e+10           2.79321289         2.80718994       2.26377550e+10     3.10712339e+10       2.79321289     2.80718994   1.88874263e+10  2.59930252e+10           2.79321289         2.80718994       2.61857141e+10     2.61857141e+10           2.79321289         2.80718994       2.24327597e+10     3.08173745e+10            2.79321289          2.80718994        2.20396287e+10      3.03317995e+10            2.79321289          2.80718994        2.26306786e+10      3.10619783e+10        2.79321289      2.80718994    2.26319565e+10  3.10634115e+10
   2.80718994   2.82128906  3.64429299e+10  3.64429299e+10      2.81423950    2.82839966  3.64429299e+10  5.02275505e+10          2.80718994        2.82128906      3.09332302e+10    3.09332302e+10          2.80718994        2.82128906      3.07599695e+10    4.24533607e+10           2.80718994         2.82128906       2.59930252e+10     3.58734353e+10           2.80718994         2.82128906       3.10712339e+10     4.27646250e+10       2.80718994     2.82128906   2.59930252e+10  3.58734353e+10           2.80718994         2.82128906       3.59829959e+10     3.59829959e+10           2.80718994         2.82128906       3.07850841e+10     4.24096449e+10            2.80718994          2.82128906        3.02359107e+10      4.17300811e+10            2.80718994          2.82128906        3.10615938e+10      4.27520140e+10        2.80718994      2.82128906    3.10634115e+10  4.27540547e+10
   2.82128906   2.83551025  5.02275505e+10  5.02275505e+10      2.82839966    2.84268188  5.02275505e+10  6.94179559e+10          2.82128906        2.83551025      4.27618608e+10    4.27618608e+10          2.82128906        2.83551025      4.23281337e+10    5.85852282e+10           2.82128906         2.83551025       3.58734353e+10     4.96502864e+10           2.82128906         2.83551025       4.27646250e+10     5.90217195e+10       2.82128906     2.83551025   3.58734353e+10  4.96502864e+10           2.82128906         2.83551025       4.95827394e+10     4.95827394e+10           2.82128906         2.83551025       4.23641439e+10     5.85240355e+10            2.82128906          2.83551025        4.15949837e+10      5.75704950e+10            2.82128906          2.83551025        4.27514627e+10      5.90045003e+10        2.82128906      2.83551025    4.27540547e+10  5.90074132e+10
   2.83551025   2.84985352  6.94179559e+10  6.94179559e+10      2.84268188    2.85708618  6.94179559e+10  9.62061318e+10          2.83551025        2.84985352      5.92818501e+10    5.92818501e+10          2.83551025        2.84985352      5.84080151e+10    8.10708728e+10           2.83551025         2.84985352       4.96502864e+10     6.89134137e+10           2.83551025         2.84985352       5.90217195e+10     8.16845772e+10       2.83551025     2.84985352   4.96502864e+10  6.89134137e+10           2.83551025         2.84985352       6.85115849e+10     6.85115849e+10           2.83551025         2.84985352       5.84597523e+10     8.09849886e+10            2.83551025          2.84985352        5.73796615e+10      7.96435083e+10            2.83551025          2.84985352        5.90037080e+10      8.16610173e+10        2.83551025      2.84985352    5.90074132e+10  8.16651856e+10
   2.84985352   2.86431885  9.62061318e+10  9.62061318e+10      2.85708618    2.87161255  9.62061318e+10  1.33701043e+11          2.84985352        2.86431885      8.24178533e+10    8.24178533e+10          2.84985352        2.86431885      8.08194475e+10    1.12497337e+11           2.84985352         2.86431885       6.89134137e+10     9.59222929e+10           2.84985352         2.86431885       8.16845772e+10     1.13362467e+11       2.84985352     2.86431885   6.89134137e+10  9.59222929e+10           2.84985352         2.86431885       9.49287609e+10     9.49287609e+10           2.84985352         2.86431885       8.08939335e+10     1.12376478e+11            2.84985352          2.86431885        7.93732425e+10      1.10484279e+11            2.84985352          2.86431885        8.16598758e+10      1.13330166e+11        2.84985352      2.86431885    8.16651856e+10  1.13336146e+11
   2.86431885   2.87890625  1.33701043e+11  1.33701043e+11      2.87161255    2.88626099  1.33701043e+11  1.86323633e+11          2.86431885        2.87890625      1.14909469e+11    1.14909469e+11          2.86431885        2.87890625      1.12139703e+11    1.56538189e+11           2.86431885         2.87890625       9.59222929e+10     1.33896645e+11           2.86431885         2.87890625       1.13362467e+11     1.57760953e+11       2.86431885     2.87890625   9.59222929e+10  1.33896645e+11           2.86431885         2.87890625       1.31896087e+11     1.31896087e+11           2.86431885         2.87890625       1.12247165e+11     1.56367661e+11            2.86431885          2.87890625        1.10100521e+11      1.53691652e+11            2.86431885          2.87890625        1.13328518e+11      1.57716583e+11        2.86431885      2.87890625    1.13336146e+11  1.57725181e+11
   2.87890625   2.89361572  1.86323633e+11  1.86323633e+11      2.88626099    2.90103149  1.86323633e+11  2.60376752e+11          2.87890625        2.89361572      1.60666703e+11    1.60666703e+11          2.87890625        2.89361572      1.56028169e+11    2.18423337e+11           2.87890625         2.89361572       1.33896645e+11     1.87436761e+11           2.87890625         2.89361572       1.57760953e+11     2.20156121e+11       2.87890625     2.89361572   1.33896645e+11  1.87436761e+11           2.87890625         2.89361572       1.83766486e+11     1.83766486e+11           2.87890625         2.89361572       1.56183537e+11     2.18182088e+11            2.87890625          2.89361572        1.53145323e+11      2.14387649e+11            2.87890625          2.89361572        1.57714196e+11      2.20095053e+11        2.87890625      2.89361572    1.57725181e+11  2.20107449e+11
   2.89361572   2.90844727  2.60376752e+11  2.60376752e+11      2.90103149    2.91592407  2.60376752e+11  3.64869511e+11          2.89361572        2.90844727      2.25284895e+11    2.25284895e+11          2.89361572        2.90844727      2.17694123e+11    3.05617651e+11           2.89361572         2.90844727       1.87436761e+11     2.63133029e+11           2.89361572         2.90844727       2.20156121e+11     3.08079650e+11       2.89361572     2.90844727   1.87436761e+11  2.63133029e+11           2.89361572         2.90844727       2.56744419e+11     2.56744419e+11           2.89361572         2.90844727       2.17919238e+11     3.05275451e+11            2.89361572          2.90844727        2.13607848e+11      2.99880989e+11            2.89361572          2.90844727        2.20091589e+11      3.07995446e+11        2.89361572      2.90844727    2.20107449e+11  3.08013361e+11
   2.90844727   2.92340088  3.64869511e+11  3.64869511e+11      2.91592407    2.93093872  3.64869511e+11  5.12712674e+11          2.90844727        2.92340088      3.16792567e+11    3.16792567e+11          2.90844727        2.92340088      3.04572345e+11    4.28803670e+11           2.90844727         2.92340088       2.63133029e+11     3.70452105e+11           2.90844727         2.92340088       3.08079650e+11     4.32310975e+11       2.90844727     2.92340088   2.63133029e+11  3.70452105e+11           2.90844727         2.92340088       3.59696336e+11     3.59696336e+11           2.90844727         2.92340088       3.04899231e+11     4.28316991e+11            2.90844727          2.92340088        2.98765038e+11      4.20627634e+11            2.90844727          2.92340088        3.07990405e+11      4.32194662e+11        2.90844727      2.92340088    3.08013361e+11  4.32220618e+11
   2.92340088   2.93847656  5.12712674e+11  5.12712674e+11      2.93093872    2.94607544  5.12712674e+11  7.22456399e+11          2.92340088        2.93847656      4.46740372e+11    4.46740372e+11          2.92340088        2.93847656      4.27301380e+11    6.03308182e+11           2.92340088         2.93847656       3.70452105e+11     5.23028639e+11           2.92340088         2.93847656       4.32310975e+11     6.08317776e+11       2.92340088     2.93847656   3.70452105e+11  5.23028639e+11           2.92340088         2.93847656       5.05325623e+11     5.05325623e+11           2.92340088         2.93847656       4.27777096e+11     6.02614195e+11            2.92340088          2.93847656        4.19026456e+11      5.91624790e+11            2.92340088          2.93847656        4.32187310e+11      6.08156836e+11        2.92340088      2.93847656    4.32220618e+11  6.08194535e+11
   2.93847656   2.95367432  7.22456399e+11  7.22456399e+11      2.94607544    2.96133423  7.22456399e+11  1.02082275e+12          2.93847656        2.95367432      6.31790844e+11    6.31790844e+11          2.93847656        2.95367432      6.01143534e+11    8.51178401e+11           2.93847656         2.95367432       5.23028639e+11     7.40553050e+11           2.93847656         2.95367432       6.08317776e+11     8.58352643e+11       2.93847656     2.95367432   5.23028639e+11  7.40553050e+11           2.93847656         2.95367432       7.11880224e+11     7.11880224e+11           2.93847656         2.95367432       6.01837393e+11     8.50186192e+11            2.93847656          2.95367432        5.89321395e+11      8.34439054e+11            2.93847656          2.95367432        6.08146085e+11      8.58129587e+11        2.93847656      2.95367432    6.08194535e+11  8.58184481e+11
   2.95367432   2.96899414  1.02082275e+12  1.02082275e+12      2.96133423    2.97671509  1.02082275e+12  1.44640578e+12          2.95367432        2.96899414      8.96045302e+11    8.96045302e+11          2.95367432        2.96899414      8.48051281e+11    1.20421111e+12           2.95367432         2.96899414       7.40553050e+11     1.05153755e+12           2.95367432         2.96899414       8.58352643e+11     1.21451248e+12       2.95367432     2.96899414   7.40553050e+11  1.05153755e+12           2.95367432         2.96899414       1.00564070e+12     1.00564070e+12           2.95367432         2.96899414       8.49065599e+11     1.20278879e+12            2.95367432          2.96899414        8.31116804e+11      1.18016459e+12            2.95367432          2.96899414        8.58113829e+11      1.21420285e+12        2.95367432      2.96899414    8.58184481e+11  1.21428299e+12
   2.96899414   2.98443604  1.44640578e+12  1.44640578e+12      2.97671509    2.99221802  1.44640578e+12  2.05509104e+12          2.96899414        2.98443604      1.27445859e+12    1.27445859e+12          2.96899414        2.98443604      1.19968185e+12    1.70838331e+12           2.96899414         2.98443604       1.05153755e+12     1.49737962e+12           2.96899414         2.98443604       1.21451248e+12     1.72321394e+12       2.96899414     2.98443604   1.05153755e+12  1.49737962e+12           2.96899414         2.98443604       1.42455446e+12     1.42455446e+12           2.96899414         2.98443604       1.20116802e+12     1.70633906e+12            2.96899414          2.98443604        1.17536027e+12      1.67374864e+12            2.96899414          2.98443604        1.21417970e+12      1.72278353e+12        2.96899414      2.98443604    1.21428299e+12  1.72290080e+12
   2.98443604   3.00000000  2.05509104e+12  2.05509104e+12      2.99221802    3.00778198  2.05509104e+12  2.92396747e+12          2.98443604        3.00000000      1.81786332e+12    1.81786332e+12          2.98443604        3.00000000      1.70180618e+12    2.43034911e+12           2.98443604         3.00000000       1.49737962e+12     2.13834702e+12           2.98443604         3.00000000       1.72321394e+12     2.45175686e+12       2.98443604     3.00000000   1.49737962e+12  2.13834702e+12           2.98443604         3.00000000       2.02355762e+12     2.02355762e+12           2.98443604         3.00000000       1.70398871e+12     2.42740325e+12            2.98443604          3.00000000        1.66678289e+12      2.38033235e+12            2.98443604          3.00000000        1.72274942e+12      2.45115776e+12        2.98443604      3.00000000    1.72290080e+12  2.45132980e+12
   3.00000000   3.01556396  2.92396747e+12  2.92396747e+12      3.00778198    3.02328491  2.92396747e+12  4.15444921e+12          3.00000000        3.01556396      2.59601676e+12    2.59601676e+12          3.00000000        3.01556396      2.42129830e+12    3.45785568e+12           3.00000000         3.01556396       2.13834702e+12     3.05368651e+12           3.00000000         3.01556396       2.45175686e+12     3.48831424e+12       3.00000000     3.01556396   2.13834702e+12  3.05368651e+12           3.00000000         3.01556396       2.87910197e+12     2.87910197e+12           3.00000000         3.01556396       2.42442183e+12     3.45369038e+12            3.00000000          3.01556396        2.37148568e+12      3.38671827e+12            3.00000000          3.01556396        2.45111442e+12      3.48748811e+12        3.00000000      3.01556396    2.45132980e+12  3.48773289e+12
   3.01556396   3.03100586  4.15444921e+12  4.15444921e+12      3.02328491    3.03866577  4.15444921e+12  5.88644732e+12          3.01556396        3.03100586      3.70105375e+12    3.70105375e+12          3.01556396        3.03100586      3.44571782e+12    4.90680660e+12           3.01556396         3.03100586       3.05368651e+12     4.34842098e+12           3.01556396         3.03100586       3.48831424e+12     4.94940301e+12       3.01556396     3.03100586   3.05368651e+12  4.34842098e+12           3.01556396         3.03100586       4.09168661e+12     4.09168661e+12           3.01556396         3.03100586       3.45006333e+12     4.90104442e+12            3.01556396          3.03100586        3.37593684e+12      4.80743637e+12            3.01556396          3.03100586        3.48743622e+12      4.94827718e+12        3.01556396      3.03100586    3.48773289e+12  4.94861399e+12
   3.03100586   3.04632568  5.88644732e+12  5.88644732e+12      3.03866577    3.05392456  5.88644732e+12  8.31748373e+12          3.03100586        3.04632568      5.26144911e+12    5.26144911e+12          3.03100586        3.04632568      4.89000366e+12    6.94368004e+12           3.03100586         3.04632568       4.34842098e+12     6.17447725e+12           3.03100586         3.04632568       4.94940301e+12     7.00307940e+12       3.03100586     3.04632568   4.34842098e+12  6.17447725e+12           3.03100586         3.04632568       5.79890191e+12     5.79890191e+12           3.03100586         3.04632568       4.89603109e+12     6.93573185e+12            3.03100586          3.04632568        4.79253160e+12      6.80527221e+12            3.03100586          3.04632568        4.94820659e+12      7.00154963e+12        3.03100586      3.04632568    4.94861399e+12  7.00201169e+12
   3.04632568   3.06152344  8.31748373e+12  8.31748373e+12      3.05392456    3.06906128  8.31748373e+12  1.17200523e+13          3.04632568        3.06152344      7.45844090e+12    7.45844090e+12          3.04632568        3.06152344      6.92048805e+12    9.79894088e+12           3.04632568         3.06152344       6.17447725e+12     8.74240456e+12           3.04632568         3.06152344       7.00307940e+12     9.88153223e+12       3.04632568     3.06152344   6.17447725e+12  8.74240456e+12           3.04632568         3.06152344       8.19572253e+12     8.19572253e+12           3.04632568         3.06152344       6.92882330e+12     9.78800913e+12            3.04632568          3.06152344        6.78472932e+12      9.60671575e+12            3.04632568          3.06152344        7.00145391e+12      9.87945972e+12        3.04632568      3.06152344    7.00201169e+12  9.88009169e+12
   3.06152344   3.07659912  1.17200523e+13  1.17200523e+13      3.06906128    3.08407593  1.17200523e+13  1.64689544e+13          3.06152344        3.07659912      1.05427531e+13    1.05427531e+13          3.06152344        3.07659912      9.76702561e+12    1.37900946e+13           3.06152344         3.07659912       8.74240456e+12     1.23431016e+13           3.06152344         3.07659912       9.88153223e+12     1.39046012e+13       3.06152344     3.07659912   8.74240456e+12  1.23431016e+13           3.06152344         3.07659912       1.15511923e+13     1.15511923e+13           3.06152344         3.07659912       9.77851765e+12     1.37751030e+13            3.06152344          3.07659912        9.57848756e+12      1.35238971e+13            3.06152344          3.07659912        9.87933032e+12      1.39018017e+13        3.06152344      3.07659912    9.88009169e+12  1.39026634e+13
   3.07659912   3.09155273  1.64689544e+13  1.64689544e+13      3.08407593    3.09896851  1.64689544e+13  2.30781716e+13          3.07659912        3.09155273      1.48601749e+13    1.48601749e+13          3.07659912        3.09155273      1.37463056e+13    1.93532551e+13           3.07659912         3.09155273       1.23431016e+13     1.73772482e+13           3.07659912         3.09155273       1.39046012e+13     1.95115507e+13       3.07659912     3.09155273   1.23431016e+13  1.73772482e+13           3.07659912         3.09155273       1.62354551e+13     1.62354551e+13           3.07659912         3.09155273       1.37621023e+13     1.93327554e+13            3.07659912          3.09155273        1.34852260e+13      1.89856843e+13            3.07659912          3.09155273        1.39016273e+13      1.95077801e+13        3.07659912      3.09155273    1.39026634e+13  1.95089517e+13
   3.09155273   3.10638428  2.30781716e+13  2.30781716e+13      3.09896851    3.11373901  2.30781716e+13  3.22504410e+13          3.09155273        3.10638428      2.08861459e+13    2.08861459e+13          3.09155273        3.10638428      1.92933537e+13    2.70856622e+13           3.09155273         3.10638428       1.73772482e+13     2.43950436e+13           3.09155273         3.10638428       1.95115507e+13     2.73038592e+13       3.09155273     3.10638428   1.73772482e+13  2.43950436e+13           3.09155273         3.10638428       2.27562242e+13     2.27562242e+13           3.09155273         3.10638428       1.93150023e+13     2.70577123e+13            3.09155273          3.10638428        1.89328676e+13      2.65795808e+13            3.09155273          3.10638428        1.95075459e+13      2.72987957e+13        3.09155273      3.10638428    1.95089517e+13  2.73003835e+13
   3.10638428   3.12109375  3.22504410e+13  3.22504410e+13      3.11373901    3.12838745  3.22504410e+13  4.49436985e+13          3.10638428        3.12109375      2.92723633e+13    2.92723633e+13          3.10638428        3.12109375      2.70039644e+13    3.78027636e+13           3.10638428         3.12109375       2.43950436e+13     3.41496829e+13           3.10638428         3.12109375       2.73038592e+13     3.81026584e+13       3.10638428     3.12109375   2.43950436e+13  3.41496829e+13           3.10638428         3.12109375       3.18078286e+13     3.18078286e+13           3.10638428         3.12109375       2.70335430e+13     3.77647668e+13            3.10638428          3.12109375        2.65076636e+13      3.71079937e+13            3.10638428          3.12109375        2.72984821e+13      3.80958786e+13        3.10638428      3.12109375    2.73003835e+13  3.80980242e+13
   3.12109375   3.13568115  4.49436985e+13  4.49436985e+13      3.12838745    3.14291382  4.49436985e+13  6.24598375e+13          3.12109375        3.13568115      4.09093841e+13    4.09093841e+13          3.12109375        3.13568115      3.76916710e+13    5.26146028e+13           3.12109375         3.13568115       3.41496829e+13     4.76690853e+13           3.12109375         3.13568115       3.81026584e+13     5.30255903e+13       3.12109375     3.13568115   3.41496829e+13  4.76690853e+13           3.12109375         3.13568115       4.43369613e+13     4.43369613e+13           3.12109375         3.13568115       3.77319627e+13     5.25630979e+13            3.12109375          3.13568115        3.70103668e+13      5.16635558e+13            3.12109375          3.13568115        3.80954601e+13      5.30165390e+13        3.12109375      3.13568115    3.80980242e+13  5.30194294e+13
   3.13568115   3.15014648  6.24598375e+13  6.24598375e+13      3.14291382    3.15731812  6.24598375e+13  8.65628969e+13          3.13568115        3.15014648      5.70104348e+13    5.70104348e+13          3.13568115        3.15014648      5.24639909e+13    7.30277112e+13           3.13568115         3.15014648       4.76690853e+13     6.63517844e+13           3.13568115         3.15014648       5.30255903e+13     7.35893106e+13       3.13568115     3.15014648   4.76690853e+13  6.63517844e+13           3.13568115         3.15014648       6.16305309e+13     6.16305309e+13           3.13568115         3.15014648       5.25187101e+13     7.29580996e+13            3.13568115          3.15014648        5.15314329e+13      7.17296289e+13            3.13568115          3.15014648        5.30159822e+13      7.35772622e+13        3.13568115      3.15014648    5.30194294e+13  7.35811441e+13
   3.15014648   3.16448975  8.65628969e+13  8.65628969e+13      3.15731812    3.17160034  8.65628969e+13  1.19635923e+14          3.15014648        3.16448975      7.92232395e+13    7.92232395e+13          3.15014648        3.16448975      7.28241332e+13    1.01080580e+14           3.15014648         3.16448975       6.63517844e+13     9.20946947e+13           3.15014648         3.16448975       7.35893106e+13     1.01845757e+14       3.15014648     3.16448975   6.63517844e+13  9.20946947e+13           3.15014648         3.16448975       8.54326691e+13     8.54326691e+13           3.15014648         3.16448975       7.28982212e+13     1.00986771e+14            3.15014648          3.16448975        7.15513681e+13      9.93139701e+13            3.15014648          3.16448975        7.35765238e+13      1.01829766e+14        3.15014648      3.16448975    7.35811441e+13  1.01834964e+14
   3.16448975   3.17871094  1.19635923e+14  1.19635923e+14      3.17160034    3.18576050  1.19635923e+14  1.64888482e+14          3.16448975        3.17871094      1.09778740e+14    1.09778740e+14          3.16448975        3.17871094      1.00806235e+14    1.39523191e+14           3.16448975         3.17871094       9.20946947e+13     1.27462785e+14           3.16448975         3.17871094       1.01845757e+14     1.40562713e+14       3.16448975     3.17871094   9.20946947e+13  1.27462785e+14           3.16448975         3.17871094       1.18100061e+14     1.18100061e+14           3.16448975         3.17871094       1.00906244e+14     1.39397143e+14            3.16448975          3.17871094        9.90741977e+13      1.37125925e+14            3.16448975          3.17871094        1.01828790e+14      1.40541551e+14        3.16448975      3.17871094    1.01834964e+14  1.40548489e+14
   3.17871094   3.19281006  1.64888482e+14  1.64888482e+14      3.18576050    3.19979858  1.64888482e+14  2.26630274e+14          3.17871094        3.19281006      1.51688219e+14    1.51688219e+14          3.17871094        3.19281006      1.39154589e+14    1.92054156e+14           3.17871094         3.19281006       1.27462785e+14     1.75913652e+14           3.17871094         3.19281006       1.40562713e+14     1.93462280e+14       3.17871094     3.19281006   1.27462785e+14  1.75913652e+14           3.17871094         3.19281006       1.62807480e+14     1.62807480e+14           3.17871094         3.19281006       1.39289179e+14     1.91885284e+14            3.17871094          3.19281006        1.36804407e+14      1.88810552e+14            3.17871094          3.19281006        1.40540265e+14      1.93434356e+14        3.17871094      3.19281006    1.40548489e+14  1.93443589e+14
   3.19281006   3.20678711  2.26630274e+14  2.26630274e+14      3.19979858    3.21371460  2.26630274e+14  3.10630732e+14          3.19281006        3.20678711      2.09003704e+14    2.09003704e+14          3.19281006        3.20678711      1.91560404e+14    2.63632924e+14           3.19281006         3.20678711       1.75913652e+14     2.42093757e+14           3.19281006         3.20678711       1.93462280e+14     2.65534800e+14       3.19281006     3.20678711   1.75913652e+14  2.42093757e+14           3.19281006         3.20678711       2.23818852e+14     2.23818852e+14           3.19281006         3.20678711       1.91740982e+14     2.63407344e+14            3.19281006          3.20678711        1.88380748e+14      2.59256957e+14            3.19281006          3.20678711        1.93432667e+14      2.65498062e+14        3.19281006      3.20678711    1.93443589e+14  2.65510312e+14
   3.20678711   3.22064209  3.10630732e+14  3.10630732e+14      3.21371460    3.22750854  3.10630732e+14  4.24590046e+14          3.20678711        3.22064209      2.87160826e+14    2.87160826e+14          3.20678711        3.22064209      2.62973525e+14    3.60889471e+14           3.20678711         3.22064209       2.42093757e+14     3.32227894e+14           3.20678711         3.22064209       2.65534800e+14     3.63450747e+14       3.20678711     3.22064209   2.42093757e+14  3.32227894e+14           3.20678711         3.22064209       3.06843592e+14     3.06843592e+14           3.20678711         3.22064209       2.63215068e+14     3.60589022e+14            3.20678711          3.22064209        2.58684170e+14      3.55003013e+14            3.20678711          3.22064209        2.65495851e+14      3.63402553e+14        3.20678711      3.22064209    2.65510312e+14  3.63418754e+14
   3.22064209   3.23437500  4.24590046e+14  4.24590046e+14      3.22750854    3.24118042  4.24590046e+14  5.78754112e+14          3.22064209        3.23437500      3.93428691e+14    3.93428691e+14          3.22064209        3.23437500      3.60011508e+14    4.92660109e+14           3.22064209         3.23437500       3.32227894e+14     4.54629487e+14           3.22064209         3.23437500       3.63450747e+14     4.96099348e+14       3.22064209     3.23437500   3.32227894e+14  4.54629487e+14           3.22064209         3.23437500       4.19503445e+14     4.19503445e+14           3.22064209         3.23437500       3.60333616e+14     4.92261118e+14            3.22064209          3.23437500        3.54242043e+14      4.84764847e+14            3.22064209          3.23437500        3.63399668e+14      4.96036308e+14        3.22064209      3.23437500    3.63418754e+14  4.96057670e+14
   3.23437500   3.24798584  5.78754112e+14  5.78754112e+14      3.24118042    3.25473022  5.78754112e+14  7.86714696e+14          3.23437500        3.24798584      5.37498220e+14    5.37498220e+14          3.23437500        3.24798584      4.91494674e+14    6.70685944e+14           3.23437500         3.24798584       4.54629487e+14     6.20366952e+14           3.23437500         3.24798584       4.96099348e+14     6.75290618e+14       3.23437500     3.24798584   4.54629487e+14  6.20366952e+14           3.23437500         3.24798584       5.71942129e+14     5.71942129e+14           3.23437500         3.24798584       4.91922909e+14     6.70157649e+14            3.23437500          3.24798584        4.83757009e+14      6.60127248e+14            3.23437500          3.24798584        4.96032556e+14      6.75208398e+14        3.23437500      3.24798584    4.96057670e+14  6.75236479e+14
   3.24798584   3.26147461  7.86714696e+14  7.86714696e+14      3.25473022    3.26815796  7.86714696e+14  1.06644713e+15          3.24798584        3.26147461      7.32248918e+14    7.32248918e+14          3.24798584        3.26147461      6.69143594e+14    9.10520283e+14           3.24798584         3.26147461       6.20366952e+14     8.44130884e+14           3.24798584         3.26147461       6.75290618e+14     9.16667308e+14       3.24798584     3.26147461   6.20366952e+14  8.44130884e+14           3.24798584         3.26147461       7.77618752e+14     7.77618752e+14           3.24798584         3.26147461       6.69711185e+14     9.09822840e+14            3.24798584          3.26147461        6.58796614e+14      8.96440891e+14            3.24798584          3.26147461        6.75203535e+14      9.16560382e+14        3.24798584      3.26147461    6.75236479e+14  9.16597179e+14
   3.26147461   3.27484131  1.06644713e+15  1.06644713e+15      3.26815796    3.28146362  1.06644713e+15  1.44165151e+15          3.26147461        3.27484131      9.94744819e+14    9.94744819e+14          3.26147461        3.27484131      9.08485316e+14    1.23270358e+15           3.26147461         3.27484131       8.44130884e+14     1.14535875e+15           3.26147461         3.27484131       9.16667308e+14     1.24088557e+15       3.26147461     3.27484131   8.44130884e+14  1.14535875e+15           3.26147461         3.27484131       1.05433699e+15     1.05433699e+15           3.26147461         3.27484131       9.09235313e+14     1.23178555e+15            3.26147461          3.27484131        8.94689561e+14      1.21398443e+15            3.26147461          3.27484131        9.16554098e+14      1.24074692e+15        3.26147461      3.27484131    9.16597179e+14  1.24079499e+15
   3.27484131   3.28808594  1.44165151e+15  1.44165151e+15      3.28146362    3.29464722  1.44165151e+15  1.94348033e+15          3.27484131        3.28808594      1.34752366e+15    1.34752366e+15          3.27484131        3.28808594      1.23002682e+15    1.66427963e+15           3.27484131         3.28808594       1.14535875e+15     1.54968857e+15           3.27484131         3.28808594       1.24088557e+15     1.67513839e+15       3.27484131     3.28808594   1.14535875e+15  1.54968857e+15           3.27484131         3.28808594       1.42557558e+15     1.42557558e+15           3.27484131         3.28808594       1.23101481e+15     1.66307481e+15            3.27484131          3.28808594        1.21168662e+15      1.63946455e+15            3.27484131          3.28808594        1.24073883e+15      1.67495911e+15        3.27484131      3.28808594    1.24079499e+15  1.67502171e+15
   3.28808594   3.30120850  1.94348033e+15  1.94348033e+15      3.29464722    3.30770874  1.94348033e+15  2.61275632e+15          3.28808594        3.30120850      1.82025990e+15    1.82025990e+15          3.28808594        3.30120850      1.66076940e+15    2.24074558e+15           3.28808594         3.30120850       1.54968857e+15     2.09083124e+15           3.28808594         3.30120850       1.67513839e+15     2.25511457e+15       3.28808594     3.30120850   1.54968857e+15  2.09083124e+15           3.28808594         3.30120850       1.92220249e+15     1.92220249e+15           3.28808594         3.30120850       1.66206691e+15     2.23916904e+15            3.28808594          3.30120850        1.63645922e+15      2.20794576e+15            3.28808594          3.30120850        1.67494872e+15      2.25488342e+15        3.28808594      3.30120850    1.67502171e+15  2.25496470e+15
   3.30120850   3.31420898  2.61275632e+15  2.61275632e+15      3.30770874    3.32064819  2.61275632e+15  3.50280986e+15          3.30120850        3.31420898      2.45190260e+15    2.45190260e+15          3.30120850        3.31420898      2.23615638e+15    3.00855116e+15           3.30120850         3.31420898       2.09083124e+15     2.81297395e+15           3.30120850         3.31420898       2.25511457e+15     3.02750935e+15       3.30120850     3.31420898   2.09083124e+15  2.81297395e+15           3.30120850         3.31420898       2.58467599e+15     2.58467599e+15           3.30120850         3.31420898       2.23785515e+15     3.00649434e+15            3.30120850          3.31420898        2.20402745e+15      2.96532452e+15            3.30120850          3.31420898        2.25487014e+15      3.02721218e+15        3.30120850      3.31420898    2.25496470e+15  3.02731737e+15
   3.31420898   3.32708740  3.50280986e+15  3.50280986e+15      3.32064819    3.33346558  3.50280986e+15  4.68309669e+15          3.31420898        3.32708740      3.29341414e+15    3.29341414e+15          3.31420898        3.32708740      3.00256973e+15    4.02829122e+15           3.31420898         3.32708740       2.81297395e+15     3.77385433e+15           3.31420898         3.32708740       3.02750935e+15     4.05323084e+15       3.31420898     3.32708740   2.81297395e+15  3.77385433e+15           3.31420898         3.32708740       3.46586122e+15     3.46586122e+15           3.31420898         3.32708740       3.00478700e+15     4.02561576e+15            3.31420898          3.32708740        2.96023205e+15      3.97149038e+15            3.31420898          3.32708740        3.02719525e+15      4.05284989e+15        3.31420898      3.32708740    3.02731737e+15  4.05298561e+15
   3.32708740   3.33984375  4.68309669e+15  4.68309669e+15      3.33346558    3.34616089  4.68309669e+15  6.24379440e+15          3.32708740        3.33984375      4.41126663e+15    4.41126663e+15          3.32708740        3.33984375      4.02051906e+15    5.37876935e+15           3.32708740         3.33984375       3.77385433e+15     5.04867893e+15           3.32708740         3.33984375       4.05323084e+15     5.41148113e+15       3.32708740     3.33984375   3.77385433e+15  5.04867893e+15           3.32708740         3.33984375       4.63462200e+15     4.63462200e+15           3.32708740         3.33984375       4.02340417e+15     5.37529952e+15            3.32708740          3.33984375        3.96489293e+15      5.30435108e+15            3.32708740          3.33984375        4.05282837e+15      5.41099417e+15        3.32708740      3.33984375    4.05298561e+15  5.41116872e+15
   3.33984375   3.35247803  6.24379440e+15  6.24379440e+15      3.34616089    3.35873413  6.24379440e+15  8.30162242e+15          3.33984375        3.35247803      5.89188969e+15    5.89188969e+15          3.33984375        3.35247803      5.36870138e+15    7.16215291e+15           3.33984375         3.35247803       5.04867893e+15     6.73510044e+15           3.33984375         3.35247803       5.41148113e+15     7.20493265e+15       3.33984375     3.35247803   5.04867893e+15  6.73510044e+15           3.33984375         3.35247803       6.18038550e+15     6.18038550e+15           3.33984375         3.35247803       5.37244391e+15     7.15766624e+15            3.33984375          3.35247803        5.29583114e+15      7.06493986e+15            3.33984375          3.35247803        5.41096691e+15      7.20431194e+15        3.33984375      3.35247803    5.41116872e+15  7.20453574e+15
   3.35247803   3.36499023  8.30162242e+15  8.30162242e+15      3.35873413    3.37118530  8.30162242e+15  1.10071853e+16          3.35247803        3.36499023      7.84730877e+15    7.84730877e+15          3.35247803        3.36499023      7.14915112e+15    9.51048935e+15           3.35247803         3.36499023       6.73510044e+15     8.95951711e+15           3.35247803         3.36499023       7.20493265e+15     9.56627088e+15       3.35247803     3.36499023   6.73510044e+15  8.95951711e+15           3.35247803         3.36499023       8.21892296e+15     8.21892296e+15           3.35247803         3.36499023       7.15399085e+15     9.50470513e+15            3.35247803          3.36499023        7.05397243e+15      9.38387349e+15            3.35247803          3.36499023        7.20427754e+15      9.56548189e+15        3.35247803      3.36499023    7.20453574e+15  9.56576793e+15
   3.36499023   3.37738037  1.10071853e+16  1.10071853e+16      3.37118530    3.38351440  1.10071853e+16  1.45542058e+16          3.36499023        3.37738037      1.04222674e+16    1.04222674e+16          3.36499023        3.37738037      9.49375062e+15    1.25939148e+16           3.36499023         3.37738037       8.95951711e+15     1.18850176e+16           3.36499023         3.37738037       9.56627088e+15     1.26664350e+16       3.36499023     3.37738037   8.95951711e+15  1.18850176e+16           3.36499023         3.37738037       1.08996452e+16     1.08996452e+16           3.36499023         3.37738037       9.49998983e+15     1.25864800e+16            3.36499023          3.37738037        9.36980087e+15      1.24294895e+16            3.36499023          3.37738037        9.56543863e+15      1.26654350e+16        3.36499023      3.37738037    9.56576793e+15  1.26657994e+16
   3.37738037   3.38964844  1.45542058e+16  1.45542058e+16      3.38351440    3.39572144  1.45542058e+16  1.91910919e+16          3.37738037        3.38964844      1.38031913e+16    1.38031913e+16          3.37738037        3.38964844      1.25724317e+16    1.66309575e+16           3.37738037         3.38964844       1.18850176e+16     1.57213649e+16           3.37738037         3.38964844       1.26664350e+16     1.67249609e+16       3.37738037     3.38964844   1.18850176e+16  1.57213649e+16           3.37738037         3.38964844       1.44147769e+16     1.44147769e+16           3.37738037         3.38964844       1.25804501e+16     1.66214298e+16            3.37738037          3.38964844        1.24114908e+16      1.64180630e+16            3.37738037          3.38964844        1.26653807e+16      1.67236968e+16        3.37738037      3.38964844    1.26657994e+16  1.67241597e+16
   3.38964844   3.40179443  1.91910919e+16  1.91910919e+16      3.39572144    3.40780640  1.91910919e+16  2.52353780e+16          3.38964844        3.40179443      1.82294314e+16    1.82294314e+16          3.38964844        3.40179443      1.66034709e+16    2.19014257e+16           3.38964844         3.40179443       1.57213649e+16     2.07374978e+16           3.38964844         3.40179443       1.67249609e+16     2.20229157e+16       3.38964844     3.40179443   1.57213649e+16  2.07374978e+16           3.38964844         3.40179443       1.90108535e+16     1.90108535e+16           3.38964844         3.40179443       1.66137437e+16     2.18892523e+16            3.38964844          3.40179443        1.63951176e+16      2.16265895e+16            3.38964844          3.40179443        1.67236291e+16      2.20213224e+16        3.38964844      3.40179443    1.67241597e+16  2.20219084e+16
   3.40179443   3.41381836  2.52353780e+16  2.52353780e+16      3.40780640    3.41976929  2.52353780e+16  3.30916877e+16          3.40179443        3.41381836      2.40073126e+16    2.40073126e+16          3.40179443        3.41381836      2.18663670e+16    2.87624687e+16           3.40179443         3.41381836       2.07374978e+16     2.72771275e+16           3.40179443         3.41381836       2.20229157e+16     2.89190174e+16       3.40179443     3.41381836   2.07374978e+16  2.72771275e+16           3.40179443         3.41381836       2.50030763e+16     2.50030763e+16           3.40179443         3.41381836       2.18794872e+16     2.87469618e+16            3.40179443          3.41381836        2.15974329e+16      2.84087196e+16            3.40179443          3.41381836        2.20212381e+16      2.89170147e+16        3.40179443      3.41381836    2.20219084e+16  2.89177543e+16
   3.41381836   3.42572021  3.30916877e+16  3.30916877e+16      3.41976929    3.43161011  3.30916877e+16  4.32739977e+16          3.41381836        3.42572021      3.15276262e+16    3.15276262e+16          3.41381836        3.42572021      2.87178914e+16    3.76685228e+16           3.41381836         3.42572021       2.72771275e+16     3.57781250e+16           3.41381836         3.42572021       2.89190174e+16     3.78696489e+16       3.41381836     3.42572021   2.72771275e+16  3.57781250e+16           3.41381836         3.42572021       3.27931725e+16     3.27931725e+16           3.41381836         3.42572021       2.87345956e+16     3.76488288e+16            3.41381836          3.42572021        2.83717919e+16      3.72145531e+16            3.41381836          3.42572021        2.89169101e+16      3.78671385e+16        3.41381836      3.42572021    2.89177543e+16  3.78680689e+16
   3.42572021   3.43750000  4.32739977e+16  4.32739977e+16      3.43161011    3.44332886  4.32739977e+16  5.64331310e+16          3.42572021        3.43750000      4.12873288e+16    4.12873288e+16          3.42572021        3.43750000      3.76120195e+16    4.91959896e+16           3.42572021         3.43750000       3.57781250e+16     4.67965326e+16           3.42572021         3.43750000       3.78696489e+16     4.94536189e+16       3.42572021     3.43750000   3.57781250e+16  4.67965326e+16           3.42572021         3.43750000       4.28915363e+16     4.28915363e+16           3.42572021         3.43750000       3.76332204e+16     4.91710531e+16            3.42572021          3.43750000        3.71679369e+16      4.86151358e+16            3.42572021          3.43750000        3.78670092e+16      4.94504808e+16        3.42572021      3.43750000    3.78680689e+16  4.94516475e+16
   3.43750000   3.44915771  5.64331310e+16  5.64331310e+16      3.44332886    3.45492554  5.64331310e+16  7.33905837e+16          3.43750000        3.44915771      5.39163615e+16    5.39163615e+16          3.43750000        3.44915771      4.91245942e+16    6.40736588e+16           3.43750000         3.44915771       4.67965326e+16     6.10361904e+16           3.43750000         3.44915771       4.94536189e+16     6.44026836e+16       3.43750000     3.44915771   4.67965326e+16  6.10361904e+16           3.43750000         3.44915771       5.59445753e+16     5.59445753e+16           3.43750000         3.44915771       4.91514176e+16     6.40421795e+16            3.43750000          3.44915771        4.85564836e+16      6.33326670e+16            3.43750000          3.44915771        4.94503216e+16      6.43987714e+16        3.43750000      3.44915771    4.94516475e+16  6.44002297e+16
   3.44915771   3.46069336  7.33905837e+16  7.33905837e+16      3.45492554    3.46640015  7.33905837e+16  9.51799891e+16          3.44915771        3.46069336      7.02106735e+16    7.02106735e+16          3.44915771        3.46069336      6.39837295e+16    8.32200739e+16           3.44915771         3.46069336       6.10361904e+16     7.93851565e+16           3.44915771         3.46069336       6.44026836e+16     8.36390280e+16       3.44915771     3.46069336   6.10361904e+16  7.93851565e+16           3.44915771         3.46069336       7.27683634e+16     7.27683634e+16           3.44915771         3.46069336       6.40175599e+16     8.31804552e+16            3.44915771          3.46069336        6.32591166e+16      8.22776102e+16            3.44915771          3.46069336        6.43985760e+16      8.36341640e+16        3.44915771      3.46069336    6.44002297e+16  8.36359810e+16
   3.46069336   3.47210693  9.51799891e+16  9.51799891e+16      3.46640015    3.47775269  9.51799891e+16  1.23097755e+17          3.46069336        3.47210693      9.11727325e+16    9.11727325e+16          3.46069336        3.47210693      8.31071563e+16    1.07789255e+17           3.46069336         3.47210693       7.93851565e+16     1.02960309e+17           3.46069336         3.47210693       8.36390280e+16     1.08321127e+17       3.46069336     3.47210693   7.93851565e+16  1.02960309e+17           3.46069336         3.47210693       9.43899004e+16     9.43899004e+16           3.46069336         3.47210693       8.31496894e+16     1.07739543e+17            3.46069336          3.47210693        8.21856855e+16      1.06594115e+17            3.46069336          3.47210693        8.36339250e+16      1.08315095e+17        3.46069336      3.47210693    8.36359810e+16  1.08317352e+17
   3.47210693   3.48339844  1.23097755e+17  1.23097755e+17      3.47775269    3.48898315  1.23097755e+17  1.58764670e+17          3.47210693        3.48339844      1.18061033e+17    1.18061033e+17          3.47210693        3.48339844      1.07647920e+17    1.39226436e+17           3.47210693         3.48339844       1.02960309e+17     1.33161758e+17           3.47210693         3.48339844       1.08321127e+17     1.39899642e+17       3.47210693     3.48339844   1.02960309e+17  1.33161758e+17           3.47210693         3.48339844       1.22097508e+17     1.22097508e+17           3.47210693         3.48339844       1.07701226e+17     1.39164248e+17            3.47210693          3.48339844        1.06479612e+17      1.37715404e+17            3.47210693          3.48339844        1.08314804e+17      1.39892183e+17        3.47210693      3.48339844    1.08317352e+17  1.39894977e+17
   3.48339844   3.49456787  1.58764670e+17  1.58764670e+17      3.48898315    3.50009155  1.58764670e+17  2.04200564e+17          3.48339844        3.49456787      1.52450368e+17    1.52450368e+17          3.48339844        3.49456787      1.39050094e+17    1.79335754e+17           3.48339844         3.49456787       1.33161758e+17     1.71738979e+17           3.48339844         3.49456787       1.39899642e+17     1.80185301e+17       3.48339844     3.49456787   1.33161758e+17  1.71738979e+17           3.48339844         3.49456787       1.57502155e+17     1.57502155e+17           3.48339844         3.49456787       1.39116688e+17     1.79258196e+17            3.48339844          3.49456787        1.37573260e+17      1.77431051e+17            3.48339844          3.49456787        1.39891830e+17      1.80176102e+17        3.48339844      3.49456787    1.39894977e+17  1.80179550e+17
   3.49456787   3.50561523  2.04200564e+17  2.04200564e+17      3.50009155    3.51107788  2.04200564e+17  2.61914455e+17          3.49456787        3.50561523      1.96304927e+17    1.96304927e+17          3.49456787        3.50561523      1.79116432e+17    2.30362138e+17           3.49456787         3.50561523       1.71738979e+17     2.20870874e+17           3.49456787         3.50561523       1.80185301e+17     2.31431008e+17       3.49456787     3.50561523   1.71738979e+17  2.20870874e+17           3.49456787         3.50561523       2.02611793e+17     2.02611793e+17           3.49456787         3.50561523       1.79199364e+17     2.30265707e+17            3.49456787          3.50561523        1.77255193e+17      2.27968393e+17            3.49456787          3.50561523        1.80175675e+17      2.31419691e+17        3.49456787      3.50561523    1.80179550e+17  2.31423931e+17
   3.50561523   3.51654053  2.61914455e+17  2.61914455e+17      3.51107788    3.52194214  2.61914455e+17  3.35012954e+17          3.50561523        3.51654053      2.52066591e+17    2.52066591e+17          3.50561523        3.51654053      2.30090232e+17    2.95089997e+17           3.50561523         3.51654053       2.20870874e+17     2.83262309e+17           3.50561523         3.51654053       2.31431008e+17     2.96430772e+17       3.50561523     3.51654053   2.20870874e+17  2.83262309e+17           3.50561523         3.51654053       2.59921121e+17     2.59921121e+17           3.50561523         3.51654053       2.30193180e+17     2.94970463e+17            3.50561523          3.51654053        2.27751571e+17      2.92090671e+17            3.50561523          3.51654053        2.31419176e+17      2.96416888e+17        3.50561523      3.51654053    2.31423931e+17  2.96422085e+17
   3.51654053   3.52734375  3.35012954e+17  3.35012954e+17      3.52194214    3.53268433  3.35012954e+17  4.27330125e+17          3.51654053        3.52734375      3.22761197e+17    3.22761197e+17          3.51654053        3.52734375      2.94753975e+17    3.76961672e+17           3.51654053         3.52734375       2.83262309e+17     3.62260086e+17           3.51654053         3.52734375       2.96430772e+17     3.78638468e+17       3.51654053     3.52734375   2.83262309e+17  3.62260086e+17           3.51654053         3.52734375       3.32519561e+17     3.32519561e+17           3.51654053         3.52734375       2.94881362e+17     3.76813953e+17            3.51654053          3.52734375        2.91824265e+17      3.73214857e+17            3.51654053          3.52734375        2.96416269e+17      3.78621477e+17        3.51654053      3.52734375    2.96422085e+17  3.78627828e+17
   3.52734375   3.53802490  4.27330125e+17  4.27330125e+17      3.53268433    3.54330444  4.27330125e+17  5.43582435e+17          3.52734375        3.53802490      4.12125879e+17    4.12125879e+17          3.52734375        3.53802490      3.76547749e+17    4.80219083e+17           3.52734375         3.53802490       3.62260086e+17     4.61991673e+17           3.52734375         3.53802490       3.78638468e+17     4.82309803e+17       3.52734375     3.53802490   3.62260086e+17  4.61991673e+17           3.52734375         3.53802490       4.24220619e+17     4.24220619e+17           3.52734375         3.53802490       3.76704871e+17     4.80037092e+17            3.52734375          3.53802490        3.72888662e+17      4.75552575e+17            3.52734375          3.53802490        3.78620737e+17      4.82289062e+17        3.52734375      3.53802490    3.78627828e+17  4.82296797e+17
   3.53802490   3.54858398  5.43582435e+17  5.43582435e+17      3.54330444    3.55380249  5.43582435e+17  6.89552889e+17          3.53802490        3.54858398      5.24761098e+17    5.24761098e+17          3.53802490        3.54858398      4.79710840e+17    6.10072407e+17           3.53802490         3.54858398       4.61991673e+17     5.87530523e+17           3.53802490         3.54858398       4.82309803e+17     6.12671370e+17       3.53802490     3.54858398   4.61991673e+17  5.87530523e+17           3.53802490         3.54858398       5.39716273e+17     5.39716273e+17           3.53802490         3.54858398       4.79904015e+17     6.09848878e+17            3.53802490          3.54858398        4.75154573e+17      6.04277973e+17            3.53802490          3.54858398        4.82288180e+17      6.12646116e+17        3.53802490      3.54858398    4.82296797e+17  6.12655505e+17
   3.54858398   3.55902100  6.89552889e+17  6.89552889e+17      3.55380249    3.56417847  6.89552889e+17  8.72308969e+17          3.54858398        3.55902100      6.66311387e+17    6.66311387e+17          3.54858398        3.55902100      6.09450363e+17    7.72900144e+17           3.54858398         3.55902100       5.87530523e+17     7.45092251e+17           3.54858398         3.55902100       6.12671370e+17     7.76121151e+17       3.54858398     3.55902100   5.87530523e+17  7.45092251e+17           3.54858398         3.55902100       6.84760468e+17     6.84760468e+17           3.54858398         3.55902100       6.09687100e+17     7.72626440e+17            3.54858398          3.55902100        6.03794064e+17      7.65726871e+17            3.54858398          3.55902100        6.12645069e+17      7.76090479e+17        3.54858398      3.55902100    6.12655505e+17  7.76101839e+17
   3.55902100   3.56933594  8.72308969e+17  8.72308969e+17      3.56417847    3.57443237  8.72308969e+17  1.10045954e+18          3.55902100        3.56933594      8.43679376e+17    8.43679376e+17          3.55902100        3.56933594      7.72141283e+17    9.76485469e+17           3.55902100         3.56933594       7.45092251e+17     9.42266501e+17           3.55902100         3.56933594       7.76121151e+17     9.80465337e+17       3.55902100     3.56933594   7.45092251e+17  9.42266501e+17           3.55902100         3.56933594       8.66386343e+17     8.66386343e+17           3.55902100         3.56933594       7.72430467e+17     9.76151355e+17            3.55902100          3.56933594        7.65140601e+17      9.67632085e+17            3.55902100          3.56933594        7.76089241e+17      9.80428176e+17        3.55902100      3.56933594    7.76101839e+17  9.80441875e+17
   3.56933594   3.57952881  1.10045954e+18  1.10045954e+18      3.57443237    3.58456421  1.10045954e+18  1.38445641e+18          3.56933594        3.57952881      1.06527817e+18    1.06527817e+18          3.56933594        3.57952881      9.75562702e+17    1.23029427e+18           3.56933594         3.57952881       9.42266501e+17     1.18828985e+18           3.56933594         3.57952881       9.80465337e+17     1.23519691e+18       3.56933594     3.57952881   9.42266501e+17  1.18828985e+18           3.56933594         3.57952881       1.09316233e+18     1.09316233e+18           3.56933594         3.57952881       9.75914809e+17     1.22988767e+18            3.56933594          3.57952881        9.66924339e+17      1.21940033e+18            3.56933594          3.57952881        9.80426717e+17      1.23515200e+18        3.56933594      3.57952881    9.80441875e+17  1.23516846e+18
   3.57952881   3.58959961  1.38445641e+18  1.38445641e+18      3.58456421    3.59457397  1.38445641e+18  1.73694690e+18          3.57952881        3.58959961      1.34132775e+18    1.34132775e+18          3.57952881        3.58959961      1.22917585e+18    1.54580093e+18           3.57952881         3.58959961       1.18828985e+18     1.49436565e+18           3.57952881         3.58959961       1.23519691e+18     1.55182199e+18       3.57952881     3.58959961   1.18828985e+18  1.49436565e+18           3.57952881         3.58959961       1.37549286e+18     1.37549286e+18           3.57952881         3.58959961       1.22960318e+18     1.54530764e+18            3.57952881          3.58959961        1.21854901e+18      1.53243671e+18            3.57952881          3.58959961        1.23515029e+18      1.55176784e+18        3.57952881      3.58959961    1.23516846e+18  1.55178756e+18
   3.58959961   3.59954834  1.73694690e+18  1.73694690e+18      3.59457397    3.60446167  1.73694690e+18  2.17318426e+18          3.58959961        3.59954834      1.68420152e+18    1.68420152e+18          3.58959961        3.59954834      1.54444979e+18    1.93686836e+18           3.58959961         3.59954834       1.49436565e+18     1.87403739e+18           3.58959961         3.59954834       1.55182199e+18     1.94424055e+18       3.58959961     3.59954834   1.49436565e+18  1.87403739e+18           3.58959961         3.59954834       1.72596991e+18     1.72596991e+18           3.58959961         3.59954834       1.54496672e+18     1.93627174e+18            3.58959961          3.59954834        1.53141641e+18      1.92052341e+18            3.58959961          3.59954834        1.55176584e+18      1.94417542e+18        3.58959961      3.59954834    1.55178756e+18  1.94419897e+18
   3.59954834   3.60937500  2.17318426e+18  2.17318426e+18      3.60446167    3.61422729  2.17318426e+18  2.71150342e+18          3.59954834        3.60937500      2.10882998e+18    2.10882998e+18          3.59954834        3.60937500      1.93524141e+18    2.42018954e+18           3.59954834         3.60937500       1.87403739e+18     2.34362257e+18           3.59954834         3.60937500       1.94424055e+18     2.42918868e+18       3.59954834     3.60937500   1.87403739e+18  2.34362257e+18           3.59954834         3.60937500       2.15978238e+18     2.15978238e+18           3.59954834         3.60937500       1.93586469e+18     2.41947017e+18            3.59954834          3.60937500        1.91930504e+18      2.40025971e+18            3.59954834          3.60937500        1.94417309e+18      2.42911052e+18        3.59954834      3.60937500    1.94419897e+18  2.42913854e+18
   3.60937500   3.61907959  2.71150342e+18  2.71150342e+18      3.61422729    3.62387085  2.71150342e+18  3.37387017e+18          3.60937500        3.61907959      2.63316869e+18    2.63316869e+18          3.60937500        3.61907959      2.41823691e+18    3.01579840e+18           3.60937500         3.61907959       2.34362257e+18     2.92271482e+18           3.60937500         3.61907959       2.42918868e+18     3.02675018e+18       3.60937500     3.61907959   2.34362257e+18  2.92271482e+18           3.60937500         3.61907959       2.69519069e+18     2.69519069e+18           3.60937500         3.61907959       2.41898596e+18     3.01493371e+18            3.60937500          3.61907959        2.39881017e+18      2.99157120e+18            3.60937500          3.61907959        2.42910782e+18      3.02665660e+18        3.60937500      3.61907959    2.42913854e+18  3.02668982e+18
   3.61907959   3.62866211  3.37387017e+18  3.37387017e+18      3.62387085    3.63339233  3.37387017e+18  4.18651247e+18          3.61907959        3.62866211      3.27873869e+18    3.27873869e+18          3.61907959        3.62866211      3.01346257e+18    3.74765823e+18           3.61907959         3.62866211       2.92271482e+18     3.63476256e+18           3.61907959         3.62866211       3.02675018e+18     3.76094584e+18       3.61907959     3.62866211   2.92271482e+18  3.63476256e+18           3.61907959         3.62866211       3.35407473e+18     3.35407473e+18           3.61907959         3.62866211       3.01435982e+18     3.74662205e+18            3.61907959          3.62866211        2.98985300e+18      3.71829646e+18            3.61907959          3.62866211        3.02665348e+18      3.76083405e+18        3.61907959      3.62866211    3.02668982e+18  3.76087332e+18
   3.62866211   3.63812256  4.18651247e+18  4.18651247e+18      3.63339233    3.64279175  4.18651247e+18  5.18064291e+18          3.62866211        3.63812256      4.07124772e+18    4.07124772e+18          3.62866211        3.63812256      3.74487317e+18    4.64433671e+18           3.62866211         3.63812256       3.63476256e+18     4.50773289e+18           3.62866211         3.63812256       3.76094584e+18     4.66040937e+18       3.62866211     3.63812256   3.63476256e+18  4.50773289e+18           3.62866211         3.63812256       4.16256379e+18     4.16256379e+18           3.62866211         3.63812256       3.74594442e+18     4.64309887e+18            3.62866211          3.63812256        3.71626737e+18      4.60886021e+18            3.62866211          3.63812256        3.76083047e+18      4.66027614e+18        3.62866211      3.63812256    3.76087332e+18  4.66032240e+18
   3.63812256   3.64746094  5.18064291e+18  5.18064291e+18      3.64279175    3.65206909  5.18064291e+18  6.39328219e+18          3.63812256        3.64746094      5.04130154e+18    5.04130154e+18          3.63812256        3.64746094      4.64102692e+18    5.73977692e+18           3.63812256         3.64746094       4.50773289e+18     5.57487018e+18           3.63812256         3.64746094       4.66040937e+18     5.75915938e+18       3.63812256     3.64746094   4.50773289e+18  5.57487018e+18           3.63812256         3.64746094       5.15175763e+18     5.15175763e+18           3.63812256         3.64746094       4.64230172e+18     5.73830273e+18            3.63812256          3.64746094        4.60647291e+18      5.69704235e+18            3.63812256          3.64746094        4.66027203e+18      5.75900093e+18        3.63812256      3.64746094    4.66032240e+18  5.75905524e+18
   3.64746094   3.65667725  6.39328219e+18  6.39328219e+18      3.65206909    3.66122437  6.39328219e+18  7.86819371e+18          3.64746094        3.65667725      6.22521462e+18    6.22521462e+18          3.64746094        3.65667725      5.73585645e+18    7.07417435e+18           3.64746094         3.65667725       5.57487018e+18     6.87555905e+18           3.64746094         3.65667725       5.75915938e+18     7.09747728e+18       3.64746094     3.65667725   5.57487018e+18  6.87555905e+18           3.64746094         3.65667725       6.35854846e+18     6.35854846e+18           3.64746094         3.65667725       5.73736848e+18     7.07242406e+18            3.64746094          3.65667725        5.69424411e+18      7.02285281e+18            3.64746094          3.65667725        5.75899625e+18      7.09728925e+18        3.64746094      3.65667725    5.75905524e+18  7.09735279e+18
   3.65667725   3.66577148  7.86819371e+18  7.86819371e+18      3.66122437    3.67025757  7.86819371e+18  9.65693989e+18          3.65667725        3.66577148      7.66593057e+18    7.66593057e+18          3.65667725        3.66577148      7.06954572e+18    8.69497016e+18           3.65667725         3.66577148       6.87555905e+18     8.45630208e+18           3.65667725         3.66577148       7.09747728e+18     8.72290171e+18       3.65667725     3.66577148   6.87555905e+18  8.45630208e+18           3.65667725         3.66577148       7.82655396e+18     7.82655396e+18           3.65667725         3.66577148       7.07133324e+18     8.69289843e+18            3.65667725          3.66577148        7.01958518e+18      8.63352273e+18            3.65667725          3.66577148        7.09728393e+18      8.72267906e+18        3.65667725      3.66577148    7.09735279e+18  8.72275315e+18
   3.66577148   3.67474365  9.65693989e+18  9.65693989e+18      3.67025757    3.67916870  9.65693989e+18  1.18200714e+19          3.66577148        3.67474365      9.41406253e+18    9.41406253e+18          3.66577148        3.67474365      8.68952331e+18    1.06579718e+19           3.66577148         3.67474365       8.45630208e+18     1.03718230e+19           3.66577148         3.67474365       8.72290171e+18     1.06913502e+19       3.66577148     3.67474365   8.45630208e+18  1.03718230e+19           3.66577148         3.67474365       9.60717197e+18     9.60717197e+18           3.66577148         3.67474365       8.69162957e+18     1.06555271e+19            3.66577148          3.67474365        8.62972126e+18      1.05846227e+19            3.66577148          3.67474365        8.72267304e+18      1.06910871e+19        3.66577148      3.67474365    8.72275315e+18  1.06911732e+19
   3.67474365   3.68359375  1.18200714e+19  1.18200714e+19      3.67916870    3.68795776  1.18200714e+19  1.44284605e+19          3.67474365        3.68359375      1.15290646e+19    1.15290646e+19          3.67474365        3.68359375      1.06515829e+19    1.30286118e+19           3.67474365         3.68359375       1.03718230e+19     1.26863062e+19           3.67474365         3.68359375       1.06913502e+19     1.30683791e+19       3.67474365     3.68359375   1.03718230e+19  1.26863062e+19           3.67474365         3.68359375       1.17607680e+19     1.17607680e+19           3.67474365         3.68359375       1.06540566e+19     1.30257357e+19            3.67474365          3.68359375        1.05802166e+19      1.29413193e+19            3.67474365          3.68359375        1.06910803e+19      1.30680688e+19        3.67474365      3.68359375    1.06911732e+19  1.30681685e+19
   3.68359375   3.69232178  1.44284605e+19  1.44284605e+19      3.68795776    3.69662476  1.44284605e+19  1.75647910e+19          3.68359375        3.69232178      1.40805456e+19    1.40805456e+19          3.68359375        3.69232178      1.30211421e+19    1.58833572e+19           3.68359375         3.69232178       1.26863062e+19     1.54747850e+19           3.68359375         3.69232178       1.30683791e+19     1.59305941e+19       3.68359375     3.69232178   1.26863062e+19  1.54747850e+19           3.68359375         3.69232178       1.43580068e+19     1.43580068e+19           3.68359375         3.69232178       1.30240379e+19     1.58799839e+19            3.68359375          3.69232178        1.29362315e+19      1.57797821e+19            3.68359375          3.69232178        1.30680612e+19      1.59302289e+19        3.68359375      3.69232178    1.30681685e+19  1.59303440e+19
   3.69232178   3.70092773  1.75647910e+19  1.75647910e+19      3.69662476    3.70516968  1.75647910e+19  2.13252164e+19          3.69232178        3.70092773      1.71497369e+19    1.71497369e+19          3.69232178        3.70092773      1.58746520e+19    1.93112810e+19           3.69232178         3.70092773       1.54747850e+19     1.88246889e+19           3.69232178         3.70092773       1.59305941e+19     1.93672231e+19       3.69232178     3.70092773   1.54747850e+19  1.88246889e+19           3.69232178         3.70092773       1.74813405e+19     1.74813405e+19           3.69232178         3.70092773       1.58780308e+19     1.93073364e+19            3.69232178          3.70092773        1.57739286e+19      1.91887525e+19            3.69232178          3.70092773        1.59302204e+19      1.93667942e+19        3.69232178      3.70092773    1.59303440e+19  1.93669266e+19
   3.70092773   3.70941162  2.13252164e+19  2.13252164e+19      3.70516968    3.71359253  2.13252164e+19  2.58212006e+19          3.70092773        3.70941162      2.08311270e+19    2.08311270e+19          3.70092773        3.70941162      1.93011681e+19    2.34158089e+19           3.70092773         3.70941162       1.88246889e+19     2.28375651e+19           3.70092773         3.70941162       1.93672231e+19     2.34818639e+19       3.70092773     3.70941162   1.88246889e+19  2.28375651e+19           3.70092773         3.70941162       2.12266651e+19     2.12266651e+19           3.70092773         3.70941162       1.93050978e+19     2.34112098e+19            3.70092773          3.70941162        1.91820423e+19      2.32712878e+19            3.70092773          3.70941162        1.93667847e+19      2.34813610e+19        3.70092773      3.70941162    1.93669266e+19  2.34815129e+19
   3.70941162   3.71777344  2.58212006e+19  2.58212006e+19      3.71359253    3.72189331  2.58212006e+19  3.11815551e+19          3.70941162        3.71777344      2.52342751e+19    2.52342751e+19          3.70941162        3.71777344      2.34040973e+19    2.83166549e+19           3.70941162         3.71777344       2.28375651e+19     2.76309852e+19           3.70941162         3.71777344       2.34818639e+19     2.83944215e+19       3.70941162     3.71777344   2.28375651e+19  2.76309852e+19           3.70941162         3.71777344       2.57051588e+19     2.57051588e+19           3.70941162         3.71777344       2.34086530e+19     2.83113086e+19            3.70941162          3.71777344        2.32636229e+19      2.81466947e+19            3.70941162          3.71777344        2.34813505e+19      2.83938330e+19        3.70941162      3.71777344    2.34815129e+19  2.83940066e+19
   3.71777344   3.72601318  3.11815551e+19  3.11815551e+19      3.72189331    3.73007202  3.11815551e+19  3.75546873e+19          3.71777344        3.72601318      3.04858196e+19    3.04858196e+19          3.71777344        3.72601318      2.83031338e+19    3.41519612e+19           3.71777344         3.72601318       2.76309852e+19     3.33406539e+19           3.71777344         3.72601318       2.83944215e+19     3.42432490e+19       3.71777344     3.72601318   2.76309852e+19  3.33406539e+19           3.71777344         3.72601318       3.10453172e+19     3.10453172e+19           3.71777344         3.72601318       2.83083984e+19     3.41457643e+19            3.71777344          3.72601318        2.81379691e+19      3.39526653e+19            3.71777344          3.72601318        2.83938214e+19      3.42425615e+19        3.71777344      3.72601318    2.83940066e+19  3.42427593e+19
   3.72601318   3.73413086  3.75546873e+19  3.75546873e+19      3.73007202    3.73812866  3.75546873e+19  4.51110792e+19          3.72601318        3.73413086      3.67316942e+19    3.67316942e+19          3.72601318        3.73413086      3.41363980e+19    4.10806575e+19           3.72601318         3.73413086       3.33406539e+19     4.01227345e+19           3.72601318         3.73413086       3.42432490e+19     4.11875085e+19       3.72601318     3.73413086   3.33406539e+19  4.01227345e+19           3.72601318         3.73413086       3.73951999e+19     3.73951999e+19           3.72601318         3.73413086       3.41424627e+19     4.10734952e+19            3.72601318          3.73413086        3.39427652e+19      4.08476346e+19            3.72601318          3.73413086        3.42425487e+19      4.11867069e+19        3.72601318      3.73413086    3.42427593e+19  4.11869315e+19
   3.73413086   3.74212646  4.51110792e+19  4.51110792e+19      3.73812866    3.74606323  4.51110792e+19  5.40460160e+19          3.73413086        3.74212646      4.41395724e+19    4.41395724e+19          3.73413086        3.74212646      4.10627966e+19    4.92850604e+19           3.73413086         3.74212646       4.01227345e+19     4.81564104e+19           3.73413086         3.74212646       4.11875085e+19     4.94097723e+19       3.73413086     3.74212646   4.01227345e+19  4.81564104e+19           3.73413086         3.74212646       4.49249059e+19     4.49249059e+19           3.73413086         3.74212646       4.10697613e+19     4.92768054e+19            3.73413086          3.74212646        4.08364367e+19      4.90133751e+19            3.73413086          3.74212646        4.11866929e+19      4.94088393e+19        3.73413086      3.74212646    4.11869315e+19  4.94090935e+19
   3.74212646   3.75000000  5.40460160e+19  5.40460160e+19      3.74606323    3.75387573  5.40460160e+19  6.45825884e+19          3.74212646        3.75000000      5.29015577e+19    5.29015577e+19          3.74212646        3.75000000      4.92646210e+19    5.89737331e+19           3.74212646         3.75000000       4.81564104e+19     5.76467050e+19           3.74212646         3.75000000       4.94097723e+19     5.91188844e+19       3.74212646     3.75000000   4.81564104e+19  5.76467050e+19           3.74212646         3.75000000       5.38293003e+19     5.38293003e+19           3.74212646         3.75000000       4.92725949e+19     5.89642449e+19            3.74212646          3.75000000        4.90007465e+19      5.86578540e+19            3.74212646          3.75000000        4.94088239e+19      5.91178002e+19        3.74212646      3.75000000    4.94090935e+19  5.91180872e+19
   3.75000000   3.75775146  6.45825884e+19  6.45825884e+19      3.75387573    3.76156616  6.45825884e+19  7.69749989e+19          3.75000000        3.75775146      6.32371450e+19    6.32371450e+19          3.75000000        3.75775146      5.89504074e+19    7.03846334e+19           3.75000000         3.75775146       5.76467050e+19     6.88275849e+19           3.75000000         3.75775146       5.91188844e+19     7.05531103e+19       3.75000000     3.75775146   5.76467050e+19  6.88275849e+19           3.75000000         3.75775146       6.43310127e+19     6.43310127e+19           3.75000000         3.75775146       5.89595096e+19     7.03737570e+19            3.75000000          3.75775146        5.86436497e+19      7.00183758e+19            3.75000000          3.75775146        5.91177835e+19      7.05518526e+19        3.75000000      3.75775146    5.91180872e+19  7.05521755e+19
   3.75775146   3.76538086  7.69749989e+19  7.69749989e+19      3.76156616    3.76913452  7.69749989e+19  9.15122067e+19          3.75775146        3.76538086      7.53964819e+19    7.53964819e+19          3.75775146        3.76538086      7.03580840e+19    8.37885805e+19           3.75775146         3.76538086       6.88275849e+19     8.19653789e+19           3.75775146         3.76538086       7.05531103e+19     8.39836069e+19       3.75775146     3.76538086   6.88275849e+19  8.19653789e+19           3.75775146         3.76538086       7.66837405e+19     7.66837405e+19           3.75775146         3.76538086       7.03684438e+19     8.37761451e+19            3.75775146          3.76538086        7.00024366e+19      8.33650444e+19            3.75775146          3.76538086        7.05518344e+19      8.39821501e+19        3.75775146      3.76538086    7.05521755e+19  8.39825124e+19
   3.76538086   3.77288818  9.15122067e+19  9.15122067e+19      3.76913452    3.77658081  9.15122067e+19  1.08521956e+20          3.76538086        3.77288818      8.96639655e+19    8.96639655e+19          3.76538086        3.77288818      8.37584373e+19    9.94930820e+19           3.76538086         3.77288818       8.19653789e+19     9.73625520e+19           3.76538086         3.77288818       8.39836069e+19     9.97182515e+19       3.76538086     3.77288818   8.19653789e+19  9.73625520e+19           3.76538086         3.77288818       9.11758884e+19     9.11758884e+19           3.76538086         3.77288818       8.37701952e+19     9.94788996e+19            3.76538086          3.77288818        8.33471936e+19      9.90045831e+19            3.76538086          3.77288818        8.39821303e+19      9.97165668e+19        3.76538086      3.77288818    8.39825124e+19  9.97169722e+19
   3.77288818   3.78027344  1.08521956e+20  1.08521956e+20      3.77658081    3.78390503  1.08521956e+20  1.28375245e+20          3.77288818        3.78027344      1.06362217e+20    1.06362217e+20          3.77288818        3.78027344      9.94589386e+19    1.17846568e+20           3.77288818         3.78027344       9.73625520e+19     1.15361883e+20           3.77288818         3.78027344       9.97182515e+19     1.18105881e+20       3.77288818     3.78027344   9.73625520e+19  1.15361883e+20           3.77288818         3.78027344       1.08134592e+20     1.08134592e+20           3.77288818         3.78027344       9.94722470e+19     1.17830433e+20            3.77288818          3.78027344        9.89846223e+19      1.17284562e+20            3.77288818          3.78027344        9.97165454e+19      1.18103936e+20        3.77288818      3.78027344    9.97169722e+19  1.18104388e+20
   3.78027344   3.78753662  1.28375245e+20  1.28375245e+20      3.78390503    3.79110718  1.28375245e+20  1.51491301e+20          3.78027344        3.78753662      1.25856495e+20    1.25856495e+20          3.78027344        3.78753662      1.17807978e+20    1.39243100e+20           3.78027344         3.78753662       1.15361883e+20     1.36351107e+20           3.78027344         3.78753662       1.18105881e+20     1.39541004e+20       3.78027344     3.78753662   1.15361883e+20  1.36351107e+20           3.78027344         3.78753662       1.27930180e+20     1.27930180e+20           3.78027344         3.78753662       1.17823002e+20     1.39224783e+20            3.78027344          3.78753662        1.17262265e+20      1.38598095e+20            3.78027344          3.78753662        1.18103913e+20      1.39538760e+20        3.78027344      3.78753662    1.18104388e+20  1.39539264e+20
   3.78753662   3.79467773  1.51491301e+20  1.51491301e+20      3.79110718    3.79818726  1.51491301e+20  1.78343154e+20          3.78753662        3.79467773      1.48559605e+20    1.48559605e+20          3.78753662        3.79467773      1.39199568e+20    1.64127620e+20           3.78753662         3.79467773       1.36351107e+20     1.60768103e+20           3.78753662         3.79467773       1.39541004e+20     1.64469055e+20       3.78753662     3.79467773   1.36351107e+20  1.60768103e+20           3.78753662         3.79467773       1.50981140e+20     1.50981140e+20           3.78753662         3.79467773       1.39216487e+20     1.64106873e+20            3.78753662          3.79467773        1.38573200e+20      1.63389080e+20            3.78753662          3.79467773        1.39538735e+20      1.64466472e+20        3.78753662      3.79467773    1.39539264e+20  1.64467032e+20
   3.79467773   3.80169678  1.78343154e+20  1.78343154e+20      3.79818726    3.80514526  1.78343154e+20  2.09463913e+20          3.79467773        3.80169678      1.74937407e+20    1.74937407e+20          3.79467773        3.80169678      1.64078599e+20    1.93001854e+20           3.79467773         3.80169678       1.60768103e+20     1.89106711e+20           3.79467773         3.80169678       1.64469055e+20     1.93392310e+20       3.79467773     3.80169678   1.60768103e+20  1.89106711e+20           3.79467773         3.80169678       1.77759682e+20     1.77759682e+20           3.79467773         3.80169678       1.64097609e+20     1.92978402e+20            3.79467773          3.80169678        1.63361279e+20      1.92158086e+20            3.79467773          3.80169678        1.64466445e+20      1.93389340e+20        3.79467773      3.80169678    1.64467032e+20  1.93389959e+20
   3.80169678   3.80859375  2.09463913e+20  2.09463913e+20      3.80514526    3.81198120  2.09463913e+20  2.45453886e+20          3.80169678        3.80859375      2.05515015e+20    2.05515015e+20          3.80169678        3.80859375      1.92946736e+20    2.26430977e+20           3.80169678         3.80859375       1.89106711e+20     2.21923319e+20           3.80169678         3.80859375       1.93392310e+20     2.26876551e+20       3.80169678     3.80859375   1.89106711e+20  2.21923319e+20           3.80169678         3.80859375       2.08798005e+20     2.08798005e+20           3.80169678         3.80859375       1.92968048e+20     2.26404517e+20            3.80169678          3.80859375        1.92127012e+20      2.25468997e+20            3.80169678          3.80859375        1.93389310e+20      2.26873140e+20        3.80169678      3.80859375    1.93389959e+20  2.26873825e+20
   3.80859375   3.81536865  2.45453886e+20  2.45453886e+20      3.81198120    3.81869507  2.45453886e+20  2.86988700e+20          3.80859375        3.81536865      2.40883833e+20    2.40883833e+20          3.80859375        3.81536865      2.26369080e+20    2.65051195e+20           3.80859375         3.81536865       2.21923319e+20     2.59844346e+20           3.80859375         3.81536865       2.26876551e+20     2.65558666e+20       3.80859375     3.81536865   2.21923319e+20  2.59844346e+20           3.80859375         3.81536865       2.44695392e+20     2.44695392e+20           3.80859375         3.81536865       2.26392925e+20     2.65021392e+20            3.80859375          3.81536865        2.25434209e+20      2.63956574e+20            3.80859375          3.81536865        2.26873108e+20      2.65554755e+20        3.80859375      3.81536865    2.26873825e+20  2.65555511e+20
   3.81536865   3.82202148  2.86988700e+20  2.86988700e+20      3.81869507    3.82528687  2.86988700e+20  3.34828648e+20          3.81536865        3.82202148      2.81709582e+20    2.81709582e+20          3.81536865        3.82202148      2.64981749e+20    3.09578429e+20           3.81536865         3.82202148       2.59844346e+20     3.03574819e+20           3.81536865         3.82202148       2.65558666e+20     3.10155346e+20       3.81536865     3.82202148   2.59844346e+20  3.03574819e+20           3.81536865         3.82202148       2.86126321e+20     2.86126321e+20           3.81536865         3.82202148       2.65008384e+20     3.09544911e+20            3.81536865          3.82202148        2.63917535e+20      3.08335107e+20            3.81536865          3.82202148        2.65554720e+20      3.10150865e+20        3.81536865      3.82202148    2.65555511e+20  3.10151699e+20
   3.82202148   3.82855225  3.34828648e+20  3.34828648e+20      3.82528687    3.83175659  3.34828648e+20  3.89829492e+20          3.82202148        3.82855225      3.28741544e+20    3.28741544e+20          3.82202148        3.82855225      3.09500562e+20    3.60818330e+20           3.82202148         3.82855225       3.03574819e+20     3.53908269e+20           3.82202148         3.82855225       3.10155346e+20     3.61473114e+20       3.82202148     3.82855225   3.03574819e+20  3.53908269e+20           3.82202148         3.82855225       3.33849778e+20     3.33849778e+20           3.82202148         3.82855225       3.09530266e+20     3.60780684e+20            3.82202148          3.82855225        3.08291159e+20      3.59408398e+20            3.82202148          3.82855225        3.10150827e+20      3.61467987e+20        3.82202148      3.82855225    3.10151699e+20  3.61468904e+20
   3.82855225   3.83496094  3.89829492e+20  3.89829492e+20      3.83175659    3.83810425  3.89829492e+20  4.52955059e+20          3.82855225        3.83496094      3.82823245e+20    3.82823245e+20          3.82855225        3.83496094      3.60731047e+20    4.19677909e+20           3.82855225         3.83496094       3.53908269e+20     4.11738221e+20           3.82855225         3.83496094       3.61473114e+20     4.20419976e+20       3.82855225     3.83496094   3.53908269e+20  4.11738221e+20           3.82855225         3.83496094       3.88720037e+20     3.88720037e+20           3.82855225         3.83496094       3.60764133e+20     4.19635673e+20            3.82855225          3.83496094        3.59358731e+20      4.18081344e+20            3.82855225          3.83496094        3.61467945e+20      4.20414115e+20        3.82855225      3.83496094    3.61468904e+20  4.20415125e+20
   3.83496094   3.84124756  4.52955059e+20  4.52955059e+20      3.83810425    3.84432983  4.52955059e+20  5.25291988e+20          3.83496094        3.84124756      4.44904916e+20    4.44904916e+20          3.83496094        3.84124756      4.19580065e+20    4.87179117e+20           3.83496094         3.84124756       4.11738221e+20     4.78071611e+20           3.83496094         3.84124756       4.20419976e+20     4.88019029e+20       3.83496094     3.84124756   4.11738221e+20  4.78071611e+20           3.83496094         3.84124756       4.51699210e+20     4.51699210e+20           3.83496094         3.84124756       4.19616881e+20     4.87131775e+20            3.83496094          3.84124756        4.18024956e+20      4.85373464e+20            3.83496094          3.84124756        4.20414069e+20      4.88012337e+20        3.83496094      3.84124756    4.20415125e+20  4.88013446e+20
   3.84124756   3.84741211  5.25291988e+20  5.25291988e+20      3.84432983    3.85043335  5.25291988e+20  6.08067111e+20          3.84124756        3.84741211      5.16058091e+20    5.16058091e+20          3.84124756        3.84741211      4.87069388e+20    5.64474808e+20           3.84124756         3.84741211       4.78071611e+20     5.54044571e+20           3.84124756         3.84741211       4.88019029e+20     5.65424449e+20       3.84124756     3.84741211   4.78071611e+20  5.54044571e+20           3.84124756         3.84741211       5.23871953e+20     5.23871953e+20           3.84124756         3.84741211       4.87110328e+20     5.64421776e+20            3.84124756          3.84741211        4.85309114e+20      5.62434791e+20            3.84124756          3.84741211        4.88012285e+20      5.65416815e+20        3.84124756      3.84741211    4.88013446e+20  5.65418034e+20
   3.84741211   3.85345459  6.08067111e+20  6.08067111e+20      3.85043335    3.85641479  6.08067111e+20  7.02668023e+20          3.84741211        3.85345459      5.97492810e+20    5.97492810e+20          3.84741211        3.85345459      5.64351650e+20    6.52867576e+20           3.84741211         3.85345459       5.54044571e+20     6.40941048e+20           3.84741211         3.85345459       5.65424449e+20     6.53940375e+20       3.84741211     3.85345459   5.54044571e+20  6.40941048e+20           3.84741211         3.85345459       6.06462789e+20     6.06462789e+20           3.84741211         3.85345459       5.64397160e+20     6.52808193e+20            3.84741211          3.85345459        5.62360943e+20      6.50564636e+20            3.84741211          3.85345459        5.65416756e+20      6.53931673e+20        3.84741211      3.85345459    5.65418034e+20  6.53933013e+20
   3.85345459   3.85937500  7.02668023e+20  7.02668023e+20      3.85641479    3.86227417  7.02668023e+20  8.10667533e+20          3.85345459        3.85937500      6.90577983e+20    6.90577983e+20          3.85345459        3.85937500      6.52729182e+20    7.53832112e+20           3.85345459         3.85937500       6.40941048e+20     7.40214917e+20           3.85345459         3.85937500       6.53940375e+20     7.55043305e+20       3.85345459     3.85937500   6.40941048e+20  7.40214917e+20           3.85345459         3.85937500       7.00856609e+20     7.00856609e+20           3.85345459         3.85937500       6.52779771e+20     7.53765625e+20            3.85345459          3.85937500        6.50479383e+20      7.51233836e+20            3.85345459          3.85937500        6.53931607e+20      7.55033394e+20        3.85345459      3.85937500    6.53933013e+20  7.55034867e+20
   3.85937500   3.86517334  8.10667533e+20  8.10667533e+20      3.86227417    3.86801147  8.10667533e+20  9.33852844e+20          3.85937500        3.86517334      7.96865612e+20    7.96865612e+20          3.85937500        3.86517334      7.53676354e+20    8.69041825e+20           3.85937500         3.86517334       7.40214917e+20     8.53516306e+20           3.85937500         3.86517334       7.55043305e+20     8.70408777e+20       3.85937500     3.86517334   7.40214917e+20  8.53516306e+20           3.85937500         3.86517334       8.08623037e+20     8.08623037e+20           3.85937500         3.86517334       7.53732611e+20     8.68967373e+20            3.85937500          3.86517334        7.51134818e+20      8.66111256e+20            3.85937500          3.86517334        7.55033319e+20      8.70397497e+20        3.85937500      3.86517334    7.55034867e+20  8.70399118e+20
   3.86517334   3.87084961  9.33852844e+20  9.33852844e+20      3.86801147    3.87362671  9.33852844e+20  1.07426048e+21          3.86517334        3.87084961      9.18119692e+20    9.18119692e+20          3.86517334        3.87084961      8.68866180e+20    1.00040066e+21           3.86517334         3.87084961       8.53516306e+20     9.82723078e+20           3.86517334         3.87084961       8.70408777e+20     1.00194325e+21       3.86517334     3.87084961   8.53516306e+20  9.82723078e+20           3.86517334         3.87084961       9.31545501e+20     9.31545501e+20           3.86517334         3.87084961       8.68928788e+20     1.00031725e+21            3.86517334          3.87084961        8.65995549e+20      9.97095452e+20            3.86517334          3.87084961        8.70397410e+20      1.00193042e+21        3.86517334      3.87084961    8.70399118e+20  1.00193221e+21
   3.87084961   3.87640381  1.07426048e+21  1.07426048e+21      3.87362671    3.87911987  1.07426048e+21  1.23421824e+21          3.87084961        3.87640381      1.05635083e+21    1.05635083e+21          3.87084961        3.87640381      1.00020212e+21    1.15008123e+21           3.87084961         3.87640381       9.82723078e+20     1.12997857e+21           3.87084961         3.87640381       1.00194325e+21     1.15182236e+21       3.87084961     3.87640381   9.82723078e+20  1.12997857e+21           3.87084961         3.87640381       1.07165604e+21     1.07165604e+21           3.87084961         3.87640381       1.00027188e+21     1.14998771e+21            3.87084961          3.87640381        9.96959440e+20      1.14635264e+21            3.87084961          3.87640381        1.00193032e+21      1.15180777e+21        3.87084961      3.87640381    1.00193221e+21  1.15180975e+21
   3.87640381   3.88183594  1.23421824e+21  1.23421824e+21      3.87911987    3.88449097  1.23421824e+21  1.41639571e+21          3.87640381        3.88183594      1.21385780e+21    1.21385780e+21          3.87640381        3.88183594      1.14985623e+21    1.32057073e+21           3.87640381         3.88183594       1.12997857e+21     1.29773703e+21           3.87640381         3.88183594       1.15182236e+21     1.32253687e+21       3.87640381     3.88183594   1.12997857e+21  1.29773703e+21           3.87640381         3.88183594       1.23127708e+21     1.23127708e+21           3.87640381         3.88183594       1.14993408e+21     1.32046577e+21            3.87640381          3.88183594        1.14619185e+21      1.31636232e+21            3.87640381          3.88183594        1.15180766e+21      1.32252029e+21        3.87640381      3.88183594    1.15180975e+21  1.32252247e+21
   3.88183594   3.88714600  1.41639571e+21  1.41639571e+21      3.88449097    3.88973999  1.41639571e+21  1.62386527e+21          3.88183594        3.88714600      1.39327768e+21    1.39327768e+21          3.88183594        3.88714600      1.32031495e+21    1.51472621e+21           3.88183594         3.88714600       1.29773703e+21     1.48881834e+21           3.88183594         3.88714600       1.32253687e+21     1.51694813e+21       3.88183594     3.88714600   1.29773703e+21  1.48881834e+21           3.88183594         3.88714600       1.41307178e+21     1.41307178e+21           3.88183594         3.88714600       1.32040202e+21     1.51460824e+21            3.88183594          3.88714600        1.31617122e+21      1.50997234e+21            3.88183594          3.88714600        1.32252015e+21      1.51692930e+21        3.88183594      3.88714600    1.32252247e+21  1.51693172e+21
   3.88714600   3.89233398  1.62386527e+21  1.62386527e+21      3.88973999    3.89486694  1.62386527e+21  1.86017597e+21          3.88714600        3.89233398      1.59764632e+21    1.59764632e+21          3.88714600        3.89233398      1.51443447e+21    1.73584150e+21           3.88714600         3.89233398       1.48881834e+21     1.70647429e+21           3.88714600         3.89233398       1.51694813e+21     1.73835517e+21       3.88714600     3.89233398   1.48881834e+21  1.70647429e+21           3.88714600         3.89233398       1.62010476e+21     1.62010476e+21           3.88714600         3.89233398       1.51453209e+21     1.73570868e+21            3.88714600          3.89233398        1.50974410e+21      1.73046541e+21            3.88714600          3.89233398        1.51692914e+21      1.73833377e+21        3.88714600      3.89233398    1.51693172e+21  1.73833647e+21
   3.89233398   3.89739990  1.86017597e+21  1.86017597e+21      3.89486694    3.89987183  1.86017597e+21  2.12944325e+21          3.89233398        3.89739990      1.83047162e+21    1.83047162e+21          3.89233398        3.89739990      1.73550752e+21    1.98772830e+21           3.89233398         3.89739990       1.70647429e+21     1.95446895e+21           3.89233398         3.89739990       1.73835517e+21     1.99057595e+21       3.89233398     3.89739990   1.70647429e+21  1.95446895e+21           3.89233398         3.89739990       1.85591569e+21     1.85591569e+21           3.89233398         3.89739990       1.73561730e+21     1.98757844e+21            3.89233398          3.89739990        1.73019158e+21      1.98163979e+21            3.89233398          3.89739990        1.73833358e+21      1.99055164e+21        3.89233398      3.89739990    1.73833647e+21  1.99055466e+21
   3.89739990   3.90234375  2.12944325e+21  2.12944325e+21      3.89987183    3.90475464  2.12944325e+21  2.43645816e+21          3.89739990        3.90234375      2.09582263e+21    2.09582263e+21          3.89739990        3.90234375      1.98734447e+21    2.27481479e+21           3.89739990         3.90234375       1.95446895e+21     2.23717632e+21           3.89739990         3.90234375       1.99057595e+21     2.27804627e+21       3.89739990     3.90234375   1.95446895e+21  2.23717632e+21           3.89739990         3.90234375       2.12460861e+21     2.12460861e+21           3.89739990         3.90234375       1.98746834e+21     2.27464531e+21            3.89739990          3.90234375        1.98130990e+21      2.26790732e+21            3.89739990          3.90234375        1.99055141e+21      2.27801866e+21        3.89739990      3.90234375    1.99055466e+21  2.27802205e+21
   3.90234375   3.90716553  2.43645816e+21  2.43645816e+21      3.90475464    3.90951538  2.43645816e+21  2.78682084e+21          3.90234375        3.90716553      2.39843798e+21    2.39843798e+21          3.90234375        3.90716553      2.27437183e+21    2.60226593e+21           3.90234375         3.90716553       2.23717632e+21     2.55969964e+21           3.90234375         3.90716553       2.27804627e+21     2.60594037e+21       3.90234375     3.90716553   2.23717632e+21  2.55969964e+21           3.90234375         3.90716553       2.43096070e+21     2.43096070e+21           3.90234375         3.90716553       2.27451216e+21     2.60207372e+21            3.90234375          3.90716553        2.26750840e+21      2.59441301e+21            3.90234375          3.90716553        2.27801838e+21      2.60590899e+21        3.90234375      3.90716553    2.27802205e+21  2.60591282e+21
   3.90716553   3.91186523  2.78682084e+21  2.78682084e+21      3.90951538    3.91415405  2.78682084e+21  3.18710406e+21          3.90716553        3.91186523      2.74385845e+21    2.74385845e+21          3.90716553        3.91186523      2.60175247e+21    2.97613055e+21           3.90716553         3.91186523       2.55969964e+21     2.92801727e+21           3.90716553         3.91186523       2.60594037e+21     2.98031845e+21       3.90716553     3.91186523   2.55969964e+21  2.92801727e+21           3.90716553         3.91186523       2.78055512e+21     2.78055512e+21           3.90716553         3.91186523       2.60191213e+21     2.97591189e+21            3.90716553          3.91186523        2.59392896e+21      2.96718128e+21            3.90716553          3.91186523        2.60590866e+21      2.98028278e+21        3.90716553      3.91186523    2.60591282e+21  2.98028712e+21
   3.91186523   3.91644287  3.18710406e+21  3.18710406e+21      3.91415405    3.91867065  3.18710406e+21  3.64505440e+21          3.91186523        3.91644287      3.13858957e+21    3.13858957e+21          3.91186523        3.91644287      2.97553265e+21    3.40352202e+21           3.91186523         3.91644287       2.92801727e+21     3.34916187e+21           3.91186523         3.91644287       2.98031845e+21     3.40830783e+21       3.91186523     3.91644287   2.92801727e+21  3.34916187e+21           3.91186523         3.91644287       3.17994378e+21     3.17994378e+21           3.91186523         3.91644287       2.97571518e+21     3.40327240e+21            3.91186523          3.91644287        2.96659208e+21      3.39329548e+21            3.91186523          3.91644287        2.98028236e+21      3.40826723e+21        3.91186523      3.91644287    2.98028712e+21  3.40827220e+21
   3.91644287   3.92089844  3.64505440e+21  3.64505440e+21      3.91867065    3.92306519  3.64505440e+21  4.16984049e+21          3.91644287        3.92089844      3.59030158e+21    3.59030158e+21          3.91644287        3.92089844      3.40282247e+21    3.89284070e+21           3.91644287         3.92089844       3.34916187e+21     3.83144128e+21           3.91644287         3.92089844       3.40830783e+21     3.89832606e+21       3.91644287     3.92089844   3.34916187e+21  3.83144128e+21           3.91644287         3.92089844       3.63684753e+21     3.63684753e+21           3.91644287         3.92089844       3.40303222e+21     3.89255464e+21            3.91644287          3.92089844        3.39257616e+21      3.88111889e+21            3.91644287          3.92089844        3.40826673e+21      3.89827983e+21        3.91644287      3.92089844    3.40827220e+21  3.89828554e+21
   3.92089844   3.92523193  4.16984049e+21  4.16984049e+21      3.92306519    3.92733765  4.16984049e+21  4.77236070e+21          3.92089844        3.92523193      4.10807646e+21    4.10807646e+21          3.92089844        3.92523193      3.89201817e+21    4.45404906e+21           3.92089844         3.92523193       3.83144128e+21     4.38471165e+21           3.92089844         3.92523193       3.89832606e+21     4.46035695e+21       3.92089844     3.92523193   3.83144128e+21  4.38471165e+21           3.92089844         3.92523193       4.16040313e+21     4.16040313e+21           3.92089844         3.92523193       3.89226056e+21     4.45371987e+21            3.92089844          3.92523193        3.88023823e+21      4.44056803e+21            3.92089844          3.92523193        3.89827921e+21      4.46030426e+21        3.92089844      3.92523193    3.89828554e+21  4.46031085e+21
   3.92523193   3.92944336  4.77236070e+21  4.77236070e+21      3.92733765    3.93148804  4.77236070e+21  5.46562591e+21          3.92523193        3.92944336      4.70271424e+21    4.70271424e+21          3.92523193        3.92944336      4.45307703e+21    5.09901325e+21           3.92523193         3.92944336       4.38471165e+21     5.02071684e+21           3.92523193         3.92944336       4.46035695e+21     5.10629317e+21       3.92523193     3.92944336   4.38471165e+21  5.02071684e+21           3.92523193         3.92944336       4.76146931e+21     4.76146931e+21           3.92523193         3.92944336       4.45335880e+21     5.09863269e+21            3.92523193          3.92944336        4.43948686e+21      5.08345177e+21            3.92523193          3.92944336        4.46030348e+21      5.10623302e+21        3.92523193      3.92944336    4.46031085e+21  5.10624071e+21
   3.92944336   3.93353271  5.46562591e+21  5.46562591e+21      3.93148804    3.93551636  5.46562591e+21  6.26523780e+21          3.92944336        3.93353271      5.38711423e+21    5.38711423e+21          3.92944336        3.93353271      5.09785856e+21    5.84192884e+21           3.92944336         3.93353271       5.02071684e+21     5.75351163e+21           3.92944336         3.93353271       5.10629317e+21     5.85036345e+21       3.92944336     3.93353271   5.02071684e+21  5.75351163e+21           3.92944336         3.93353271       5.45300742e+21     5.45300742e+21           3.92944336         3.93353271       5.09818816e+21     5.84148675e+21            3.92944336          3.93353271        5.08212080e+21      5.82389404e+21            3.92944336          3.93353271        5.10623206e+21      5.85029469e+21        3.92944336      3.93353271    5.10624071e+21  5.85030372e+21
   3.93353271   3.93750000  6.26523780e+21  6.26523780e+21      3.93551636    3.93942261  6.26523780e+21  7.18998915e+21          3.93353271        3.93750000      6.17675182e+21    6.17675182e+21          3.93353271        3.93750000      5.84054985e+21    6.69985395e+21           3.93353271         3.93750000       5.75351163e+21     6.59999201e+21           3.93353271         3.93750000       5.85036345e+21     6.70966755e+21       3.93353271     3.93750000   5.75351163e+21  6.59999201e+21           3.93353271         3.93750000       6.25055690e+21     6.25055690e+21           3.93353271         3.93750000       5.84093794e+21     6.69933767e+21            3.93353271          3.93750000        5.82225098e+21      6.67886282e+21            3.93353271          3.93750000        5.85029348e+21      6.70958879e+21        3.93353271      3.93750000    5.85030372e+21  6.70959948e+21
   3.93750000   3.94134521  7.18998915e+21  7.18998915e+21      3.93942261    3.94320679  7.18998915e+21  8.26262066e+21          3.93750000        3.94134521      7.09027722e+21    7.09027722e+21          3.93750000        3.94134521      6.69819811e+21    7.69337969e+21           3.93750000         3.94134521       6.59999201e+21     7.58056242e+21           3.93750000         3.94134521       6.70966755e+21     7.70484914e+21       3.93750000     3.94134521   6.59999201e+21  7.58056242e+21           3.93750000         3.94134521       7.17283203e+21     7.17283203e+21           3.93750000         3.94134521       6.69865817e+21     7.69277340e+21            3.93750000          3.94134521        6.67682871e+21      7.66883535e+21            3.93750000          3.94134521        6.70958727e+21      7.70475875e+21        3.93750000      3.94134521    6.70959948e+21  7.70477151e+21
   3.94134521   3.94506836  8.26262066e+21  8.26262066e+21      3.94320679    3.94686890  8.26262066e+21  9.51077969e+21          3.94134521        3.94506836      8.15027098e+21    8.15027098e+21          3.94134521        3.94506836      7.69138033e+21    8.84747738e+21           3.94134521         3.94506836       7.58056242e+21     8.71997955e+21           3.94134521         3.94506836       7.70484914e+21     8.86094619e+21       3.94134521     3.94506836   7.58056242e+21  8.71997955e+21           3.94134521         3.94506836       8.24247393e+21     8.24247393e+21           3.94134521         3.94506836       7.69192958e+21     8.84676113e+21            3.94134521          3.94506836        7.66630960e+21      8.81863826e+21            3.94134521          3.94506836        7.70475681e+21      8.86084219e+21        3.94134521      3.94506836    7.70477151e+21  8.86085756e+21
   3.94506836   3.94866943  9.51077969e+21  9.51077969e+21      3.94686890    3.95040894  9.51077969e+21  1.09682406e+22          3.94506836        3.94866943      9.38420188e+21    9.38420188e+21          3.94506836        3.94866943      8.84504949e+21    1.01925740e+22           3.94506836         3.94866943       8.71997955e+21     1.00484242e+22           3.94506836         3.94866943       8.86094619e+21     1.02084707e+22       3.94506836     3.94866943   8.71997955e+21  1.00484242e+22           3.94506836         3.94866943       9.48700306e+21     9.48700306e+21           3.94506836         3.94866943       8.84570998e+21     1.01917226e+22            3.94506836          3.94866943        8.81549227e+21      1.01585138e+22            3.94506836          3.94866943        8.86083972e+21      1.02083508e+22        3.94506836      3.94866943    8.86085756e+21  1.02083694e+22
   3.94866943   3.95214844  1.09682406e+22  1.09682406e+22      3.95040894    3.95382690  1.09682406e+22  1.26764654e+22          3.94866943        3.95214844      1.08256471e+22    1.08256471e+22          3.94866943        3.95214844      1.01896087e+22    1.17659245e+22           3.94866943         3.95214844       1.00484242e+22     1.16028699e+22           3.94866943         3.95214844       1.02084707e+22     1.17847866e+22       3.94866943     3.95214844   1.00484242e+22  1.16028699e+22           3.94866943         3.95214844       1.09400311e+22     1.09400311e+22           3.94866943         3.95214844       1.01904089e+22     1.17649057e+22            3.94866943          3.95214844        1.01545824e+22      1.17254798e+22            3.94866943          3.95214844        1.02083476e+22      1.17846477e+22        3.94866943      3.95214844    1.02083694e+22  1.17846706e+22
   3.95214844   3.95550537  1.26764654e+22  1.26764654e+22      3.95382690    3.95712280  1.26764654e+22  1.46866099e+22          3.95214844        3.95550537      1.25158542e+22    1.25158542e+22          3.95214844        3.95550537      1.17622813e+22    1.36133703e+22           3.95214844         3.95550537       1.16028699e+22     1.34288384e+22           3.95214844         3.95550537       1.17847866e+22     1.36358755e+22       3.95214844     3.95550537   1.16028699e+22  1.34288384e+22           3.95214844         3.95550537       1.26428106e+22     1.26428106e+22           3.95214844         3.95550537       1.17632581e+22     1.36121427e+22            3.95214844          3.95550537        1.17205499e+22      1.35650713e+22            3.95214844          3.95550537        1.17846436e+22      1.36357143e+22        3.95214844      3.95550537    1.17846706e+22  1.36357426e+22
   3.95550537   3.95874023  1.46866099e+22  1.46866099e+22      3.95712280    3.96029663  1.46866099e+22  1.70621138e+22          3.95550537        3.95874023      1.45057510e+22    1.45057510e+22          3.95550537        3.95874023      1.36088674e+22    1.57916050e+22           3.95550537         3.95874023       1.34288384e+22     1.55826635e+22           3.95550537         3.95874023       1.36358755e+22     1.58186132e+22       3.95550537     3.95874023   1.34288384e+22  1.55826635e+22           3.95550537         3.95874023       1.46462259e+22     1.46462259e+22           3.95550537         3.95874023       1.36100689e+22     1.57901152e+22            3.95550537          3.95874023        1.35588669e+22      1.57335849e+22            3.95550537          3.95874023        1.36357089e+22      1.58184252e+22        3.95550537      3.95874023    1.36357426e+22  1.58184605e+22
   3.95874023   3.96185303  1.70621138e+22  1.70621138e+22      3.96029663    3.96334839  1.70621138e+22  1.98820617e+22          3.95874023        3.96185303      1.68585431e+22    1.68585431e+22          3.95874023        3.96185303      1.57860055e+22    1.83711068e+22           3.95874023         3.96185303       1.55826635e+22     1.81344227e+22           3.95874023         3.96185303       1.58186132e+22     1.84037145e+22       3.95874023     3.96185303   1.55826635e+22  1.81344227e+22           3.95874023         3.96185303       1.70133632e+22     1.70133632e+22           3.95874023         3.96185303       1.57874949e+22     1.83692853e+22            3.95874023          3.96185303        1.57257465e+22      1.83009799e+22            3.95874023          3.96185303        1.58184181e+22      1.84034943e+22        3.95874023      3.96185303    1.58184605e+22  1.84035389e+22
   3.96185303   3.96484375  1.98820617e+22  1.98820617e+22      3.96334839    3.96627808  1.98820617e+22  2.32455634e+22          3.96185303        3.96484375      1.96530885e+22    1.96530885e+22          3.96185303        3.96484375      1.83641004e+22    2.14399506e+22           3.96185303         3.96484375       1.81344227e+22     2.11717544e+22           3.96185303         3.96484375       1.84037145e+22     2.14795647e+22       3.96185303     3.96484375   1.81344227e+22  2.11717544e+22           3.96185303         3.96484375       1.98228447e+22     1.98228447e+22           3.96185303         3.96484375       1.83659614e+22     2.14377064e+22            3.96185303          3.96484375        1.82910383e+22      2.13546512e+22            3.96185303          3.96484375        1.84034850e+22      2.14793056e+22        3.96185303      3.96484375    1.84035389e+22  2.14793623e+22
   3.96484375   3.96771240  2.32455634e+22  2.32455634e+22      3.96627808    3.96908569  2.32455634e+22  2.72774846e+22          3.96484375        3.96771240      2.29883002e+22    2.29883002e+22          3.96484375        3.96771240      2.14311292e+22    2.51087871e+22           3.96484375         3.96771240       2.11717544e+22     2.48048460e+22           3.96484375         3.96771240       2.14795647e+22     2.51572225e+22       3.96484375     3.96771240   2.11717544e+22  2.48048460e+22           3.96484375         3.96771240       2.31731714e+22     2.31731714e+22           3.96484375         3.96771240       2.14334728e+22     2.51060002e+22            3.96484375          3.96771240        2.13419907e+22      2.50043521e+22            3.96484375          3.96771240        2.14792933e+22      2.51569161e+22        3.96484375      3.96771240    2.14793623e+22  2.51569889e+22
   3.96771240   3.97045898  2.72774846e+22  2.72774846e+22      3.96908569    3.97177124  2.72774846e+22  3.21359740e+22          3.96771240        3.97045898      2.69889140e+22    2.69889140e+22          3.96771240        3.97045898      2.50976108e+22    2.95173688e+22           3.96771240         3.97045898       2.48048460e+22     2.91729821e+22           3.96771240         3.97045898       2.51572225e+22     2.95769805e+22       3.96771240     3.97045898   2.48048460e+22  2.91729821e+22           3.96771240         3.97045898       2.71884044e+22     2.71884044e+22           3.96771240         3.97045898       2.51005856e+22     2.95138802e+22            3.96771240          3.97045898        2.49881625e+22      2.93886463e+22            3.96771240          3.97045898        2.51568996e+22      2.95766160e+22        3.96771240      3.97045898    2.51569889e+22  2.95767104e+22
   3.97045898   3.97308350  3.21359740e+22  3.21359740e+22      3.97177124    3.97433472  3.21359740e+22  3.80223744e+22          3.97045898        3.97308350      3.18130737e+22    3.18130737e+22          3.97045898        3.97308350      2.95031207e+22    3.48431341e+22           3.97045898         3.97308350       2.91729821e+22     3.44531654e+22           3.97045898         3.97308350       2.95769805e+22     3.49169940e+22       3.97045898     3.97308350   2.91729821e+22  3.44531654e+22           3.97045898         3.97308350       3.20256244e+22     3.20256244e+22           3.97045898         3.97308350       2.95069265e+22     3.48387315e+22            3.97045898          3.97308350        2.93678587e+22      3.46833900e+22            3.97045898          3.97308350        2.95765936e+22      3.49165576e+22        3.97045898      3.97308350    2.95767104e+22  3.49166811e+22
   3.97308350   3.97558594  3.80223744e+22  3.80223744e+22      3.97433472    3.97677612  3.80223744e+22  4.51942943e+22          3.97308350        3.97558594      3.76623316e+22    3.76623316e+22          3.97308350        3.97558594      3.48248587e+22    4.13125232e+22           3.97308350         3.97558594       3.44531654e+22     4.08714979e+22           3.97308350         3.97558594       3.49169940e+22     4.14046585e+22       3.97308350     3.97558594   3.44531654e+22  4.08714979e+22           3.97308350         3.97558594       3.78847507e+22     3.78847507e+22           3.97308350         3.97558594       3.48297654e+22     4.13069215e+22            3.97308350          3.97558594        3.46565920e+22      4.11129094e+22            3.97308350          3.97558594        3.49165272e+22      4.14041325e+22        3.97308350      3.97558594    3.49166811e+22  4.14042957e+22
   3.97558594   3.97796631  4.51942943e+22  4.51942943e+22      3.97677612    3.97909546  4.51942943e+22  5.39828485e+22          3.97558594        3.97796631      4.47948574e+22    4.47948574e+22          3.97558594        3.97796631      4.12889436e+22    4.92159093e+22           3.97558594         3.97796631       4.08714979e+22     4.87182168e+22           3.97558594         3.97796631       4.14046585e+22     4.93316242e+22       3.97558594     3.97796631   4.08714979e+22  4.87182168e+22           3.97558594         3.97796631       4.50214910e+22     4.50214910e+22           3.97558594         3.97796631       4.12953177e+22     4.92087244e+22            3.97558594          3.97796631        4.10782349e+22      4.89647472e+22            3.97558594          3.97796631        4.14040911e+22      4.93309858e+22        3.97558594      3.97796631    4.14042957e+22  4.93312032e+22
   3.97796631   3.98022461  5.39828485e+22  5.39828485e+22      3.97909546    3.98129272  5.39828485e+22  6.48153379e+22          3.97796631        3.98022461      5.35428816e+22    5.35428816e+22          3.97796631        3.98022461      4.91853176e+22    5.89272838e+22           3.97796631         3.98022461       4.87182168e+22     5.83675463e+22           3.97796631         3.98022461       4.93316242e+22     5.90735905e+22       3.97796631     3.98022461   4.87182168e+22  5.83675463e+22           3.97796631         3.98022461       5.37644181e+22     5.37644181e+22           3.97796631         3.98022461       4.91936580e+22     5.89179957e+22            3.97796631          3.98022461        4.89197364e+22      5.86090999e+22            3.97796631          3.98022461        4.93309289e+22      5.90728097e+22        3.97796631      3.98022461    4.93312032e+22  5.90731019e+22
   3.98022461   3.98236084  6.48153379e+22  6.48153379e+22      3.98129272    3.98336792  6.48153379e+22  7.82449075e+22          3.98022461        3.98236084      6.43356750e+22    6.43356750e+22          3.98022461        3.98236084      5.88873979e+22    7.09301074e+22           3.98022461         3.98236084       5.83675463e+22     7.03038036e+22           3.98022461         3.98236084       5.90735905e+22     7.11163000e+22       3.98022461     3.98236084   5.83675463e+22  7.03038036e+22           3.98022461         3.98236084       6.45374383e+22     6.45374383e+22           3.98022461         3.98236084       5.88983857e+22     7.09180109e+22            3.98022461          3.98236084        5.85505291e+22      7.05243476e+22            3.98022461          3.98236084        5.90727313e+22      7.11153380e+22        3.98022461      3.98236084    5.90731019e+22  7.11157334e+22
   3.98236084   3.98437500  7.82449075e+22  7.82449075e+22      3.98336792    3.98532104  7.82449075e+22  9.49888836e+22          3.98236084        3.98437500      7.77296309e+22    7.77296309e+22          3.98236084        3.98437500      7.08778916e+22    8.58509888e+22           3.98236084         3.98437500       7.03038036e+22     8.51554582e+22           3.98236084         3.98437500       7.11163000e+22     8.60893971e+22       3.98236084     3.98437500   7.03038036e+22  8.51554582e+22           3.98236084         3.98437500       7.78891822e+22     7.78891822e+22           3.98236084         3.98437500       7.08924552e+22     8.58351277e+22            3.98236084          3.98437500        7.04480374e+22      8.53303270e+22            3.98236084          3.98437500        7.11152296e+22      8.60882028e+22        3.98236084      3.98437500    7.11157334e+22  8.60887416e+22
   3.98437500   3.98626709  9.49888836e+22  9.49888836e+22      3.98532104    3.98715210  9.49888836e+22  1.15977349e+23          3.98437500        3.98626709      9.44471886e+22    9.44471886e+22          3.98437500        3.98626709      8.57824412e+22    1.04502925e+23           3.98437500         3.98626709       8.51554582e+22     1.03738919e+23           3.98437500         3.98626709       8.60893971e+22     1.04809881e+23       3.98437500     3.98626709   8.51554582e+22  1.03738919e+23           3.98437500         3.98626709       9.45310271e+22     9.45310271e+22           3.98437500         3.98626709       8.58018421e+22     1.04482007e+23            3.98437500          3.98626709        8.52309607e+22      1.03831094e+23            3.98437500          3.98626709        8.60880531e+22      1.04808388e+23        3.98437500      3.98626709    8.60887416e+22  1.04809126e+23
   3.98626709   3.98803711  1.15977349e+23  1.15977349e+23      3.98715210    3.98886108  1.15977349e+23  1.42412605e+23          3.98626709        3.98803711      1.15426170e+23    1.15426170e+23          3.98626709        3.98803711      1.04412855e+23    1.27939440e+23           3.98626709         3.98803711       1.03738919e+23     1.27113420e+23           3.98626709         3.98803711       1.04809881e+23     1.28336465e+23       3.98626709     3.98803711   1.03738919e+23  1.27113420e+23           3.98626709         3.98803711       1.15385343e+23     1.15385343e+23           3.98626709         3.98803711       1.04438794e+23     1.27911733e+23            3.98626709          3.98803711        1.03702123e+23      1.27068563e+23            3.98626709          3.98803711        1.04808182e+23      1.28334587e+23        3.98626709      3.98803711    1.04809126e+23  1.28335601e+23
   3.98803711   3.98968506  1.42412605e+23  1.42412605e+23      3.98886108    3.99044800  1.42412605e+23  1.75837625e+23          3.98803711        3.98968506      1.41880136e+23    1.41880136e+23          3.98803711        3.98968506      1.27821304e+23    1.57519479e+23           3.98803711         3.98968506       1.27113420e+23     1.56646853e+23           3.98803711         3.98968506       1.28336465e+23     1.58034640e+23       3.98803711     3.98968506   1.27113420e+23  1.56646853e+23           3.98803711         3.98968506       1.41644706e+23     1.41644706e+23           3.98803711         3.98968506       1.27856035e+23     1.57482695e+23            3.98803711          3.98968506        1.26902371e+23      1.56387040e+23            3.98803711          3.98968506        1.28334307e+23      1.58032268e+23        3.98803711      3.98968506    1.28335601e+23  1.58033662e+23
   3.98968506   3.99121094  1.75837625e+23  1.75837625e+23      3.99044800    3.99191284  1.75837625e+23  2.18205849e+23          3.98968506        3.99121094      1.75367703e+23    1.75367703e+23          3.98968506        3.99121094      1.57365413e+23    1.94979184e+23           3.98968506         3.99121094       1.56646853e+23     1.94088553e+23           3.98968506         3.99121094       1.58034640e+23     1.95648412e+23       3.98968506     3.99121094   1.56646853e+23  1.94088553e+23           3.98968506         3.99121094       1.74840402e+23     1.74840402e+23           3.98968506         3.99121094       1.57411853e+23     1.94930382e+23            3.98968506          3.99121094        1.56175700e+23      1.93505104e+23            3.98968506          3.99121094        1.58031892e+23      1.95645412e+23        3.98968506      3.99121094    1.58033662e+23  1.95647321e+23
   3.99121094   3.99261475  2.18205849e+23  2.18205849e+23      3.99191284    3.99325562  2.18205849e+23  2.71933050e+23          3.99121094        3.99261475      2.17862672e+23    2.17862672e+23          3.99121094        3.99261475      1.94780539e+23    2.42498677e+23           3.99121094         3.99261475       1.94088553e+23     2.41636790e+23           3.99121094         3.99261475       1.95648412e+23     2.43366550e+23       3.99121094     3.99261475   1.94088553e+23  2.41636790e+23           3.99121094         3.99261475       2.16913008e+23     2.16913008e+23           3.99121094         3.99261475       1.94842298e+23     2.42434235e+23            3.99121094          3.99261475        1.93242355e+23      2.40583662e+23            3.99121094          3.99261475        1.95644923e+23      2.43362768e+23        3.99121094      3.99261475    1.95647321e+23  2.43365360e+23
   3.99261475   3.99389648  2.71933050e+23  2.71933050e+23      3.99325562    3.99447632  2.71933050e+23  3.39890699e+23          3.99261475        3.99389648      2.71804725e+23    2.71804725e+23          3.99261475        3.99389648      2.42247590e+23    3.02736410e+23           3.99261475         3.99389648       2.41636790e+23     3.01972659e+23           3.99261475         3.99389648       2.43366550e+23     3.03855369e+23       3.99261475     3.99389648   2.41636790e+23  3.01972659e+23           3.99261475         3.99389648       2.70266571e+23     2.70266571e+23           3.99261475         3.99389648       2.42328809e+23     3.02652200e+23            3.99261475          3.99389648        2.40269166e+23      3.00263977e+23            3.99261475          3.99389648        2.43362162e+23      3.03850650e+23        3.99261475      3.99389648    2.43365360e+23  3.03854111e+23
   3.99389648   3.99505615  3.39890699e+23  3.39890699e+23      3.99447632    3.99557495  3.39890699e+23  4.25265324e+23          3.99389648        3.99505615      3.40088265e+23    3.40088265e+23          3.99389648        3.99505615      3.02429258e+23    3.78776233e+23           3.99389648         3.99505615       3.01972659e+23     3.78203870e+23           3.99389648         3.99505615       3.03855369e+23     3.80202344e+23       3.99389648     3.99505615   3.01972659e+23  3.78203870e+23           3.99389648         3.99505615       3.37767073e+23     3.37767073e+23           3.99389648         3.99505615       3.02534047e+23     3.78668200e+23            3.99389648          3.99505615        2.99911397e+23      3.75622749e+23            3.99389648          3.99505615        3.03849956e+23      3.80196568e+23        3.99389648      3.99505615    3.03854111e+23  3.80201069e+23
   3.99505615   3.99609375  4.25265324e+23  4.25265324e+23      3.99557495    3.99655151  4.25265324e+23  5.31159887e+23          3.99505615        3.99609375      4.25911166e+23    4.25911166e+23          3.99505615        3.99609375      3.78420041e+23    4.73889727e+23           3.99505615         3.99609375       3.78203870e+23     4.73618462e+23           3.99505615         3.99609375       3.80202344e+23     4.75672030e+23       3.99505615     3.99609375   3.78203870e+23  4.73618462e+23           3.99505615         3.99609375       4.22611269e+23     4.22611269e+23           3.99505615         3.99609375       3.78551224e+23     4.73755158e+23            3.99505615          3.99609375        3.75273356e+23      4.69949181e+23            3.99505615          3.99609375        3.80195883e+23      4.75665189e+23        3.99505615      3.99609375    3.80201069e+23  4.75670808e+23
   3.99609375   3.99700928  5.31159887e+23  5.31159887e+23      3.99655151    3.99740601  5.31159887e+23  6.59766889e+23          3.99609375        3.99700928      5.32356803e+23    5.32356803e+23          3.99609375        3.99700928      4.73512171e+23    5.90963093e+23           3.99609375         3.99700928       4.73618462e+23     5.91095144e+23           3.99609375         3.99700928       4.75672030e+23     5.93122952e+23       3.99609375     3.99700928   4.73618462e+23  5.91095144e+23           3.99609375         3.99700928       5.27942908e+23     5.27942908e+23           3.99609375         3.99700928       4.73669082e+23     5.90802827e+23            3.99609375          3.99700928        4.69691314e+23      5.86194502e+23            3.99609375          3.99700928        4.75664709e+23      5.93115260e+23        3.99609375      3.99700928    4.75670808e+23  5.93121860e+23
   3.99700928   3.99780273  6.59766889e+23  6.59766889e+23      3.99740601    3.99813843  6.59766889e+23  8.10951101e+23          3.99700928        3.99780273      6.61539991e+23    6.61539991e+23          3.99700928        3.99780273      5.90624458e+23    7.31402588e+23           3.99700928         3.99780273       5.91095144e+23     7.31984839e+23           3.99700928         3.99780273       5.93122952e+23     7.33901082e+23       3.99700928     3.99780273   5.91095144e+23  7.31984839e+23           3.99700928         3.99780273       6.56043722e+23     6.56043722e+23           3.99700928         3.99780273       5.90799955e+23     7.31223995e+23            3.99700928          3.99780273        5.86183874e+23      7.25903570e+23            3.99700928          3.99780273        5.93115287e+23      7.33893088e+23        3.99700928      3.99780273    5.93121860e+23  7.33900178e+23
   3.99780273   3.99847412  8.10951101e+23  8.10951101e+23      3.99813843    3.99874878  8.10951101e+23  9.80251973e+23          3.99780273        3.99847412      8.13166751e+23    8.13166751e+23          3.99780273        3.99847412      7.31202374e+23    8.93393244e+23           3.99780273         3.99847412       7.31984839e+23     8.94348664e+23           3.99780273         3.99847412       7.33901082e+23     8.96091951e+23       3.99780273     3.99847412   7.31984839e+23  8.94348664e+23           3.99780273         3.99847412       8.06926360e+23     8.06926360e+23           3.99780273         3.99847412       7.31380379e+23     8.93212628e+23            3.99780273          3.99847412        7.26367182e+23      8.87485539e+23            3.99780273          3.99847412        7.33893942e+23      8.96084551e+23        3.99780273      3.99847412    7.33900178e+23  8.96091242e+23
   3.99847412   3.99902344  9.80251973e+23  9.80251973e+23      3.99874878    3.99923706  9.80251973e+23  1.15678752e+24          3.99847412        3.99902344      9.82549197e+23    9.82549197e+23          3.99847412        3.99902344      8.93455407e+23    1.06968082e+24           3.99847412         3.99902344       8.94348664e+23     1.07074973e+24           3.99847412         3.99902344       8.96091951e+23     1.07231736e+24       3.99847412     3.99902344   8.94348664e+23  1.07074973e+24           3.99847412         3.99902344       9.76315551e+23     9.76315551e+23           3.99847412         3.99902344       8.93611979e+23     1.06952227e+24            3.99847412          3.99902344        8.88674353e+23      1.06395675e+24            3.99847412          3.99902344        8.96086337e+23      1.07231157e+24        3.99847412      3.99902344    8.96091242e+23  1.07231679e+24
   3.99902344   3.99945068  1.15678752e+24  1.15678752e+24      3.99923706    3.99960327  1.15678752e+24  1.32229476e+24          3.99902344        3.99945068      1.15860057e+24    1.15860057e+24          3.99902344        3.99945068      1.07009828e+24    1.24569347e+24           3.99902344         3.99945068       1.07074973e+24     1.24645141e+24           3.99902344         3.99945068       1.07231736e+24     1.24791256e+24       3.99902344     3.99945068   1.07074973e+24  1.24645141e+24           3.99902344         3.99945068       1.15346988e+24     1.15346988e+24           3.99902344         3.99945068       1.07020966e+24     1.24558071e+24            3.99902344          3.99945068        1.06600788e+24      1.24093187e+24            3.99902344          3.99945068        1.07231390e+24      1.24790899e+24        3.99902344      3.99945068    1.07231679e+24  1.24791203e+24
   3.99945068   3.99975586  1.32229476e+24  1.32229476e+24      3.99960327    3.99984741  1.32229476e+24  1.45306924e+24          3.99945068        3.99975586      1.32305173e+24    1.32305173e+24          3.99945068        3.99975586      1.24643427e+24    1.39963305e+24           3.99945068         3.99975586       1.24645141e+24     1.39965205e+24           3.99945068         3.99975586       1.24791256e+24     1.40111133e+24       3.99945068     3.99975586   1.24645141e+24  1.39965205e+24           3.99945068         3.99975586       1.32008150e+24     1.32008150e+24           3.99945068         3.99975586       1.24649083e+24     1.39957553e+24            3.99945068          3.99975586        1.24365303e+24      1.39650997e+24            3.99945068          3.99975586        1.24791100e+24      1.40110972e+24        3.99945068      3.99975586    1.24791203e+24  1.40111078e+24
   3.99975586   3.99993896  1.45306924e+24  1.45306924e+24      3.99984741    3.99996948  1.45306924e+24  1.52581380e+24          3.99975586        3.99993896      1.45254282e+24    1.45254282e+24          3.99975586        3.99993896      1.40046899e+24    1.50631238e+24           3.99975586         3.99993896       1.39965205e+24     1.50543360e+24           3.99975586         3.99993896       1.40111133e+24     1.50695472e+24       3.99975586     3.99993896   1.39965205e+24  1.50543360e+24           3.99975586         3.99993896       1.45210630e+24     1.45210630e+24           3.99975586         3.99993896       1.40048419e+24     1.50629638e+24            3.99975586          3.99993896        1.39923137e+24      1.50498122e+24            3.99975586          3.99993896        1.40111075e+24      1.50695412e+24        3.99975586      3.99993896    1.40111078e+24  1.50695414e+24
   3.99993896   4.00000000  1.52581380e+24  1.52581380e+24      3.99996948    4.00003052  1.52581380e+24  1.56415568e+24          3.99993896        4.00000000      1.52439291e+24    1.52439291e+24          3.99993896        4.00000000      1.50687605e+24    1.54483102e+24           3.99993896         4.00000000       1.50543360e+24     1.54335223e+24           3.99993896         4.00000000       1.50695472e+24     1.54490969e+24       3.99993896     4.00000000   1.50543360e+24  1.54335223e+24           3.99993896         4.00000000       1.52569560e+24     1.52569560e+24           3.99993896         4.00000000       1.50687630e+24     1.54482996e+24            3.99993896          4.00000000        1.50672008e+24      1.54467112e+24            3.99993896          4.00000000        1.50695432e+24      1.54490929e+24        3.99993896      4.00000000    1.50695414e+24  1.54490909e+24
   4.00000000   4.00006104  1.56415568e+24  1.56415568e+24      4.00003052    4.00015259  1.56415568e+24  1.64098499e+24          4.00000000        4.00006104      1.56269997e+24    1.56269997e+24          4.00000000        4.00006104      1.54482977e+24    1.58356233e+24           4.00000000         4.00006104       1.54335223e+24     1.58204772e+24           4.00000000         4.00006104       1.54490969e+24     1.58364225e+24       4.00000000     4.00006104   1.54335223e+24  1.58204772e+24           4.00000000         4.00006104       1.56403560e+24     1.56403560e+24           4.00000000         4.00006104       1.54483002e+24     1.58356125e+24            4.00000000          4.00006104        1.54467131e+24      1.58339989e+24            4.00000000          4.00006104        1.54490929e+24      1.58364183e+24        4.00000000      4.00006104    1.54490909e+24  1.58364163e+24
   4.00006104   4.00024414  1.64098499e+24  1.64098499e+24      4.00015259    4.00039673  1.64098499e+24  1.79524268e+24          4.00006104        4.00024414      1.64039575e+24    1.64039575e+24          4.00006104        4.00024414      1.58295005e+24    1.69971277e+24           4.00006104         4.00024414       1.58204772e+24     1.69874377e+24           4.00006104         4.00024414       1.58364225e+24     1.70040497e+24       4.00006104     4.00024414   1.58204772e+24  1.69874377e+24           4.00006104         4.00024414       1.63994725e+24     1.63994725e+24           4.00006104         4.00024414       1.58296603e+24     1.69969590e+24            4.00006104          4.00024414        1.58161513e+24      1.69827938e+24            4.00006104          4.00024414        1.58364162e+24      1.70040431e+24        4.00006104      4.00024414    1.58364163e+24  1.70040431e+24
   4.00024414   4.00054932  1.79524268e+24  1.79524268e+24      4.00039673    4.00076294  1.79524268e+24  2.02527557e+24          4.00024414        4.00054932      1.79623240e+24    1.79623240e+24          4.00024414        4.00054932      1.69864137e+24    1.89360719e+24           4.00024414         4.00054932       1.69874377e+24     1.89372103e+24           4.00024414         4.00054932       1.70040497e+24     1.89537078e+24       4.00024414     4.00054932   1.69874377e+24  1.89372103e+24           4.00024414         4.00054932       1.79260160e+24     1.79260160e+24           4.00024414         4.00054932       1.69870461e+24     1.89354283e+24            4.00024414          4.00054932        1.69530988e+24      1.88989332e+24            4.00024414          4.00054932        1.70040328e+24      1.89536904e+24        4.00024414      4.00054932    1.70040431e+24  1.89537009e+24
   4.00054932   4.00097656  2.02527557e+24  2.02527557e+24      4.00076294    4.00125122  2.02527557e+24  2.32229627e+24          4.00054932        4.00097656      2.02817132e+24    2.02817132e+24          4.00054932        4.00097656      1.89240188e+24    2.16111576e+24           4.00054932         4.00097656       1.89372103e+24     2.16262161e+24           4.00054932         4.00097656       1.89537078e+24     2.16408466e+24       4.00054932     4.00097656   1.89372103e+24  2.16262161e+24           4.00054932         4.00097656       2.02083334e+24     2.02083334e+24           4.00054932         4.00097656       1.89253228e+24     2.16098393e+24            4.00054932          4.00097656        1.88686921e+24      2.15479747e+24            4.00054932          4.00097656        1.89536722e+24      2.16408101e+24        4.00054932      4.00097656    1.89537009e+24  2.16408400e+24
   4.00097656   4.00152588  2.32229627e+24  2.32229627e+24      4.00125122    4.00186157  2.32229627e+24  2.66590306e+24          4.00097656        4.00152588      2.32679809e+24    2.32679809e+24          4.00097656        4.00152588      2.16022754e+24    2.48821799e+24           4.00097656         4.00152588       2.16262161e+24     2.49097458e+24           4.00097656         4.00152588       2.16408466e+24     2.49207511e+24       4.00097656     4.00152588   2.16262161e+24  2.49097458e+24           4.00097656         4.00152588       2.31652706e+24     2.31652706e+24           4.00097656         4.00152588       2.16040806e+24     2.48803596e+24            4.00097656          4.00152588        2.15307484e+24      2.47997928e+24            4.00097656          4.00152588        2.16407970e+24      2.49207004e+24        4.00097656      4.00152588    2.16408400e+24  2.49207453e+24
   4.00152588   4.00219727  2.66590306e+24  2.66590306e+24      4.00186157    4.00259399  2.66590306e+24  3.02395281e+24          4.00152588        4.00219727      2.67107730e+24    2.67107730e+24          4.00152588        4.00219727      2.48803194e+24    2.84781316e+24           4.00152588         4.00219727       2.49097458e+24     2.85118001e+24           4.00152588         4.00219727       2.49207511e+24     2.85185633e+24       4.00152588     4.00219727   2.49097458e+24  2.85118001e+24           4.00152588         4.00219727       2.65985401e+24     2.65985401e+24           4.00152588         4.00219727       2.48821292e+24     2.84763096e+24            4.00152588          4.00219727        2.48050744e+24      2.83920058e+24            4.00152588          4.00219727        2.49207047e+24      2.85185160e+24        4.00152588      4.00219727    2.49207453e+24  2.85185584e+24
   4.00219727   4.00299072  3.02395281e+24  3.02395281e+24      4.00259399    4.00344849  3.02395281e+24  3.35943514e+24          4.00219727        4.00299072      3.02864189e+24    3.02864189e+24          4.00219727        4.00299072      2.84839359e+24    3.20297197e+24           4.00219727         4.00299072       2.85118001e+24     3.20610377e+24           4.00219727         4.00299072       2.85185633e+24     3.20643471e+24       4.00219727     4.00299072   2.85118001e+24  3.20610377e+24           4.00219727         4.00299072       3.01876871e+24     3.01876871e+24           4.00219727         4.00299072       2.84852841e+24     3.20283645e+24            4.00219727          4.00299072        2.84188464e+24      3.19565277e+24            4.00219727          4.00299072        2.85185336e+24      3.20643170e+24        4.00219727      4.00299072    2.85185584e+24  3.20643427e+24
   4.00299072   4.00390625  3.35943514e+24  3.35943514e+24      4.00344849    4.00442505  3.35943514e+24  3.64184024e+24          4.00299072        4.00390625      3.36285663e+24    3.36285663e+24          4.00299072        4.00390625      3.20400071e+24    3.51730230e+24           4.00299072         4.00390625       3.20610377e+24     3.51960950e+24           4.00299072         4.00390625       3.20643471e+24     3.51973630e+24       4.00299072     4.00390625   3.20610377e+24  3.51960950e+24           4.00299072         4.00390625       3.35578834e+24     3.35578834e+24           4.00299072         4.00390625       3.20407617e+24     3.51722655e+24            4.00299072          4.00390625        3.19936424e+24      3.51221245e+24            4.00299072          4.00390625        3.20643340e+24      3.51973498e+24        4.00299072      4.00390625    3.20643427e+24  3.51973584e+24
   4.00390625   4.00494385  3.64184024e+24  3.64184024e+24      4.00442505    4.00552368  3.64184024e+24  3.85601229e+24          4.00390625        4.00494385      3.64387612e+24    3.64387612e+24          4.00390625        4.00494385      3.51832419e+24    3.76676801e+24           4.00390625         4.00494385       3.51960950e+24     3.76814275e+24           4.00390625         4.00494385       3.51973630e+24     3.76818012e+24       4.00390625     4.00494385   3.51960950e+24  3.76814275e+24           4.00390625         4.00494385       3.63972304e+24     3.63972304e+24           4.00390625         4.00494385       3.51835624e+24     3.76673587e+24            4.00390625          4.00494385        3.51559740e+24      3.76384868e+24            4.00390625          4.00494385        3.51973589e+24      3.76817972e+24        4.00390625      4.00494385    3.51973584e+24  3.76817965e+24
   4.00494385   4.00610352  3.85601229e+24  3.85601229e+24      4.00552368    4.00674438  3.85601229e+24  4.00325951e+24          4.00494385        4.00610352      3.85701324e+24    3.85701324e+24          4.00494385        4.00610352      3.76749767e+24    3.94520928e+24           4.00494385         4.00610352       3.76814275e+24     3.94588373e+24           4.00494385         4.00610352       3.76818012e+24     3.94589174e+24       4.00494385     4.00610352   3.76814275e+24  3.94588373e+24           4.00494385         4.00610352       3.85498844e+24     3.85498844e+24           4.00494385         4.00610352       3.76750814e+24     3.94519879e+24            4.00494385          4.00610352        3.76616409e+24      3.94381280e+24            4.00494385          4.00610352        3.76818003e+24      3.94589165e+24        4.00494385      4.00610352    3.76817965e+24  3.94589124e+24
   4.00610352   4.00738525  4.00325951e+24  4.00325951e+24      4.00674438    4.00808716  4.00325951e+24  4.09577874e+24          4.00610352        4.00738525      4.00367211e+24    4.00367211e+24          4.00610352        4.00738525      3.94561372e+24    4.06118330e+24           4.00610352         4.00738525       3.94588373e+24     4.06146048e+24           4.00610352         4.00738525       3.94589174e+24     4.06146132e+24       4.00610352     4.00738525   3.94588373e+24  4.06146048e+24           4.00610352         4.00738525       4.00284202e+24     4.00284202e+24           4.00610352         4.00738525       3.94561639e+24     4.06118062e+24            4.00610352          4.00738525        3.94506526e+24      4.06061878e+24            4.00610352          4.00738525        3.94589172e+24      4.06146131e+24        4.00610352      4.00738525    3.94589124e+24  4.06146081e+24
   4.00738525   4.00878906  4.09577874e+24  4.09577874e+24      4.00808716    4.00955200  4.09577874e+24  4.14933967e+24          4.00738525        4.00878906      4.09592345e+24    4.09592345e+24          4.00738525        4.00878906      4.06136467e+24    4.13028947e+24           4.00738525         4.00878906       4.06146048e+24     4.13038642e+24           4.00738525         4.00878906       4.06146132e+24     4.13038613e+24       4.00738525     4.00878906   4.06146048e+24  4.13038642e+24           4.00738525         4.00878906       4.09563325e+24     4.09563325e+24           4.00738525         4.00878906       4.06136521e+24     4.13028893e+24            4.00738525          4.00878906        4.06117247e+24      4.13009402e+24            4.00738525          4.00878906        4.06146132e+24      4.13038613e+24        4.00738525      4.00878906    4.06146081e+24  4.13038561e+24
   4.00878906   4.01031494  4.14933967e+24  4.14933967e+24      4.00955200    4.01113892  4.14933967e+24  4.17810789e+24          4.00878906        4.01031494      4.14938344e+24    4.14938344e+24          4.00878906        4.01031494      4.13035714e+24    4.16835119e+24           4.00878906         4.01031494       4.13038642e+24     4.16838045e+24           4.00878906         4.01031494       4.13038613e+24     4.16838018e+24       4.00878906     4.01031494   4.13038642e+24  4.16838045e+24           4.00878906         4.01031494       4.14929566e+24     4.14929566e+24           4.00878906         4.01031494       4.13035722e+24     4.16835110e+24            4.00878906          4.01031494        4.13029890e+24      4.16829242e+24            4.00878906          4.01031494        4.13038613e+24      4.16838018e+24        4.00878906      4.01031494    4.13038561e+24  4.16837966e+24
   4.01031494   4.01196289  4.17810789e+24  4.17810789e+24      4.01113892    4.01284790  4.17810789e+24  4.19251962e+24          4.01031494        4.01196289      4.17811945e+24    4.17811945e+24          4.01031494        4.01196289      4.16837262e+24    4.18785074e+24           4.01031494         4.01196289       4.16838045e+24     4.18785845e+24           4.01031494         4.01196289       4.16838018e+24     4.18785830e+24       4.01031494     4.01196289   4.16838045e+24  4.18785845e+24           4.01031494         4.01196289       4.17809601e+24     4.17809601e+24           4.01031494         4.01196289       4.16837263e+24     4.18785072e+24            4.01031494          4.01196289        4.16835699e+24      4.18783504e+24            4.01031494          4.01196289        4.16838018e+24      4.18785830e+24        4.01031494      4.01196289    4.16837966e+24  4.18785778e+24
   4.01196289   4.01373291  4.19251962e+24  4.19251962e+24      4.01284790    4.01467896  4.19251962e+24  4.19927802e+24          4.01196289        4.01373291      4.19252232e+24    4.19252232e+24          4.01196289        4.01373291      4.18785657e+24    4.19718440e+24           4.01196289         4.01373291       4.18785845e+24     4.19718620e+24           4.01196289         4.01373291       4.18785830e+24     4.19718613e+24       4.01196289     4.01373291   4.18785845e+24  4.19718620e+24           4.01196289         4.01373291       4.19251650e+24     4.19251650e+24           4.01196289         4.01373291       4.18785658e+24     4.19718440e+24            4.01196289          4.01373291        4.18785259e+24      4.19718041e+24            4.01196289          4.01373291        4.18785830e+24      4.19718613e+24        4.01196289      4.01373291    4.18785778e+24  4.19718560e+24
   4.01373291   4.01562500  4.19927802e+24  4.19927802e+24      4.01467896    4.01663208  4.19927802e+24  4.20225193e+24          4.01373291        4.01562500      4.19927859e+24    4.19927859e+24          4.01373291        4.01562500      4.19718578e+24    4.20137061e+24           4.01373291         4.01562500       4.19718620e+24     4.20137099e+24           4.01373291         4.01562500       4.19718613e+24     4.20137096e+24       4.01373291     4.01562500   4.19718620e+24  4.20137099e+24           4.01373291         4.01562500       4.19927697e+24     4.19927697e+24           4.01373291         4.01562500       4.19718578e+24     4.20137061e+24            4.01373291          4.01562500        4.19718456e+24      4.20136939e+24            4.01373291          4.01562500        4.19718613e+24      4.20137096e+24        4.01373291      4.01562500    4.19718560e+24  4.20137043e+24
   4.01562500   4.01763916  4.20225193e+24  4.20225193e+24      4.01663208    4.01870728  4.20225193e+24  4.20348167e+24          4.01562500        4.01763916      4.20225204e+24    4.20225204e+24          4.01562500        4.01763916      4.20137090e+24    4.20313303e+24           4.01562500         4.01763916       4.20137099e+24     4.20313310e+24           4.01562500         4.01763916       4.20137096e+24     4.20313309e+24       4.01562500     4.01763916   4.20137099e+24  4.20313310e+24           4.01562500         4.01763916       4.20225131e+24     4.20225131e+24           4.01562500         4.01763916       4.20137090e+24     4.20313302e+24            4.01562500          4.01763916        4.20137025e+24      4.20313237e+24            4.01562500          4.01763916        4.20137096e+24      4.20313309e+24        4.01562500      4.01763916    4.20137043e+24  4.20313256e+24
   4.01763916   4.01977539  4.20348167e+24  4.20348167e+24      4.01870728    4.02090454  4.20348167e+24  4.20395997e+24          4.01763916        4.01977539      4.20348169e+24    4.20348169e+24          4.01763916        4.01977539      4.20313308e+24    4.20383027e+24           4.01763916         4.01977539       4.20313310e+24     4.20383028e+24           4.01763916         4.01977539       4.20313309e+24     4.20383028e+24       4.01763916     4.01977539   4.20313310e+24  4.20383028e+24           4.01763916         4.01977539       4.20348113e+24     4.20348113e+24           4.01763916         4.01977539       4.20313308e+24     4.20383027e+24            4.01763916          4.01977539        4.20313253e+24      4.20382972e+24            4.01763916          4.01977539        4.20313309e+24      4.20383028e+24        4.01763916      4.01977539    4.20313256e+24  4.20382975e+24
   4.01977539   4.02203369  4.20395997e+24  4.20395997e+24      4.02090454    4.02322388  4.20395997e+24  4.20413505e+24          4.01977539        4.02203369      4.20395997e+24    4.20395997e+24          4.01977539        4.02203369      4.20383028e+24    4.20408966e+24           4.01977539         4.02203369       4.20383028e+24     4.20408966e+24           4.01977539         4.02203369       4.20383028e+24     4.20408966e+24       4.01977539     4.02203369   4.20383028e+24  4.20408966e+24           4.01977539         4.02203369       4.20395944e+24     4.20395944e+24           4.01977539         4.02203369       4.20383028e+24     4.20408966e+24            4.01977539          4.02203369        4.20382975e+24      4.20408913e+24            4.01977539          4.02203369        4.20383028e+24      4.20408966e+24        4.01977539      4.02203369    4.20382975e+24  4.20408913e+24
   4.02203369   4.02441406  4.20413505e+24  4.20413505e+24      4.02322388    4.02566528  4.20413505e+24  4.20419539e+24          4.02203369        4.02441406      4.20413505e+24    4.20413505e+24          4.02203369        4.02441406      4.20408966e+24    4.20418044e+24           4.02203369         4.02441406       4.20408966e+24     4.20418044e+24           4.02203369         4.02441406       4.20408966e+24     4.20418044e+24       4.02203369     4.02441406   4.20408966e+24  4.20418044e+24           4.02203369         4.02441406       4.20413452e+24     4.20413452e+24           4.02203369         4.02441406       4.20408966e+24     4.20418044e+24            4.02203369          4.02441406        4.20408913e+24      4.20417991e+24            4.02203369          4.02441406        4.20408966e+24      4.20418044e+24        4.02203369      4.02441406    4.20408913e+24  4.20417991e+24
   4.02441406   4.02691650  4.20419539e+24  4.20419539e+24      4.02566528    4.02822876  4.20419539e+24  4.20421498e+24          4.02441406        4.02691650      4.20419539e+24    4.20419539e+24          4.02441406        4.02691650      4.20418044e+24    4.20421034e+24           4.02441406         4.02691650       4.20418044e+24     4.20421034e+24           4.02441406         4.02691650       4.20418044e+24     4.20421034e+24       4.02441406     4.02691650   4.20418044e+24  4.20421034e+24           4.02441406         4.02691650       4.20419486e+24     4.20419486e+24           4.02441406         4.02691650       4.20418044e+24     4.20421034e+24            4.02441406          4.02691650        4.20417991e+24      4.20420981e+24            4.02441406          4.02691650        4.20418044e+24      4.20421034e+24        4.02441406      4.02691650    4.20417991e+24  4.20420981e+24
   4.02691650   4.02954102  4.20421498e+24  4.20421498e+24      4.02822876    4.03091431  4.20421498e+24  4.20422096e+24          4.02691650        4.02954102      4.20421498e+24    4.20421498e+24          4.02691650        4.02954102      4.20421034e+24    4.20421961e+24           4.02691650         4.02954102       4.20421034e+24     4.20421961e+24           4.02691650         4.02954102       4.20421034e+24     4.20421961e+24       4.02691650     4.02954102   4.20421034e+24  4.20421961e+24           4.02691650         4.02954102       4.20421445e+24     4.20421445e+24           4.02691650         4.02954102       4.20421034e+24     4.20421961e+24            4.02691650          4.02954102        4.20420981e+24      4.20421909e+24            4.02691650          4.02954102        4.20421034e+24      4.20421961e+24        4.02691650      4.02954102    4.20420981e+24  4.20421909e+24
   4.02954102   4.03228760  4.20422096e+24  4.20422096e+24      4.03091431    4.03372192  4.20422096e+24  4.20422269e+24          4.02954102        4.03228760      4.20422096e+24    4.20422096e+24          4.02954102        4.03228760      4.20421961e+24    4.20422232e+24           4.02954102         4.03228760       4.20421961e+24     4.20422232e+24           4.02954102         4.03228760       4.20421961e+24     4.20422232e+24       4.02954102     4.03228760   4.20421961e+24  4.20422232e+24           4.02954102         4.03228760       4.20422044e+24     4.20422044e+24           4.02954102         4.03228760       4.20421961e+24     4.20422232e+24            4.02954102          4.03228760        4.20421909e+24      4.20422179e+24            4.02954102          4.03228760        4.20421961e+24      4.20422232e+24        4.02954102      4.03228760    4.20421909e+24  4.20422179e+24
   4.03228760   4.03515625  4.20422269e+24  4.20422269e+24      4.03372192    4.03665161  4.20422269e+24  4.20422316e+24          4.03228760        4.03515625      4.20422269e+24    4.20422269e+24          4.03228760        4.03515625      4.20422232e+24    4.20422306e+24           4.03228760         4.03515625       4.20422232e+24     4.20422306e+24           4.03228760         4.03515625       4.20422232e+24     4.20422306e+24       4.03228760     4.03515625   4.20422232e+24  4.20422306e+24           4.03228760         4.03515625       4.20422217e+24     4.20422217e+24           4.03228760         4.03515625       4.20422232e+24     4.20422306e+24            4.03228760          4.03515625        4.20422179e+24      4.20422254e+24            4.03228760          4.03515625        4.20422232e+24      4.20422306e+24        4.03228760      4.03515625    4.20422179e+24  4.20422254e+24
   4.03515625   4.03814697  4.20422316e+24  4.20422316e+24      4.03665161    4.03970337  4.20422316e+24  4.20422328e+24          4.03515625        4.03814697      4.20422316e+24    4.20422316e+24          4.03515625        4.03814697      4.20422306e+24    4.20422325e+24           4.03515625         4.03814697       4.20422306e+24     4.20422325e+24           4.03515625         4.03814697       4.20422306e+24     4.20422325e+24       4.03515625     4.03814697   4.20422306e+24  4.20422325e+24           4.03515625         4.03814697       4.20422264e+24     4.20422264e+24           4.03515625         4.03814697       4.20422306e+24     4.20422325e+24            4.03515625          4.03814697        4.20422254e+24      4.20422273e+24            4.03515625          4.03814697        4.20422306e+24      4.20422325e+24        4.03515625      4.03814697    4.20422254e+24  4.20422273e+24
   4.03814697   4.04125977  4.20422328e+24  4.20422328e+24      4.03970337    4.04287720  4.20422328e+24  4.20422331e+24          4.03814697        4.04125977      4.20422328e+24    4.20422328e+24          4.03814697        4.04125977      4.20422325e+24    4.20422330e+24           4.03814697         4.04125977       4.20422325e+24     4.20422330e+24           4.03814697         4.04125977       4.20422325e+24     4.20422330e+24       4.03814697     4.04125977   4.20422325e+24  4.20422330e+24           4.03814697         4.04125977       4.20422276e+24     4.20422276e+24           4.03814697         4.04125977       4.20422325e+24     4.20422330e+24            4.03814697          4.04125977        4.20422273e+24      4.20422278e+24            4.03814697          4.04125977        4.20422325e+24      4.20422330e+24        4.03814697      4.04125977    4.20422273e+24  4.20422278e+24
   4.04125977   4.04449463  4.20422331e+24  4.20422331e+24      4.04287720    4.04617310  4.20422331e+24  4.20422331e+24          4.04125977        4.04449463      4.20422331e+24    4.20422331e+24          4.04125977        4.04449463      4.20422330e+24    4.20422331e+24           4.04125977         4.04449463       4.20422330e+24     4.20422331e+24           4.04125977         4.04449463       4.20422330e+24     4.20422331e+24       4.04125977     4.04449463   4.20422330e+24  4.20422331e+24           4.04125977         4.04449463       4.20422279e+24     4.20422279e+24           4.04125977         4.04449463       4.20422330e+24     4.20422331e+24            4.04125977          4.04449463        4.20422278e+24      4.20422279e+24            4.04125977          4.04449463        4.20422330e+24      4.20422331e+24        4.04125977      4.04449463    4.20422278e+24  4.20422279e+24
   4.04449463   4.04785156  4.20422331e+24  4.20422331e+24      4.04617310    4.04959106  4.20422331e+24  4.20422332e+24          4.04449463        4.04785156      4.20422331e+24    4.20422331e+24          4.04449463        4.04785156      4.20422331e+24    4.20422332e+24           4.04449463         4.04785156       4.20422331e+24     4.20422332e+24           4.04449463         4.04785156       4.20422331e+24     4.20422332e+24       4.04449463     4.04785156   4.20422331e+24  4.20422332e+24           4.04449463         4.04785156       4.20422279e+24     4.20422279e+24           4.04449463         4.04785156       4.20422331e+24     4.20422331e+24            4.04449463          4.04785156        4.20422279e+24      4.20422279e+24            4.04449463          4.04785156        4.20422331e+24      4.20422331e+24        4.04449463      4.04785156    4.20422279e+24  4.20422279e+24
   4.04785156   4.05133057  4.20422332e+24  4.20422332e+24      4.04959106    4.05313110  4.20422332e+24  4.20422332e+24          4.04785156        4.05133057      4.20422332e+24    4.20422332e+24          4.04785156        4.05133057      4.20422332e+24    4.20422332e+24           4.04785156         4.05133057       4.20422332e+24     4.20422332e+24           4.04785156         4.05133057       4.20422332e+24     4.20422332e+24       4.04785156     4.05133057   4.20422332e+24  4.20422332e+24           4.04785156         4.05133057       4.20422280e+24     4.20422280e+24           4.04785156         4.05133057       4.20422331e+24     4.20422331e+24            4.04785156          4.05133057        4.20422279e+24      4.20422280e+24            4.04785156          4.05133057        4.20422331e+24      4.20422331e+24        4.04785156      4.05133057    4.20422279e+24  4.20422280e+24
   4.05133057   4.05493164  4.20422332e+24  4.20422332e+24      4.05313110    4.05679321  4.20422332e+24  4.20422332e+24          4.05133057        4.05493164      4.20422332e+24    4.20422332e+24          4.05133057        4.05493164      4.20422332e+24    4.20422332e+24           4.05133057         4.05493164       4.20422332e+24     4.20422332e+24           4.05133057         4.05493164       4.20422332e+24     4.20422332e+24       4.05133057     4.05493164   4.20422332e+24  4.20422332e+24           4.05133057         4.05493164       4.20422280e+24     4.20422280e+24           4.05133057         4.05493164       4.20422332e+24     4.20422332e+24            4.05133057          4.05493164        4.20422280e+24      4.20422280e+24            4.05133057          4.05493164        4.20422332e+24      4.20422332e+24        4.05133057      4.05493164    4.20422280e+24  4.20422280e+24
   4.05493164   4.05865479  4.20422332e+24  4.20422332e+24      4.05679321    4.06057739  4.20422332e+24  4.20422332e+24          4.05493164        4.05865479      4.20422332e+24    4.20422332e+24          4.05493164        4.05865479      4.20422332e+24    4.20422332e+24           4.05493164         4.05865479       4.20422332e+24     4.20422332e+24           4.05493164         4.05865479       4.20422332e+24     4.20422332e+24       4.05493164     4.05865479   4.20422332e+24  4.20422332e+24           4.05493164         4.05865479       4.20422280e+24     4.20422280e+24           4.05493164         4.05865479       4.20422332e+24     4.20422332e+24            4.05493164          4.05865479        4.20422280e+24      4.20422280e+24            4.05493164          4.05865479        4.20422332e+24      4.20422332e+24        4.05493164      4.05865479    4.20422280e+24  4.20422280e+24
   4.05865479   4.06250000  4.20422332e+24  4.20422332e+24      4.06057739    4.06448364  4.20422332e+24  4.20422332e+24          4.05865479        4.06250000      4.20422332e+24    4.20422332e+24          4.05865479        4.06250000      4.20422332e+24    4.20422332e+24           4.05865479         4.06250000       4.20422332e+24     4.20422332e+24           4.05865479         4.06250000       4.20422332e+24     4.20422332e+24       4.05865479     4.06250000   4.20422332e+24  4.20422332e+24           4.05865479         4.06250000       4.20422280e+24     4.20422280e+24           4.05865479         4.06250000       4.20422332e+24     4.20422332e+24            4.05865479          4.06250000        4.20422280e+24      4.20422280e+24            4.05865479          4.06250000        4.20422332e+24      4.20422332e+24        4.05865479      4.06250000    4.20422280e+24  4.20422280e+24
   4.06250000   4.06646729  4.20422332e+24  4.20422332e+24      4.06448364    4.06851196  4.20422332e+24  4.20422332e+24          4.06250000        4.06646729      4.20422332e+24    4.20422332e+24          4.06250000        4.06646729      4.20422332e+24    4.20422332e+24           4.06250000         4.06646729       4.20422332e+24     4.20422332e+24           4.06250000         4.06646729       4.20422332e+24     4.20422332e+24       4.06250000     4.06646729   4.20422332e+24  4.20422332e+24           4.06250000         4.06646729       4.20422280e+24     4.20422280e+24           4.06250000         4.06646729       4.20422332e+24     4.20422332e+24            4.06250000          4.06646729        4.20422280e+24      4.20422280e+24            4.06250000          4.06646729        4.20422332e+24      4.20422332e+24        4.06250000      4.06646729    4.20422280e+24  4.20422280e+24
   4.06646729   4.07055664  4.20422332e+24  4.20422332e+24      4.06851196    4.07266235  4.20422332e+24  4.20422332e+24          4.06646729        4.07055664      4.20422332e+24    4.20422332e+24          4.06646729        4.07055664      4.20422332e+24    4.20422332e+24           4.06646729         4.07055664       4.20422332e+24     4.20422332e+24           4.06646729         4.07055664       4.20422332e+24     4.20422332e+24       4.06646729     4.07055664   4.20422332e+24  4.20422332e+24           4.06646729         4.07055664       4.20422280e+24     4.20422280e+24           4.06646729         4.07055664       4.20422332e+24     4.20422332e+24            4.06646729          4.07055664        4.20422280e+24      4.20422280e+24            4.06646729          4.07055664        4.20422332e+24      4.20422332e+24        4.06646729      4.07055664    4.20422280e+24  4.20422280e+24
   4.07055664   4.07476807  4.20422332e+24  4.20422332e+24      4.07266235    4.07693481  4.20422332e+24  4.20422332e+24          4.07055664        4.07476807      4.20422332e+24    4.20422332e+24          4.07055664        4.07476807      4.20422332e+24    4.20422332e+24           4.07055664         4.07476807       4.20422332e+24     4.20422332e+24           4.07055664         4.07476807       4.20422332e+24     4.20422332e+24       4.07055664     4.07476807   4.20422332e+24  4.20422332e+24           4.07055664         4.07476807       4.20422280e+24     4.20422280e+24           4.07055664         4.07476807       4.20422332e+24     4.20422332e+24            4.07055664          4.07476807        4.20422280e+24      4.20422280e+24            4.07055664          4.07476807        4.20422332e+24      4.20422332e+24        4.07055664      4.07476807    4.20422280e+24  4.20422280e+24
   4.07476807   4.07910156  4.20422332e+24  4.20422332e+24      4.07693481    4.08132935  4.20422332e+24  4.20422332e+24          4.07476807        4.07910156      4.20422332e+24    4.20422332e+24          4.07476807        4.07910156      4.20422332e+24    4.20422332e+24           4.07476807         4.07910156       4.20422332e+24     4.20422332e+24           4.07476807         4.07910156       4.20422332e+24     4.20422332e+24       4.07476807     4.07910156   4.20422332e+24  4.20422332e+24           4.07476807         4.07910156       4.20422280e+24     4.20422280e+24           4.07476807         4.07910156       4.20422332e+24     4.20422332e+24            4.07476807          4.07910156        4.20422280e+24      4.20422280e+24            4.07476807          4.07910156        4.20422332e+24      4.20422332e+24        4.07476807      4.07910156    4.20422280e+24  4.20422280e+24
   4.07910156   4.08355713  4.20422332e+24  4.20422332e+24      4.08132935    4.08584595  4.20422332e+24  4.20422332e+24          4.07910156        4.08355713      4.20422332e+24    4.20422332e+24          4.07910156        4.08355713      4.20422332e+24    4.20422332e+24           4.07910156         4.08355713       4.20422332e+24     4.20422332e+24           4.07910156         4.08355713       4.20422332e+24     4.20422332e+24       4.07910156     4.08355713   4.20422332e+24  4.20422332e+24           4.07910156         4.08355713       4.20422280e+24     4.20422280e+24           4.07910156         4.08355713       4.20422332e+24     4.20422332e+24            4.07910156          4.08355713        4.20422280e+24      4.20422280e+24            4.07910156          4.08355713        4.20422332e+24      4.20422332e+24        4.07910156      4.08355713    4.20422280e+24  4.20422280e+24
   4.08355713   4.08813477  4.20422332e+24  4.20422332e+24      4.08584595    4.09048462  4.20422332e+24  4.20422332e+24          4.08355713        4.08813477      4.20422332e+24    4.20422332e+24          4.08355713        4.08813477      4.20422332e+24    4.20422332e+24           4.08355713         4.08813477       4.20422332e+24     4.20422332e+24           4.08355713         4.08813477       4.20422332e+24     4.20422332e+24       4.08355713     4.08813477   4.20422332e+24  4.20422332e+24           4.08355713         4.08813477       4.20422281e+24     4.20422281e+24           4.08355713         4.08813477       4.20422332e+24     4.20422332e+24            4.08355713          4.08813477        4.20422280e+24      4.20422281e+24            4.08355713          4.08813477        4.20422332e+24      4.20422332e+24        4.08355713      4.08813477    4.20422280e+24  4.20422281e+24
   4.08813477   4.09283447  4.20422332e+24  4.20422332e+24      4.09048462    4.09524536  4.20422332e+24  4.20422332e+24          4.08813477        4.09283447      4.20422332e+24    4.20422332e+24          4.08813477        4.09283447      4.20422332e+24    4.20422332e+24           4.08813477         4.09283447       4.20422332e+24     4.20422332e+24           4.08813477         4.09283447       4.20422332e+24     4.20422332e+24       4.08813477     4.09283447   4.20422332e+24  4.20422332e+24           4.08813477         4.09283447       4.20422281e+24     4.20422281e+24           4.08813477         4.09283447       4.20422332e+24     4.20422332e+24            4.08813477          4.09283447        4.20422281e+24      4.20422281e+24            4.08813477          4.09283447        4.20422332e+24      4.20422332e+24        4.08813477      4.09283447    4.20422281e+24  4.20422281e+24
   4.09283447   4.09765625  4.20422332e+24  4.20422332e+24      4.09524536    4.10012817  4.20422332e+24  4.20422332e+24          4.09283447        4.09765625      4.20422332e+24    4.20422332e+24          4.09283447        4.09765625      4.20422332e+24    4.20422332e+24           4.09283447         4.09765625       4.20422332e+24     4.20422332e+24           4.09283447         4.09765625       4.20422332e+24     4.20422332e+24       4.09283447     4.09765625   4.20422332e+24  4.20422332e+24           4.09283447         4.09765625       4.20422281e+24     4.20422281e+24           4.09283447         4.09765625       4.20422332e+24     4.20422332e+24            4.09283447          4.09765625        4.20422281e+24      4.20422281e+24            4.09283447          4.09765625        4.20422332e+24      4.20422332e+24        4.09283447      4.09765625    4.20422281e+24  4.20422281e+24
   4.09765625   4.10260010  4.20422332e+24  4.20422332e+24      4.10012817    4.10513306  4.20422332e+24  4.20422332e+24          4.09765625        4.10260010      4.20422332e+24    4.20422332e+24          4.09765625        4.10260010      4.20422332e+24    4.20422332e+24           4.09765625         4.10260010       4.20422332e+24     4.20422332e+24           4.09765625         4.10260010       4.20422332e+24     4.20422332e+24       4.09765625     4.10260010   4.20422332e+24  4.20422332e+24           4.09765625         4.10260010       4.20422281e+24     4.20422281e+24           4.09765625         4.10260010       4.20422332e+24     4.20422332e+24            4.09765625          4.10260010        4.20422281e+24      4.20422281e+24            4.09765625          4.10260010        4.20422332e+24      4.20422332e+24        4.09765625      4.10260010    4.20422281e+24  4.20422281e+24
   4.10260010   4.10766602  4.20422332e+24  4.20422332e+24      4.10513306    4.11026001  4.20422332e+24  4.20422332e+24          4.10260010        4.10766602      4.20422332e+24    4.20422332e+24          4.10260010        4.10766602      4.20422332e+24    4.20422332e+24           4.10260010         4.10766602       4.20422332e+24     4.20422332e+24           4.10260010         4.10766602       4.20422332e+24     4.20422332e+24       4.10260010     4.10766602   4.20422332e+24  4.20422332e+24           4.10260010         4.10766602       4.20422281e+24     4.20422281e+24           4.10260010         4.10766602       4.20422332e+24     4.20422332e+24            4.10260010          4.10766602        4.20422281e+24      4.20422281e+24            4.10260010          4.10766602        4.20422332e+24      4.20422332e+24        4.10260010      4.10766602    4.20422281e+24  4.20422281e+24
   4.10766602   4.11285400  4.20422332e+24  4.20422332e+24      4.11026001    4.11550903  4.20422332e+24  4.20422332e+24          4.10766602        4.11285400      4.20422332e+24    4.20422332e+24          4.10766602        4.11285400      4.20422332e+24    4.20422332e+24           4.10766602         4.11285400       4.20422332e+24     4.20422332e+24           4.10766602         4.11285400       4.20422332e+24     4.20422332e+24       4.10766602     4.11285400   4.20422332e+24  4.20422332e+24           4.10766602         4.11285400       4.20422281e+24     4.20422281e+24           4.10766602         4.11285400       4.20422332e+24     4.20422332e+24            4.10766602          4.11285400        4.20422281e+24      4.20422281e+24            4.10766602          4.11285400        4.20422332e+24      4.20422332e+24        4.10766602      4.11285400    4.20422281e+24  4.20422281e+24
   4.11285400   4.11816406  4.20422332e+24  4.20422332e+24      4.11550903    4.12088013  4.20422332e+24  4.20422332e+24          4.11285400        4.11816406      4.20422332e+24    4.20422332e+24          4.11285400        4.11816406      4.20422332e+24    4.20422332e+24           4.11285400         4.11816406       4.20422332e+24     4.20422332e+24           4.11285400         4.11816406       4.20422332e+24     4.20422332e+24       4.11285400     4.11816406   4.20422332e+24  4.20422332e+24           4.11285400         4.11816406       4.20422281e+24     4.20422281e+24           4.11285400         4.11816406       4.20422332e+24     4.20422332e+24            4.11285400          4.11816406        4.20422281e+24      4.20422281e+24            4.11285400          4.11816406        4.20422332e+24      4.20422332e+24        4.11285400      4.11816406    4.20422281e+24  4.20422281e+24
   4.11816406   4.12359619  4.20422332e+24  4.20422332e+24      4.12088013    4.12637329  4.20422332e+24  4.20422332e+24          4.11816406        4.12359619      4.20422332e+24    4.20422332e+24          4.11816406        4.12359619      4.20422332e+24    4.20422332e+24           4.11816406         4.12359619       4.20422332e+24     4.20422332e+24           4.11816406         4.12359619       4.20422332e+24     4.20422332e+24       4.11816406     4.12359619   4.20422332e+24  4.20422332e+24           4.11816406         4.12359619       4.20422281e+24     4.20422281e+24           4.11816406         4.12359619       4.20422332e+24     4.20422332e+24            4.11816406          4.12359619        4.20422281e+24      4.20422282e+24            4.11816406          4.12359619        4.20422332e+24      4.20422332e+24        4.11816406      4.12359619    4.20422281e+24  4.20422282e+24
   4.12359619   4.12915039  4.20422332e+24  4.20422332e+24      4.12637329    4.13198853  4.20422332e+24  4.20422332e+24          4.12359619        4.12915039      4.20422332e+24    4.20422332e+24          4.12359619        4.12915039      4.20422332e+24    4.20422332e+24           4.12359619         4.12915039       4.20422332e+24     4.20422332e+24           4.12359619         4.12915039       4.20422332e+24     4.20422332e+24       4.12359619     4.12915039   4.20422332e+24  4.20422332e+24           4.12359619         4.12915039       4.20422282e+24     4.20422282e+24           4.12359619         4.12915039       4.20422332e+24     4.20422332e+24            4.12359619          4.12915039        4.20422282e+24      4.20422282e+24            4.12359619          4.12915039        4.20422332e+24      4.20422332e+24        4.12359619      4.12915039    4.20422282e+24  4.20422282e+24
   4.12915039   4.13482666  4.20422332e+24  4.20422332e+24      4.13198853    4.13772583  4.20422332e+24  4.20422332e+24          4.12915039        4.13482666      4.20422332e+24    4.20422332e+24          4.12915039        4.13482666      4.20422332e+24    4.20422332e+24           4.12915039         4.13482666       4.20422332e+24     4.20422332e+24           4.12915039         4.13482666       4.20422332e+24     4.20422332e+24       4.12915039     4.13482666   4.20422332e+24  4.20422332e+24           4.12915039         4.13482666       4.20422282e+24     4.20422282e+24           4.12915039         4.13482666       4.20422332e+24     4.20422332e+24            4.12915039          4.13482666        4.20422282e+24      4.20422282e+24            4.12915039          4.13482666        4.20422332e+24      4.20422332e+24        4.12915039      4.13482666    4.20422282e+24  4.20422282e+24
   4.13482666   4.14062500  4.20422332e+24  4.20422332e+24      4.13772583    4.14358521  4.20422332e+24  4.20422332e+24          4.13482666        4.14062500      4.20422332e+24    4.20422332e+24          4.13482666        4.14062500      4.20422332e+24    4.20422332e+24           4.13482666         4.14062500       4.20422332e+24     4.20422332e+24           4.13482666         4.14062500       4.20422332e+24     4.20422332e+24       4.13482666     4.14062500   4.20422332e+24  4.20422332e+24           4.13482666         4.14062500       4.20422282e+24     4.20422282e+24           4.13482666         4.14062500       4.20422332e+24     4.20422332e+24            4.13482666          4.14062500        4.20422282e+24      4.20422282e+24            4.13482666          4.14062500        4.20422332e+24      4.20422332e+24        4.13482666      4.14062500    4.20422282e+24  4.20422282e+24
   4.14062500   4.14654541  4.20422332e+24  4.20422332e+24      4.14358521    4.14956665  4.20422332e+24  4.20422332e+24          4.14062500        4.14654541      4.20422332e+24    4.20422332e+24          4.14062500        4.14654541      4.20422332e+24    4.20422332e+24           4.14062500         4.14654541       4.20422332e+24     4.20422332e+24           4.14062500         4.14654541       4.20422332e+24     4.20422332e+24       4.14062500     4.14654541   4.20422332e+24  4.20422332e+24           4.14062500         4.14654541       4.20422282e+24     4.20422282e+24           4.14062500         4.14654541       4.20422332e+24     4.20422332e+24            4.14062500          4.14654541        4.20422282e+24      4.20422282e+24            4.14062500          4.14654541        4.20422332e+24      4.20422332e+24        4.14062500      4.14654541    4.20422282e+24  4.20422282e+24
   4.14654541   4.15258789  4.20422332e+24  4.20422332e+24      4.14956665    4.15567017  4.20422332e+24  4.20422332e+24          4.14654541        4.15258789      4.20422332e+24    4.20422332e+24          4.14654541        4.15258789      4.20422332e+24    4.20422332e+24           4.14654541         4.15258789       4.20422332e+24     4.20422332e+24           4.14654541         4.15258789       4.20422332e+24     4.20422332e+24       4.14654541     4.15258789   4.20422332e+24  4.20422332e+24           4.14654541         4.15258789       4.20422282e+24     4.20422282e+24           4.14654541         4.15258789       4.20422332e+24     4.20422332e+24            4.14654541          4.15258789        4.20422282e+24      4.20422282e+24            4.14654541          4.15258789        4.20422332e+24      4.20422332e+24        4.14654541      4.15258789    4.20422282e+24  4.20422282e+24
   4.15258789   4.15875244  4.20422332e+24  4.20422332e+24      4.15567017    4.16189575  4.20422332e+24  4.20422332e+24          4.15258789        4.15875244      4.20422332e+24    4.20422332e+24          4.15258789        4.15875244      4.20422332e+24    4.20422332e+24           4.15258789         4.15875244       4.20422332e+24     4.20422332e+24           4.15258789         4.15875244       4.20422332e+24     4.20422332e+24       4.15258789     4.15875244   4.20422332e+24  4.20422332e+24           4.15258789         4.15875244       4.20422282e+24     4.20422282e+24           4.15258789         4.15875244       4.20422332e+24     4.20422332e+24            4.15258789          4.15875244        4.20422282e+24      4.20422282e+24            4.15258789          4.15875244        4.20422332e+24      4.20422332e+24        4.15258789      4.15875244    4.20422282e+24  4.20422282e+24
   4.15875244   4.16503906  4.20422332e+24  4.20422332e+24      4.16189575    4.16824341  4.20422332e+24  4.20422332e+24          4.15875244        4.16503906      4.20422332e+24    4.20422332e+24          4.15875244        4.16503906      4.20422332e+24    4.20422332e+24           4.15875244         4.16503906       4.20422332e+24     4.20422332e+24           4.15875244         4.16503906       4.20422332e+24     4.20422332e+24       4.15875244     4.16503906   4.20422332e+24  4.20422332e+24           4.15875244         4.16503906       4.20422283e+24     4.20422283e+24           4.15875244         4.16503906       4.20422332e+24     4.20422332e+24            4.15875244          4.16503906        4.20422282e+24      4.20422283e+24            4.15875244          4.16503906        4.20422332e+24      4.20422332e+24        4.15875244      4.16503906    4.20422282e+24  4.20422283e+24
   4.16503906   4.17144775  4.20422332e+24  4.20422332e+24      4.16824341    4.17471313  4.20422332e+24  4.20422332e+24          4.16503906        4.17144775      4.20422332e+24    4.20422332e+24          4.16503906        4.17144775      4.20422332e+24    4.20422332e+24           4.16503906         4.17144775       4.20422332e+24     4.20422332e+24           4.16503906         4.17144775       4.20422332e+24     4.20422332e+24       4.16503906     4.17144775   4.20422332e+24  4.20422332e+24           4.16503906         4.17144775       4.20422283e+24     4.20422283e+24           4.16503906         4.17144775       4.20422332e+24     4.20422332e+24            4.16503906          4.17144775        4.20422283e+24      4.20422283e+24            4.16503906          4.17144775        4.20422332e+24      4.20422332e+24        4.16503906      4.17144775    4.20422283e+24  4.20422283e+24
   4.17144775   4.17797852  4.20422332e+24  4.20422332e+24      4.17471313    4.18130493  4.20422332e+24  4.20422332e+24          4.17144775        4.17797852      4.20422332e+24    4.20422332e+24          4.17144775        4.17797852      4.20422332e+24    4.20422332e+24           4.17144775         4.17797852       4.20422332e+24     4.20422332e+24           4.17144775         4.17797852       4.20422332e+24     4.20422332e+24       4.17144775     4.17797852   4.20422332e+24  4.20422332e+24           4.17144775         4.17797852       4.20422283e+24     4.20422283e+24           4.17144775         4.17797852       4.20422332e+24     4.20422332e+24            4.17144775          4.17797852        4.20422283e+24      4.20422283e+24            4.17144775          4.17797852        4.20422332e+24      4.20422332e+24        4.17144775      4.17797852    4.20422283e+24  4.20422283e+24
   4.17797852   4.18463135  4.20422332e+24  4.20422332e+24      4.18130493    4.18801880  4.20422332e+24  4.20422332e+24          4.17797852        4.18463135      4.20422332e+24    4.20422332e+24          4.17797852        4.18463135      4.20422332e+24    4.20422332e+24           4.17797852         4.18463135       4.20422332e+24     4.20422332e+24           4.17797852         4.18463135       4.20422332e+24     4.20422332e+24       4.17797852     4.18463135   4.20422332e+24  4.20422332e+24           4.17797852         4.18463135       4.20422283e+24     4.20422283e+24           4.17797852         4.18463135       4.20422332e+24     4.20422332e+24            4.17797852          4.18463135        4.20422283e+24      4.20422283e+24            4.17797852          4.18463135        4.20422332e+24      4.20422332e+24        4.17797852      4.18463135    4.20422283e+24  4.20422283e+24
   4.18463135   4.19140625  4.20422332e+24  4.20422332e+24      4.18801880    4.19485474  4.20422332e+24  4.20422332e+24          4.18463135        4.19140625      4.20422332e+24    4.20422332e+24          4.18463135        4.19140625      4.20422332e+24    4.20422332e+24           4.18463135         4.19140625       4.20422332e+24     4.20422332e+24           4.18463135         4.19140625       4.20422332e+24     4.20422332e+24       4.18463135     4.19140625   4.20422332e+24  4.20422332e+24           4.18463135         4.19140625       4.20422283e+24     4.20422283e+24           4.18463135         4.19140625       4.20422332e+24     4.20422332e+24            4.18463135          4.19140625        4.20422283e+24      4.20422283e+24            4.18463135          4.19140625        4.20422332e+24      4.20422332e+24        4.18463135      4.19140625    4.20422283e+24  4.20422283e+24
   4.19140625   4.19830322  4.20422332e+24  4.20422332e+24      4.19485474    4.20181274  4.20422332e+24  4.20422332e+24          4.19140625        4.19830322      4.20422332e+24    4.20422332e+24          4.19140625        4.19830322      4.20422332e+24    4.20422332e+24           4.19140625         4.19830322       4.20422332e+24     4.20422332e+24           4.19140625         4.19830322       4.20422332e+24     4.20422332e+24       4.19140625     4.19830322   4.20422332e+24  4.20422332e+24           4.19140625         4.19830322       4.20422283e+24     4.20422283e+24           4.19140625         4.19830322       4.20422332e+24     4.20422332e+24            4.19140625          4.19830322        4.20422283e+24      4.20422284e+24            4.19140625          4.19830322        4.20422332e+24      4.20422332e+24        4.19140625      4.19830322    4.20422283e+24  4.20422284e+24
   4.19830322   4.20532227  4.20422332e+24  4.20422332e+24      4.20181274    4.20889282  4.20422332e+24  4.20422332e+24          4.19830322        4.20532227      4.20422332e+24    4.20422332e+24          4.19830322        4.20532227      4.20422332e+24    4.20422332e+24           4.19830322         4.20532227       4.20422332e+24     4.20422332e+24           4.19830322         4.20532227       4.20422332e+24     4.20422332e+24       4.19830322     4.20532227   4.20422332e+24  4.20422332e+24           4.19830322         4.20532227       4.20422284e+24     4.20422284e+24           4.19830322         4.20532227       4.20422332e+24     4.20422332e+24            4.19830322          4.20532227        4.20422284e+24      4.20422284e+24            4.19830322          4.20532227        4.20422332e+24      4.20422332e+24        4.19830322      4.20532227    4.20422284e+24  4.20422284e+24
   4.20532227   4.21246338  4.20422332e+24  4.20422332e+24      4.20889282    4.21609497  4.20422332e+24  4.20422332e+24          4.20532227        4.21246338      4.20422332e+24    4.20422332e+24          4.20532227        4.21246338      4.20422332e+24    4.20422332e+24           4.20532227         4.21246338       4.20422332e+24     4.20422332e+24           4.20532227         4.21246338       4.20422332e+24     4.20422332e+24       4.20532227     4.21246338   4.20422332e+24  4.20422332e+24           4.20532227         4.21246338       4.20422284e+24     4.20422284e+24           4.20532227         4.21246338       4.20422332e+24     4.20422332e+24            4.20532227          4.21246338        4.20422284e+24      4.20422284e+24            4.20532227          4.21246338        4.20422332e+24      4.20422332e+24        4.20532227      4.21246338    4.20422284e+24  4.20422284e+24
   4.21246338   4.21972656  4.20422332e+24  4.20422332e+24      4.21609497    4.22341919  4.20422332e+24  4.20422332e+24          4.21246338        4.21972656      4.20422332e+24    4.20422332e+24          4.21246338        4.21972656      4.20422332e+24    4.20422332e+24           4.21246338         4.21972656       4.20422332e+24     4.20422332e+24           4.21246338         4.21972656       4.20422332e+24     4.20422332e+24       4.21246338     4.21972656   4.20422332e+24  4.20422332e+24           4.21246338         4.21972656       4.20422284e+24     4.20422284e+24           4.21246338         4.21972656       4.20422332e+24     4.20422332e+24            4.21246338          4.21972656        4.20422284e+24      4.20422284e+24            4.21246338          4.21972656        4.20422332e+24      4.20422332e+24        4.21246338      4.21972656    4.20422284e+24  4.20422284e+24
   4.21972656   4.22711182  4.20422332e+24  4.20422332e+24      4.22341919    4.23086548  4.20422332e+24  4.20422332e+24          4.21972656        4.22711182      4.20422332e+24    4.20422332e+24          4.21972656        4.22711182      4.20422332e+24    4.20422332e+24           4.21972656         4.22711182       4.20422332e+24     4.20422332e+24           4.21972656         4.22711182       4.20422332e+24     4.20422332e+24       4.21972656     4.22711182   4.20422332e+24  4.20422332e+24           4.21972656         4.22711182       4.20422284e+24     4.20422284e+24           4.21972656         4.22711182       4.20422332e+24     4.20422332e+24            4.21972656          4.22711182        4.20422284e+24      4.20422284e+24            4.21972656          4.22711182        4.20422332e+24      4.20422332e+24        4.21972656      4.22711182    4.20422284e+24  4.20422284e+24
   4.22711182   4.23461914  4.20422332e+24  4.20422332e+24      4.23086548    4.23843384  4.20422332e+24  4.20422332e+24          4.22711182        4.23461914      4.20422332e+24    4.20422332e+24          4.22711182        4.23461914      4.20422332e+24    4.20422332e+24           4.22711182         4.23461914       4.20422332e+24     4.20422332e+24           4.22711182         4.23461914       4.20422332e+24     4.20422332e+24       4.22711182     4.23461914   4.20422332e+24  4.20422332e+24           4.22711182         4.23461914       4.20422284e+24     4.20422284e+24           4.22711182         4.23461914       4.20422332e+24     4.20422332e+24            4.22711182          4.23461914        4.20422284e+24      4.20422285e+24            4.22711182          4.23461914        4.20422332e+24      4.20422332e+24        4.22711182      4.23461914    4.20422284e+24  4.20422285e+24
   4.23461914   4.24224854  4.20422332e+24  4.20422332e+24      4.23843384    4.24612427  4.20422332e+24  4.20422332e+24          4.23461914        4.24224854      4.20422332e+24    4.20422332e+24          4.23461914        4.24224854      4.20422332e+24    4.20422332e+24           4.23461914         4.24224854       4.20422332e+24     4.20422332e+24           4.23461914         4.24224854       4.20422332e+24     4.20422332e+24       4.23461914     4.24224854   4.20422332e+24  4.20422332e+24           4.23461914         4.24224854       4.20422285e+24     4.20422285e+24           4.23461914         4.24224854       4.20422332e+24     4.20422332e+24            4.23461914          4.24224854        4.20422285e+24      4.20422285e+24            4.23461914          4.24224854        4.20422332e+24      4.20422332e+24        4.23461914      4.24224854    4.20422285e+24  4.20422285e+24
   4.24224854   4.25000000  4.20422332e+24  4.20422332e+24      4.24612427    4.25393677  4.20422332e+24  4.20422332e+24          4.24224854        4.25000000      4.20422332e+24    4.20422332e+24          4.24224854        4.25000000      4.20422332e+24    4.20422332e+24           4.24224854         4.25000000       4.20422332e+24     4.20422332e+24           4.24224854         4.25000000       4.20422332e+24     4.20422332e+24       4.24224854     4.25000000   4.20422332e+24  4.20422332e+24           4.24224854         4.25000000       4.20422285e+24     4.20422285e+24           4.24224854         4.25000000       4.20422332e+24     4.20422332e+24            4.24224854          4.25000000        4.20422285e+24      4.20422285e+24            4.24224854          4.25000000        4.20422332e+24      4.20422332e+24        4.24224854      4.25000000    4.20422285e+24  4.20422285e+24
   4.25000000   4.25787354  4.20422332e+24  4.20422332e+24      4.25393677    4.26187134  4.20422332e+24  4.20422332e+24          4.25000000        4.25787354      4.20422332e+24    4.20422332e+24          4.25000000        4.25787354      4.20422332e+24    4.20422332e+24           4.25000000         4.25787354       4.20422332e+24     4.20422332e+24           4.25000000         4.25787354       4.20422332e+24     4.20422332e+24       4.25000000     4.25787354   4.20422332e+24  4.20422332e+24           4.25000000         4.25787354       4.20422285e+24     4.20422285e+24           4.25000000         4.25787354       4.20422332e+24     4.20422332e+24            4.25000000          4.25787354        4.20422285e+24      4.20422285e+24            4.25000000          4.25787354        4.20422332e+24      4.20422332e+24        4.25000000      4.25787354    4.20422285e+24  4.20422285e+24
   4.25787354   4.26586914  4.20422332e+24  4.20422332e+24      4.26187134    4.26992798  4.20422332e+24  4.20422332e+24          4.25787354        4.26586914      4.20422332e+24    4.20422332e+24          4.25787354        4.26586914      4.20422332e+24    4.20422332e+24           4.25787354         4.26586914       4.20422332e+24     4.20422332e+24           4.25787354         4.26586914       4.20422332e+24     4.20422332e+24       4.25787354     4.26586914   4.20422332e+24  4.20422332e+24           4.25787354         4.26586914       4.20422285e+24     4.20422285e+24           4.25787354         4.26586914       4.20422332e+24     4.20422332e+24            4.25787354          4.26586914        4.20422285e+24      4.20422285e+24            4.25787354          4.26586914        4.20422332e+24      4.20422332e+24        4.25787354      4.26586914    4.20422285e+24  4.20422285e+24
   4.26586914   4.27398682  4.20422332e+24  4.20422332e+24      4.26992798    4.27810669  4.20422332e+24  4.20422332e+24          4.26586914        4.27398682      4.20422332e+24    4.20422332e+24          4.26586914        4.27398682      4.20422332e+24    4.20422332e+24           4.26586914         4.27398682       4.20422332e+24     4.20422332e+24           4.26586914         4.27398682       4.20422332e+24     4.20422332e+24       4.26586914     4.27398682   4.20422332e+24  4.20422332e+24           4.26586914         4.27398682       4.20422285e+24     4.20422285e+24           4.26586914         4.27398682       4.20422332e+24     4.20422332e+24            4.26586914          4.27398682        4.20422285e+24      4.20422286e+24            4.26586914          4.27398682        4.20422332e+24      4.20422332e+24        4.26586914      4.27398682    4.20422285e+24  4.20422286e+24
   4.27398682   4.28222656  4.20422332e+24  4.20422332e+24      4.27810669    4.28640747  4.20422332e+24  4.20422332e+24          4.27398682        4.28222656      4.20422332e+24    4.20422332e+24          4.27398682        4.28222656      4.20422332e+24    4.20422332e+24           4.27398682         4.28222656       4.20422332e+24     4.20422332e+24           4.27398682         4.28222656       4.20422332e+24     4.20422332e+24       4.27398682     4.28222656   4.20422332e+24  4.20422332e+24           4.27398682         4.28222656       4.20422286e+24     4.20422286e+24           4.27398682         4.28222656       4.20422332e+24     4.20422332e+24            4.27398682          4.28222656        4.20422286e+24      4.20422286e+24            4.27398682          4.28222656        4.20422332e+24      4.20422332e+24        4.27398682      4.28222656    4.20422286e+24  4.20422286e+24
   4.28222656   4.29058838  4.20422332e+24  4.20422332e+24      4.28640747    4.29483032  4.20422332e+24  4.20422332e+24          4.28222656        4.29058838      4.20422332e+24    4.20422332e+24          4.28222656        4.29058838      4.20422332e+24    4.20422332e+24           4.28222656         4.29058838       4.20422332e+24     4.20422332e+24           4.28222656         4.29058838       4.20422332e+24     4.20422332e+24       4.28222656     4.29058838   4.20422332e+24  4.20422332e+24           4.28222656         4.29058838       4.20422286e+24     4.20422286e+24           4.28222656         4.29058838       4.20422332e+24     4.20422332e+24            4.28222656          4.29058838        4.20422286e+24      4.20422286e+24            4.28222656          4.29058838        4.20422332e+24      4.20422332e+24        4.28222656      4.29058838    4.20422286e+24  4.20422286e+24
   4.29058838   4.29907227  4.20422332e+24  4.20422332e+24      4.29483032    4.30337524  4.20422332e+24  4.20422332e+24          4.29058838        4.29907227      4.20422332e+24    4.20422332e+24          4.29058838        4.29907227      4.20422332e+24    4.20422332e+24           4.29058838         4.29907227       4.20422332e+24     4.20422332e+24           4.29058838         4.29907227       4.20422332e+24     4.20422332e+24       4.29058838     4.29907227   4.20422332e+24  4.20422332e+24           4.29058838         4.29907227       4.20422286e+24     4.20422286e+24           4.29058838         4.29907227       4.20422332e+24     4.20422332e+24            4.29058838          4.29907227        4.20422286e+24      4.20422286e+24            4.29058838          4.29907227        4.20422332e+24      4.20422332e+24        4.29058838      4.29907227    4.20422286e+24  4.20422286e+24
   4.29907227   4.30767822  4.20422332e+24  4.20422332e+24      4.30337524    4.31204224  4.20422332e+24  4.20422332e+24          4.29907227        4.30767822      4.20422332e+24    4.20422332e+24          4.29907227        4.30767822      4.20422332e+24    4.20422332e+24           4.29907227         4.30767822       4.20422332e+24     4.20422332e+24           4.29907227         4.30767822       4.20422332e+24     4.20422332e+24       4.29907227     4.30767822   4.20422332e+24  4.20422332e+24           4.29907227         4.30767822       4.20422286e+24     4.20422286e+24           4.29907227         4.30767822       4.20422332e+24     4.20422332e+24            4.29907227          4.30767822        4.20422286e+24      4.20422286e+24            4.29907227          4.30767822        4.20422332e+24      4.20422332e+24        4.29907227      4.30767822    4.20422286e+24  4.20422286e+24
   4.30767822   4.31640625  4.20422332e+24  4.20422332e+24      4.31204224    4.32083130  4.20422332e+24  4.20422332e+24          4.30767822        4.31640625      4.20422332e+24    4.20422332e+24          4.30767822        4.31640625      4.20422332e+24    4.20422332e+24           4.30767822         4.31640625       4.20422332e+24     4.20422332e+24           4.30767822         4.31640625       4.20422332e+24     4.20422332e+24       4.30767822     4.31640625   4.20422332e+24  4.20422332e+24           4.30767822         4.31640625       4.20422287e+24     4.20422287e+24           4.30767822         4.31640625       4.20422332e+24     4.20422332e+24            4.30767822          4.31640625        4.20422286e+24      4.20422287e+24            4.30767822          4.31640625        4.20422332e+24      4.20422332e+24        4.30767822      4.31640625    4.20422286e+24  4.20422287e+24
   4.31640625   4.32525635  4.20422332e+24  4.20422332e+24      4.32083130    4.32974243  4.20422332e+24  4.20422332e+24          4.31640625        4.32525635      4.20422332e+24    4.20422332e+24          4.31640625        4.32525635      4.20422332e+24    4.20422332e+24           4.31640625         4.32525635       4.20422332e+24     4.20422332e+24           4.31640625         4.32525635       4.20422332e+24     4.20422332e+24       4.31640625     4.32525635   4.20422332e+24  4.20422332e+24           4.31640625         4.32525635       4.20422287e+24     4.20422287e+24           4.31640625         4.32525635       4.20422332e+24     4.20422332e+24            4.31640625          4.32525635        4.20422287e+24      4.20422287e+24            4.31640625          4.32525635        4.20422332e+24      4.20422332e+24        4.31640625      4.32525635    4.20422287e+24  4.20422287e+24
   4.32525635   4.33422852  4.20422332e+24  4.20422332e+24      4.32974243    4.33877563  4.20422332e+24  4.20422332e+24          4.32525635        4.33422852      4.20422332e+24    4.20422332e+24          4.32525635        4.33422852      4.20422332e+24    4.20422332e+24           4.32525635         4.33422852       4.20422332e+24     4.20422332e+24           4.32525635         4.33422852       4.20422332e+24     4.20422332e+24       4.32525635     4.33422852   4.20422332e+24  4.20422332e+24           4.32525635         4.33422852       4.20422287e+24     4.20422287e+24           4.32525635         4.33422852       4.20422332e+24     4.20422332e+24            4.32525635          4.33422852        4.20422287e+24      4.20422287e+24            4.32525635          4.33422852        4.20422332e+24      4.20422332e+24        4.32525635      4.33422852    4.20422287e+24  4.20422287e+24
   4.33422852   4.34332275  4.20422332e+24  4.20422332e+24      4.33877563    4.34793091  4.20422332e+24  4.20422332e+24          4.33422852        4.34332275      4.20422332e+24    4.20422332e+24          4.33422852        4.34332275      4.20422332e+24    4.20422332e+24           4.33422852         4.34332275       4.20422332e+24     4.20422332e+24           4.33422852         4.34332275       4.20422332e+24     4.20422332e+24       4.33422852     4.34332275   4.20422332e+24  4.20422332e+24           4.33422852         4.34332275       4.20422287e+24     4.20422287e+24           4.33422852         4.34332275       4.20422332e+24     4.20422332e+24            4.33422852          4.34332275        4.20422287e+24      4.20422287e+24            4.33422852          4.34332275        4.20422332e+24      4.20422332e+24        4.33422852      4.34332275    4.20422287e+24  4.20422287e+24
   4.34332275   4.35253906  4.20422332e+24  4.20422332e+24      4.34793091    4.35720825  4.20422332e+24  4.20422332e+24          4.34332275        4.35253906      4.20422332e+24    4.20422332e+24          4.34332275        4.35253906      4.20422332e+24    4.20422332e+24           4.34332275         4.35253906       4.20422332e+24     4.20422332e+24           4.34332275         4.35253906       4.20422332e+24     4.20422332e+24       4.34332275     4.35253906   4.20422332e+24  4.20422332e+24           4.34332275         4.35253906       4.20422288e+24     4.20422288e+24           4.34332275         4.35253906       4.20422332e+24     4.20422332e+24            4.34332275          4.35253906        4.20422287e+24      4.20422288e+24            4.34332275          4.35253906        4.20422332e+24      4.20422332e+24        4.34332275      4.35253906    4.20422287e+24  4.20422288e+24
   4.35253906   4.36187744  4.20422332e+24  4.20422332e+24      4.35720825    4.36660767  4.20422332e+24  4.20422332e+24          4.35253906        4.36187744      4.20422332e+24    4.20422332e+24          4.35253906        4.36187744      4.20422332e+24    4.20422332e+24           4.35253906         4.36187744       4.20422332e+24     4.20422332e+24           4.35253906         4.36187744       4.20422332e+24     4.20422332e+24       4.35253906     4.36187744   4.20422332e+24  4.20422332e+24           4.35253906         4.36187744       4.20422288e+24     4.20422288e+24           4.35253906         4.36187744       4.20422332e+24     4.20422332e+24            4.35253906          4.36187744        4.20422288e+24      4.20422288e+24            4.35253906          4.36187744        4.20422332e+24      4.20422332e+24        4.35253906      4.36187744    4.20422288e+24  4.20422288e+24
   4.36187744   4.37133789  4.20422332e+24  4.20422332e+24      4.36660767    4.37612915  4.20422332e+24  4.20422332e+24          4.36187744        4.37133789      4.20422332e+24    4.20422332e+24          4.36187744        4.37133789      4.20422332e+24    4.20422332e+24           4.36187744         4.37133789       4.20422332e+24     4.20422332e+24           4.36187744         4.37133789       4.20422332e+24     4.20422332e+24       4.36187744     4.37133789   4.20422332e+24  4.20422332e+24           4.36187744         4.37133789       4.20422288e+24     4.20422288e+24           4.36187744         4.37133789       4.20422332e+24     4.20422332e+24            4.36187744          4.37133789        4.20422288e+24      4.20422288e+24            4.36187744          4.37133789        4.20422332e+24      4.20422332e+24        4.36187744      4.37133789    4.20422288e+24  4.20422288e+24
   4.37133789   4.38092041  4.20422332e+24  4.20422332e+24      4.37612915    4.38577271  4.20422332e+24  4.20422332e+24          4.37133789        4.38092041      4.20422332e+24    4.20422332e+24          4.37133789        4.38092041      4.20422332e+24    4.20422332e+24           4.37133789         4.38092041       4.20422332e+24     4.20422332e+24           4.37133789         4.38092041       4.20422332e+24     4.20422332e+24       4.37133789     4.38092041   4.20422332e+24  4.20422332e+24           4.37133789         4.38092041       4.20422288e+24     4.20422288e+24           4.37133789         4.38092041       4.20422332e+24     4.20422332e+24            4.37133789          4.38092041        4.20422288e+24      4.20422288e+24            4.37133789          4.38092041        4.20422332e+24      4.20422332e+24        4.37133789      4.38092041    4.20422288e+24  4.20422288e+24
   4.38092041   4.39062500  4.20422332e+24  4.20422332e+24      4.38577271    4.39553833  4.20422332e+24  4.20422332e+24          4.38092041        4.39062500      4.20422332e+24    4.20422332e+24          4.38092041        4.39062500      4.20422332e+24    4.20422332e+24           4.38092041         4.39062500       4.20422332e+24     4.20422332e+24           4.38092041         4.39062500       4.20422332e+24     4.20422332e+24       4.38092041     4.39062500   4.20422332e+24  4.20422332e+24           4.38092041         4.39062500       4.20422289e+24     4.20422289e+24           4.38092041         4.39062500       4.20422332e+24     4.20422332e+24            4.38092041          4.39062500        4.20422288e+24      4.20422289e+24            4.38092041          4.39062500        4.20422332e+24      4.20422332e+24        4.38092041      4.39062500    4.20422288e+24  4.20422289e+24
   4.39062500   4.40045166  4.20422332e+24  4.20422332e+24      4.39553833    4.40542603  4.20422332e+24  4.20422332e+24          4.39062500        4.40045166      4.20422332e+24    4.20422332e+24          4.39062500        4.40045166      4.20422332e+24    4.20422332e+24           4.39062500         4.40045166       4.20422332e+24     4.20422332e+24           4.39062500         4.40045166       4.20422332e+24     4.20422332e+24       4.39062500     4.40045166   4.20422332e+24  4.20422332e+24           4.39062500         4.40045166       4.20422289e+24     4.20422289e+24           4.39062500         4.40045166       4.20422332e+24     4.20422332e+24            4.39062500          4.40045166        4.20422289e+24      4.20422289e+24            4.39062500          4.40045166        4.20422332e+24      4.20422332e+24        4.39062500      4.40045166    4.20422289e+24  4.20422289e+24
   4.40045166   4.41040039  4.20422332e+24  4.20422332e+24      4.40542603    4.41543579  4.20422332e+24  4.20422332e+24          4.40045166        4.41040039      4.20422332e+24    4.20422332e+24          4.40045166        4.41040039      4.20422332e+24    4.20422332e+24           4.40045166         4.41040039       4.20422332e+24     4.20422332e+24           4.40045166         4.41040039       4.20422332e+24     4.20422332e+24       4.40045166     4.41040039   4.20422332e+24  4.20422332e+24           4.40045166         4.41040039       4.20422289e+24     4.20422289e+24           4.40045166         4.41040039       4.20422332e+24     4.20422332e+24            4.40045166          4.41040039        4.20422289e+24      4.20422289e+24            4.40045166          4.41040039        4.20422332e+24      4.20422332e+24        4.40045166      4.41040039    4.20422289e+24  4.20422289e+24
   4.41040039   4.42047119  4.20422332e+24  4.20422332e+24      4.41543579    4.42556763  4.20422332e+24  4.20422332e+24          4.41040039        4.42047119      4.20422332e+24    4.20422332e+24          4.41040039        4.42047119      4.20422332e+24    4.20422332e+24           4.41040039         4.42047119       4.20422332e+24     4.20422332e+24           4.41040039         4.42047119       4.20422332e+24     4.20422332e+24       4.41040039     4.42047119   4.20422332e+24  4.20422332e+24           4.41040039         4.42047119       4.20422289e+24     4.20422289e+24           4.41040039         4.42047119       4.20422332e+24     4.20422332e+24            4.41040039          4.42047119        4.20422289e+24      4.20422289e+24            4.41040039          4.42047119        4.20422332e+24      4.20422332e+24        4.41040039      4.42047119    4.20422289e+24  4.20422289e+24
   4.42047119   4.43066406  4.20422332e+24  4.20422332e+24      4.42556763    4.43582153  4.20422332e+24  4.20422332e+24          4.42047119        4.43066406      4.20422332e+24    4.20422332e+24          4.42047119        4.43066406      4.20422332e+24    4.20422332e+24           4.42047119         4.43066406       4.20422332e+24     4.20422332e+24           4.42047119         4.43066406       4.20422332e+24     4.20422332e+24       4.42047119     4.43066406   4.20422332e+24  4.20422332e+24           4.42047119         4.43066406       4.20422290e+24     4.20422290e+24           4.42047119         4.43066406       4.20422332e+24     4.20422332e+24            4.42047119          4.43066406        4.20422289e+24      4.20422290e+24            4.42047119          4.43066406        4.20422332e+24      4.20422332e+24        4.42047119      4.43066406    4.20422289e+24  4.20422290e+24
   4.43066406   4.44097900  4.20422332e+24  4.20422332e+24      4.43582153    4.44619751  4.20422332e+24  4.20422332e+24          4.43066406        4.44097900      4.20422332e+24    4.20422332e+24          4.43066406        4.44097900      4.20422332e+24    4.20422332e+24           4.43066406         4.44097900       4.20422332e+24     4.20422332e+24           4.43066406         4.44097900       4.20422332e+24     4.20422332e+24       4.43066406     4.44097900   4.20422332e+24  4.20422332e+24           4.43066406         4.44097900       4.20422290e+24     4.20422290e+24           4.43066406         4.44097900       4.20422332e+24     4.20422332e+24            4.43066406          4.44097900        4.20422290e+24      4.20422290e+24            4.43066406          4.44097900        4.20422332e+24      4.20422332e+24        4.43066406      4.44097900    4.20422290e+24  4.20422290e+24
   4.44097900   4.45141602  4.20422332e+24  4.20422332e+24      4.44619751    4.45669556  4.20422332e+24  4.20422332e+24          4.44097900        4.45141602      4.20422332e+24    4.20422332e+24          4.44097900        4.45141602      4.20422332e+24    4.20422332e+24           4.44097900         4.45141602       4.20422332e+24     4.20422332e+24           4.44097900         4.45141602       4.20422332e+24     4.20422332e+24       4.44097900     4.45141602   4.20422332e+24  4.20422332e+24           4.44097900         4.45141602       4.20422290e+24     4.20422290e+24           4.44097900         4.45141602       4.20422332e+24     4.20422332e+24            4.44097900          4.45141602        4.20422290e+24      4.20422290e+24            4.44097900          4.45141602        4.20422332e+24      4.20422332e+24        4.44097900      4.45141602    4.20422290e+24  4.20422290e+24
   4.45141602   4.46197510  4.20422332e+24  4.20422332e+24      4.45669556    4.46731567  4.20422332e+24  4.20422332e+24          4.45141602        4.46197510      4.20422332e+24    4.20422332e+24          4.45141602        4.46197510      4.20422332e+24    4.20422332e+24           4.45141602         4.46197510       4.20422332e+24     4.20422332e+24           4.45141602         4.46197510       4.20422332e+24     4.20422332e+24       4.45141602     4.46197510   4.20422332e+24  4.20422332e+24           4.45141602         4.46197510       4.20422290e+24     4.20422290e+24           4.45141602         4.46197510       4.20422332e+24     4.20422332e+24            4.45141602          4.46197510        4.20422290e+24      4.20422291e+24            4.45141602          4.46197510        4.20422332e+24      4.20422332e+24        4.45141602      4.46197510    4.20422290e+24  4.20422291e+24
   4.46197510   4.47265625  4.20422332e+24  4.20422332e+24      4.46731567    4.47805786  4.20422332e+24  4.20422332e+24          4.46197510        4.47265625      4.20422332e+24    4.20422332e+24          4.46197510        4.47265625      4.20422332e+24    4.20422332e+24           4.46197510         4.47265625       4.20422332e+24     4.20422332e+24           4.46197510         4.47265625       4.20422332e+24     4.20422332e+24       4.46197510     4.47265625   4.20422332e+24  4.20422332e+24           4.46197510         4.47265625       4.20422291e+24     4.20422291e+24           4.46197510         4.47265625       4.20422332e+24     4.20422332e+24            4.46197510          4.47265625        4.20422291e+24      4.20422291e+24            4.46197510          4.47265625        4.20422332e+24      4.20422332e+24        4.46197510      4.47265625    4.20422291e+24  4.20422291e+24
   4.47265625   4.48345947  4.20422332e+24  4.20422332e+24      4.47805786    4.48892212  4.20422332e+24  4.20422332e+24          4.47265625        4.48345947      4.20422332e+24    4.20422332e+24          4.47265625        4.48345947      4.20422332e+24    4.20422332e+24           4.47265625         4.48345947       4.20422332e+24     4.20422332e+24           4.47265625         4.48345947       4.20422332e+24     4.20422332e+24       4.47265625     4.48345947   4.20422332e+24  4.20422332e+24           4.47265625         4.48345947       4.20422291e+24     4.20422291e+24           4.47265625         4.48345947       4.20422332e+24     4.20422332e+24            4.47265625          4.48345947        4.20422291e+24      4.20422291e+24            4.47265625          4.48345947        4.20422332e+24      4.20422332e+24        4.47265625      4.48345947    4.20422291e+24  4.20422291e+24
   4.48345947   4.49438477  4.20422332e+24  4.20422332e+24      4.48892212    4.49990845  4.20422332e+24  4.20422332e+24          4.48345947        4.49438477      4.20422332e+24    4.20422332e+24          4.48345947        4.49438477      4.20422332e+24    4.20422332e+24           4.48345947         4.49438477       4.20422332e+24     4.20422332e+24           4.48345947         4.49438477       4.20422332e+24     4.20422332e+24       4.48345947     4.49438477   4.20422332e+24  4.20422332e+24           4.48345947         4.49438477       4.20422291e+24     4.20422291e+24           4.48345947         4.49438477       4.20422332e+24     4.20422332e+24            4.48345947          4.49438477        4.20422291e+24      4.20422291e+24            4.48345947          4.49438477        4.20422332e+24      4.20422332e+24        4.48345947      4.49438477    4.20422291e+24  4.20422291e+24
   4.49438477   4.50543213  4.20422332e+24  4.20422332e+24      4.49990845    4.51101685  4.20422332e+24  4.20422332e+24          4.49438477        4.50543213      4.20422332e+24    4.20422332e+24          4.49438477        4.50543213      4.20422332e+24    4.20422332e+24           4.49438477         4.50543213       4.20422332e+24     4.20422332e+24           4.49438477         4.50543213       4.20422332e+24     4.20422332e+24       4.49438477     4.50543213   4.20422332e+24  4.20422332e+24           4.49438477         4.50543213       4.20422292e+24     4.20422292e+24           4.49438477         4.50543213       4.20422332e+24     4.20422332e+24            4.49438477          4.50543213        4.20422291e+24      4.20422292e+24            4.49438477          4.50543213        4.20422332e+24      4.20422332e+24        4.49438477      4.50543213    4.20422291e+24  4.20422292e+24
   4.50543213   4.51660156  4.20422332e+24  4.20422332e+24      4.51101685    4.52224731  4.20422332e+24  4.20422332e+24          4.50543213        4.51660156      4.20422332e+24    4.20422332e+24          4.50543213        4.51660156      4.20422332e+24    4.20422332e+24           4.50543213         4.51660156       4.20422332e+24     4.20422332e+24           4.50543213         4.51660156       4.20422332e+24     4.20422332e+24       4.50543213     4.51660156   4.20422332e+24  4.20422332e+24           4.50543213         4.51660156       4.20422292e+24     4.20422292e+24           4.50543213         4.51660156       4.20422332e+24     4.20422332e+24            4.50543213          4.51660156        4.20422292e+24      4.20422292e+24            4.50543213          4.51660156        4.20422332e+24      4.20422332e+24        4.50543213      4.51660156    4.20422292e+24  4.20422292e+24
   4.51660156   4.52789307  4.20422332e+24  4.20422332e+24      4.52224731    4.53359985  4.20422332e+24  4.20422332e+24          4.51660156        4.52789307      4.20422332e+24    4.20422332e+24          4.51660156        4.52789307      4.20422332e+24    4.20422332e+24           4.51660156         4.52789307       4.20422332e+24     4.20422332e+24           4.51660156         4.52789307       4.20422332e+24     4.20422332e+24       4.51660156     4.52789307   4.20422332e+24  4.20422332e+24           4.51660156         4.52789307       4.20422292e+24     4.20422292e+24           4.51660156         4.52789307       4.20422332e+24     4.20422332e+24            4.51660156          4.52789307        4.20422292e+24      4.20422292e+24            4.51660156          4.52789307        4.20422332e+24      4.20422332e+24        4.51660156      4.52789307    4.20422292e+24  4.20422292e+24
   4.52789307   4.53930664  4.20422332e+24  4.20422332e+24      4.53359985    4.54507446  4.20422332e+24  4.20422332e+24          4.52789307        4.53930664      4.20422332e+24    4.20422332e+24          4.52789307        4.53930664      4.20422332e+24    4.20422332e+24           4.52789307         4.53930664       4.20422332e+24     4.20422332e+24           4.52789307         4.53930664       4.20422332e+24     4.20422332e+24       4.52789307     4.53930664   4.20422332e+24  4.20422332e+24           4.52789307         4.53930664       4.20422292e+24     4.20422292e+24           4.52789307         4.53930664       4.20422332e+24     4.20422332e+24            4.52789307          4.53930664        4.20422292e+24      4.20422293e+24            4.52789307          4.53930664        4.20422332e+24      4.20422332e+24        4.52789307      4.53930664    4.20422292e+24  4.20422293e+24
   4.53930664   4.55084229  4.20422332e+24  4.20422332e+24      4.54507446    4.55667114  4.20422332e+24  4.20422332e+24          4.53930664        4.55084229      4.20422332e+24    4.20422332e+24          4.53930664        4.55084229      4.20422332e+24    4.20422332e+24           4.53930664         4.55084229       4.20422332e+24     4.20422332e+24           4.53930664         4.55084229       4.20422332e+24     4.20422332e+24       4.53930664     4.55084229   4.20422332e+24  4.20422332e+24           4.53930664         4.55084229       4.20422293e+24     4.20422293e+24           4.53930664         4.55084229       4.20422332e+24     4.20422332e+24            4.53930664          4.55084229        4.20422293e+24      4.20422293e+24            4.53930664          4.55084229        4.20422332e+24      4.20422332e+24        4.53930664      4.55084229    4.20422293e+24  4.20422293e+24
   4.55084229   4.56250000  4.20422332e+24  4.20422332e+24      4.55667114    4.56838989  4.20422332e+24  4.20422332e+24          4.55084229        4.56250000      4.20422332e+24    4.20422332e+24          4.55084229        4.56250000      4.20422332e+24    4.20422332e+24           4.55084229         4.56250000       4.20422332e+24     4.20422332e+24           4.55084229         4.56250000       4.20422332e+24     4.20422332e+24       4.55084229     4.56250000   4.20422332e+24  4.20422332e+24           4.55084229         4.56250000       4.20422293e+24     4.20422293e+24           4.55084229         4.56250000       4.20422332e+24     4.20422332e+24            4.55084229          4.56250000        4.20422293e+24      4.20422293e+24            4.55084229          4.56250000        4.20422332e+24      4.20422332e+24        4.55084229      4.56250000    4.20422293e+24  4.20422293e+24
   4.56250000   4.57427979  4.20422332e+24  4.20422332e+24      4.56838989    4.58023071  4.20422332e+24  4.20422332e+24          4.56250000        4.57427979      4.20422332e+24    4.20422332e+24          4.56250000        4.57427979      4.20422332e+24    4.20422332e+24           4.56250000         4.57427979       4.20422332e+24     4.20422332e+24           4.56250000         4.57427979       4.20422332e+24     4.20422332e+24       4.56250000     4.57427979   4.20422332e+24  4.20422332e+24           4.56250000         4.57427979       4.20422293e+24     4.20422293e+24           4.56250000         4.57427979       4.20422332e+24     4.20422332e+24            4.56250000          4.57427979        4.20422293e+24      4.20422294e+24            4.56250000          4.57427979        4.20422332e+24      4.20422332e+24        4.56250000      4.57427979    4.20422293e+24  4.20422294e+24
   4.57427979   4.58618164  4.20422332e+24  4.20422332e+24      4.58023071    4.59219360  4.20422332e+24  4.20422332e+24          4.57427979        4.58618164      4.20422332e+24    4.20422332e+24          4.57427979        4.58618164      4.20422332e+24    4.20422332e+24           4.57427979         4.58618164       4.20422332e+24     4.20422332e+24           4.57427979         4.58618164       4.20422332e+24     4.20422332e+24       4.57427979     4.58618164   4.20422332e+24  4.20422332e+24           4.57427979         4.58618164       4.20422294e+24     4.20422294e+24           4.57427979         4.58618164       4.20422332e+24     4.20422332e+24            4.57427979          4.58618164        4.20422294e+24      4.20422294e+24            4.57427979          4.58618164        4.20422332e+24      4.20422332e+24        4.57427979      4.58618164    4.20422294e+24  4.20422294e+24
   4.58618164   4.59820557  4.20422332e+24  4.20422332e+24      4.59219360    4.60427856  4.20422332e+24  4.20422332e+24          4.58618164        4.59820557      4.20422332e+24    4.20422332e+24          4.58618164        4.59820557      4.20422332e+24    4.20422332e+24           4.58618164         4.59820557       4.20422332e+24     4.20422332e+24           4.58618164         4.59820557       4.20422332e+24     4.20422332e+24       4.58618164     4.59820557   4.20422332e+24  4.20422332e+24           4.58618164         4.59820557       4.20422294e+24     4.20422294e+24           4.58618164         4.59820557       4.20422332e+24     4.20422332e+24            4.58618164          4.59820557        4.20422294e+24      4.20422294e+24            4.58618164          4.59820557        4.20422332e+24      4.20422332e+24        4.58618164      4.59820557    4.20422294e+24  4.20422294e+24
   4.59820557   4.61035156  4.20422332e+24  4.20422332e+24      4.60427856    4.61648560  4.20422332e+24  4.20422332e+24          4.59820557        4.61035156      4.20422332e+24    4.20422332e+24          4.59820557        4.61035156      4.20422332e+24    4.20422332e+24           4.59820557         4.61035156       4.20422332e+24     4.20422332e+24           4.59820557         4.61035156       4.20422332e+24     4.20422332e+24       4.59820557     4.61035156   4.20422332e+24  4.20422332e+24           4.59820557         4.61035156       4.20422294e+24     4.20422294e+24           4.59820557         4.61035156       4.20422332e+24     4.20422332e+24            4.59820557          4.61035156        4.20422294e+24      4.20422295e+24            4.59820557          4.61035156        4.20422332e+24      4.20422332e+24        4.59820557      4.61035156    4.20422294e+24  4.20422295e+24
   4.61035156   4.62261963  4.20422332e+24  4.20422332e+24      4.61648560    4.62881470  4.20422332e+24  4.20422332e+24          4.61035156        4.62261963      4.20422332e+24    4.20422332e+24          4.61035156        4.62261963      4.20422332e+24    4.20422332e+24           4.61035156         4.62261963       4.20422332e+24     4.20422332e+24           4.61035156         4.62261963       4.20422332e+24     4.20422332e+24       4.61035156     4.62261963   4.20422332e+24  4.20422332e+24           4.61035156         4.62261963       4.20422295e+24     4.20422295e+24           4.61035156         4.62261963       4.20422332e+24     4.20422332e+24            4.61035156          4.62261963        4.20422295e+24      4.20422295e+24            4.61035156          4.62261963        4.20422332e+24      4.20422332e+24        4.61035156      4.62261963    4.20422295e+24  4.20422295e+24
   4.62261963   4.63500977  4.20422332e+24  4.20422332e+24      4.62881470    4.64126587  4.20422332e+24  4.20422332e+24          4.62261963        4.63500977      4.20422332e+24    4.20422332e+24          4.62261963        4.63500977      4.20422332e+24    4.20422332e+24           4.62261963         4.63500977       4.20422332e+24     4.20422332e+24           4.62261963         4.63500977       4.20422332e+24     4.20422332e+24       4.62261963     4.63500977   4.20422332e+24  4.20422332e+24           4.62261963         4.63500977       4.20422295e+24     4.20422295e+24           4.62261963         4.63500977       4.20422332e+24     4.20422332e+24            4.62261963          4.63500977        4.20422295e+24      4.20422295e+24            4.62261963          4.63500977        4.20422332e+24      4.20422332e+24        4.62261963      4.63500977    4.20422295e+24  4.20422295e+24
   4.63500977   4.64752197  4.20422332e+24  4.20422332e+24      4.64126587    4.65383911  4.20422332e+24  4.20422332e+24          4.63500977        4.64752197      4.20422332e+24    4.20422332e+24          4.63500977        4.64752197      4.20422332e+24    4.20422332e+24           4.63500977         4.64752197       4.20422332e+24     4.20422332e+24           4.63500977         4.64752197       4.20422332e+24     4.20422332e+24       4.63500977     4.64752197   4.20422332e+24  4.20422332e+24           4.63500977         4.64752197       4.20422295e+24     4.20422295e+24           4.63500977         4.64752197       4.20422332e+24     4.20422332e+24            4.63500977          4.64752197        4.20422295e+24      4.20422296e+24            4.63500977          4.64752197        4.20422332e+24      4.20422332e+24        4.63500977      4.64752197    4.20422295e+24  4.20422296e+24
   4.64752197   4.66015625  4.20422332e+24  4.20422332e+24      4.65383911    4.66653442  4.20422332e+24  4.20422332e+24          4.64752197        4.66015625      4.20422332e+24    4.20422332e+24          4.64752197        4.66015625      4.20422332e+24    4.20422332e+24           4.64752197         4.66015625       4.20422332e+24     4.20422332e+24           4.64752197         4.66015625       4.20422332e+24     4.20422332e+24       4.64752197     4.66015625   4.20422332e+24  4.20422332e+24           4.64752197         4.66015625       4.20422296e+24     4.20422296e+24           4.64752197         4.66015625       4.20422332e+24     4.20422332e+24            4.64752197          4.66015625        4.20422296e+24      4.20422296e+24            4.64752197          4.66015625        4.20422332e+24      4.20422332e+24        4.64752197      4.66015625    4.20422296e+24  4.20422296e+24
   4.66015625   4.67291260  4.20422332e+24  4.20422332e+24      4.66653442    4.67935181  4.20422332e+24  4.20422332e+24          4.66015625        4.67291260      4.20422332e+24    4.20422332e+24          4.66015625        4.67291260      4.20422332e+24    4.20422332e+24           4.66015625         4.67291260       4.20422332e+24     4.20422332e+24           4.66015625         4.67291260       4.20422332e+24     4.20422332e+24       4.66015625     4.67291260   4.20422332e+24  4.20422332e+24           4.66015625         4.67291260       4.20422296e+24     4.20422296e+24           4.66015625         4.67291260       4.20422332e+24     4.20422332e+24            4.66015625          4.67291260        4.20422296e+24      4.20422296e+24            4.66015625          4.67291260        4.20422332e+24      4.20422332e+24        4.66015625      4.67291260    4.20422296e+24  4.20422296e+24
   4.67291260   4.68579102  4.20422332e+24  4.20422332e+24      4.67935181    4.69229126  4.20422332e+24  4.20422332e+24          4.67291260        4.68579102      4.20422332e+24    4.20422332e+24          4.67291260        4.68579102      4.20422332e+24    4.20422332e+24           4.67291260         4.68579102       4.20422332e+24     4.20422332e+24           4.67291260         4.68579102       4.20422332e+24     4.20422332e+24       4.67291260     4.68579102   4.20422332e+24  4.20422332e+24           4.67291260         4.68579102       4.20422296e+24     4.20422296e+24           4.67291260         4.68579102       4.20422332e+24     4.20422332e+24            4.67291260          4.68579102        4.20422296e+24      4.20422297e+24            4.67291260          4.68579102        4.20422332e+24      4.20422332e+24        4.67291260      4.68579102    4.20422296e+24  4.20422297e+24
   4.68579102   4.69879150  4.20422332e+24  4.20422332e+24      4.69229126    4.70535278  4.20422332e+24  4.20422332e+24          4.68579102        4.69879150      4.20422332e+24    4.20422332e+24          4.68579102        4.69879150      4.20422332e+24    4.20422332e+24           4.68579102         4.69879150       4.20422332e+24     4.20422332e+24           4.68579102         4.69879150       4.20422332e+24     4.20422332e+24       4.68579102     4.69879150   4.20422332e+24  4.20422332e+24           4.68579102         4.69879150       4.20422297e+24     4.20422297e+24           4.68579102         4.69879150       4.20422332e+24     4.20422332e+24            4.68579102          4.69879150        4.20422297e+24      4.20422297e+24            4.68579102          4.69879150        4.20422332e+24      4.20422332e+24        4.68579102      4.69879150    4.20422297e+24  4.20422297e+24
   4.69879150   4.71191406  4.20422332e+24  4.20422332e+24      4.70535278    4.71853638  4.20422332e+24  4.20422332e+24          4.69879150        4.71191406      4.20422332e+24    4.20422332e+24          4.69879150        4.71191406      4.20422332e+24    4.20422332e+24           4.69879150         4.71191406       4.20422332e+24     4.20422332e+24           4.69879150         4.71191406       4.20422332e+24     4.20422332e+24       4.69879150     4.71191406   4.20422332e+24  4.20422332e+24           4.69879150         4.71191406       4.20422297e+24     4.20422297e+24           4.69879150         4.71191406       4.20422332e+24     4.20422332e+24            4.69879150          4.71191406        4.20422297e+24      4.20422297e+24            4.69879150          4.71191406        4.20422332e+24      4.20422332e+24        4.69879150      4.71191406    4.20422297e+24  4.20422297e+24
   4.71191406   4.72515869  4.20422332e+24  4.20422332e+24      4.71853638    4.73184204  4.20422332e+24  4.20422332e+24          4.71191406        4.72515869      4.20422332e+24    4.20422332e+24          4.71191406        4.72515869      4.20422332e+24    4.20422332e+24           4.71191406         4.72515869       4.20422332e+24     4.20422332e+24           4.71191406         4.72515869       4.20422332e+24     4.20422332e+24       4.71191406     4.72515869   4.20422332e+24  4.20422332e+24           4.71191406         4.72515869       4.20422297e+24     4.20422297e+24           4.71191406         4.72515869       4.20422332e+24     4.20422332e+24            4.71191406          4.72515869        4.20422297e+24      4.20422298e+24            4.71191406          4.72515869        4.20422332e+24      4.20422332e+24        4.71191406      4.72515869    4.20422297e+24  4.20422298e+24
   4.72515869   4.73852539  4.20422332e+24  4.20422332e+24      4.73184204    4.74526978  4.20422332e+24  4.20422332e+24          4.72515869        4.73852539      4.20422332e+24    4.20422332e+24          4.72515869        4.73852539      4.20422332e+24    4.20422332e+24           4.72515869         4.73852539       4.20422332e+24     4.20422332e+24           4.72515869         4.73852539       4.20422332e+24     4.20422332e+24       4.72515869     4.73852539   4.20422332e+24  4.20422332e+24           4.72515869         4.73852539       4.20422298e+24     4.20422298e+24           4.72515869         4.73852539       4.20422332e+24     4.20422332e+24            4.72515869          4.73852539        4.20422298e+24      4.20422298e+24            4.72515869          4.73852539        4.20422332e+24      4.20422332e+24        4.72515869      4.73852539    4.20422298e+24  4.20422298e+24
   4.73852539   4.75201416  4.20422332e+24  4.20422332e+24      4.74526978    4.75881958  4.20422332e+24  4.20422332e+24          4.73852539        4.75201416      4.20422332e+24    4.20422332e+24          4.73852539        4.75201416      4.20422332e+24    4.20422332e+24           4.73852539         4.75201416       4.20422332e+24     4.20422332e+24           4.73852539         4.75201416       4.20422332e+24     4.20422332e+24       4.73852539     4.75201416   4.20422332e+24  4.20422332e+24           4.73852539         4.75201416       4.20422298e+24     4.20422298e+24           4.73852539         4.75201416       4.20422332e+24     4.20422332e+24            4.73852539          4.75201416        4.20422298e+24      4.20422298e+24            4.73852539          4.75201416        4.20422332e+24      4.20422332e+24        4.73852539      4.75201416    4.20422298e+24  4.20422298e+24
   4.75201416   4.76562500  4.20422332e+24  4.20422332e+24      4.75881958    4.77249146  4.20422332e+24  4.20422332e+24          4.75201416        4.76562500      4.20422332e+24    4.20422332e+24          4.75201416        4.76562500      4.20422332e+24    4.20422332e+24           4.75201416         4.76562500       4.20422332e+24     4.20422332e+24           4.75201416         4.76562500       4.20422332e+24     4.20422332e+24       4.75201416     4.76562500   4.20422332e+24  4.20422332e+24           4.75201416         4.76562500       4.20422298e+24     4.20422298e+24           4.75201416         4.76562500       4.20422332e+24     4.20422332e+24            4.75201416          4.76562500        4.20422298e+24      4.20422299e+24            4.75201416          4.76562500        4.20422332e+24      4.20422332e+24        4.75201416      4.76562500    4.20422298e+24  4.20422299e+24
   4.76562500   4.77935791  4.20422332e+24  4.20422332e+24      4.77249146    4.78628540  4.20422332e+24  4.20422332e+24          4.76562500        4.77935791      4.20422332e+24    4.20422332e+24          4.76562500        4.77935791      4.20422332e+24    4.20422332e+24           4.76562500         4.77935791       4.20422332e+24     4.20422332e+24           4.76562500         4.77935791       4.20422332e+24     4.20422332e+24       4.76562500     4.77935791   4.20422332e+24  4.20422332e+24           4.76562500         4.77935791       4.20422299e+24     4.20422299e+24           4.76562500         4.77935791       4.20422332e+24     4.20422332e+24            4.76562500          4.77935791        4.20422299e+24      4.20422299e+24            4.76562500          4.77935791        4.20422332e+24      4.20422332e+24        4.76562500      4.77935791    4.20422299e+24  4.20422299e+24
   4.77935791   4.79321289  4.20422332e+24  4.20422332e+24      4.78628540    4.80020142  4.20422332e+24  4.20422332e+24          4.77935791        4.79321289      4.20422332e+24    4.20422332e+24          4.77935791        4.79321289      4.20422332e+24    4.20422332e+24           4.77935791         4.79321289       4.20422332e+24     4.20422332e+24           4.77935791         4.79321289       4.20422332e+24     4.20422332e+24       4.77935791     4.79321289   4.20422332e+24  4.20422332e+24           4.77935791         4.79321289       4.20422299e+24     4.20422299e+24           4.77935791         4.79321289       4.20422332e+24     4.20422332e+24            4.77935791          4.79321289        4.20422299e+24      4.20422299e+24            4.77935791          4.79321289        4.20422332e+24      4.20422332e+24        4.77935791      4.79321289    4.20422299e+24  4.20422299e+24
   4.79321289   4.80718994  4.20422332e+24  4.20422332e+24      4.80020142    4.81423950  4.20422332e+24  4.20422332e+24          4.79321289        4.80718994      4.20422332e+24    4.20422332e+24          4.79321289        4.80718994      4.20422332e+24    4.20422332e+24           4.79321289         4.80718994       4.20422332e+24     4.20422332e+24           4.79321289         4.80718994       4.20422332e+24     4.20422332e+24       4.79321289     4.80718994   4.20422332e+24  4.20422332e+24           4.79321289         4.80718994       4.20422300e+24     4.20422300e+24           4.79321289         4.80718994       4.20422332e+24     4.20422332e+24            4.79321289          4.80718994        4.20422299e+24      4.20422300e+24            4.79321289          4.80718994        4.20422332e+24      4.20422332e+24        4.79321289      4.80718994    4.20422299e+24  4.20422300e+24
   4.80718994   4.82128906  4.20422332e+24  4.20422332e+24      4.81423950    4.82839966  4.20422332e+24  4.20422332e+24          4.80718994        4.82128906      4.20422332e+24    4.20422332e+24          4.80718994        4.82128906      4.20422332e+24    4.20422332e+24           4.80718994         4.82128906       4.20422332e+24     4.20422332e+24           4.80718994         4.82128906       4.20422332e+24     4.20422332e+24       4.80718994     4.82128906   4.20422332e+24  4.20422332e+24           4.80718994         4.82128906       4.20422300e+24     4.20422300e+24           4.80718994         4.82128906       4.20422332e+24     4.20422332e+24            4.80718994          4.82128906        4.20422300e+24      4.20422300e+24            4.80718994          4.82128906        4.20422332e+24      4.20422332e+24        4.80718994      4.82128906    4.20422300e+24  4.20422300e+24
   4.82128906   4.83551025  4.20422332e+24  4.20422332e+24      4.82839966    4.84268188  4.20422332e+24  4.20422332e+24          4.82128906        4.83551025      4.20422332e+24    4.20422332e+24          4.82128906        4.83551025      4.20422332e+24    4.20422332e+24           4.82128906         4.83551025       4.20422332e+24     4.20422332e+24           4.82128906         4.83551025       4.20422332e+24     4.20422332e+24       4.82128906     4.83551025   4.20422332e+24  4.20422332e+24           4.82128906         4.83551025       4.20422300e+24     4.20422300e+24           4.82128906         4.83551025       4.20422332e+24     4.20422332e+24            4.82128906          4.83551025        4.20422300e+24      4.20422301e+24            4.82128906          4.83551025        4.20422332e+24      4.20422332e+24        4.82128906      4.83551025    4.20422300e+24  4.20422301e+24
   4.83551025   4.84985352  4.20422332e+24  4.20422332e+24      4.84268188    4.85708618  4.20422332e+24  4.20422332e+24          4.83551025        4.84985352      4.20422332e+24    4.20422332e+24          4.83551025        4.84985352      4.20422332e+24    4.20422332e+24           4.83551025         4.84985352       4.20422332e+24     4.20422332e+24           4.83551025         4.84985352       4.20422332e+24     4.20422332e+24       4.83551025     4.84985352   4.20422332e+24  4.20422332e+24           4.83551025         4.84985352       4.20422301e+24     4.20422301e+24           4.83551025         4.84985352       4.20422332e+24     4.20422332e+24            4.83551025          4.84985352        4.20422301e+24      4.20422301e+24            4.83551025          4.84985352        4.20422332e+24      4.20422332e+24        4.83551025      4.84985352    4.20422301e+24  4.20422301e+24
   4.84985352   4.86431885  4.20422332e+24  4.20422332e+24      4.85708618    4.87161255  4.20422332e+24  4.20422332e+24          4.84985352        4.86431885      4.20422332e+24    4.20422332e+24          4.84985352        4.86431885      4.20422332e+24    4.20422332e+24           4.84985352         4.86431885       4.20422332e+24     4.20422332e+24           4.84985352         4.86431885       4.20422332e+24     4.20422332e+24       4.84985352     4.86431885   4.20422332e+24  4.20422332e+24           4.84985352         4.86431885       4.20422301e+24     4.20422301e+24           4.84985352         4.86431885       4.20422332e+24     4.20422332e+24            4.84985352          4.86431885        4.20422301e+24      4.20422301e+24            4.84985352          4.86431885        4.20422332e+24      4.20422332e+24        4.84985352      4.86431885    4.20422301e+24  4.20422301e+24
   4.86431885   4.87890625  4.20422332e+24  4.20422332e+24      4.87161255    4.88626099  4.20422332e+24  4.20422332e+24          4.86431885        4.87890625      4.20422332e+24    4.20422332e+24          4.86431885        4.87890625      4.20422332e+24    4.20422332e+24           4.86431885         4.87890625       4.20422332e+24     4.20422332e+24           4.86431885         4.87890625       4.20422332e+24     4.20422332e+24       4.86431885     4.87890625   4.20422332e+24  4.20422332e+24           4.86431885         4.87890625       4.20422301e+24     4.20422301e+24           4.86431885         4.87890625       4.20422332e+24     4.20422332e+24            4.86431885          4.87890625        4.20422301e+24      4.20422302e+24            4.86431885          4.87890625        4.20422332e+24      4.20422332e+24        4.86431885      4.87890625    4.20422301e+24  4.20422302e+24
   4.87890625   4.89361572  4.20422332e+24  4.20422332e+24      4.88626099    4.90103149  4.20422332e+24  4.20422332e+24          4.87890625        4.89361572      4.20422332e+24    4.20422332e+24          4.87890625        4.89361572      4.20422332e+24    4.20422332e+24           4.87890625         4.89361572       4.20422332e+24     4.20422332e+24           4.87890625         4.89361572       4.20422332e+24     4.20422332e+24       4.87890625     4.89361572   4.20422332e+24  4.20422332e+24           4.87890625         4.89361572       4.20422302e+24     4.20422302e+24           4.87890625         4.89361572       4.20422332e+24     4.20422332e+24            4.87890625          4.89361572        4.20422302e+24      4.20422302e+24            4.87890625          4.89361572        4.20422332e+24      4.20422332e+24        4.87890625      4.89361572    4.20422302e+24  4.20422302e+24
   4.89361572   4.90844727  4.20422332e+24  4.20422332e+24      4.90103149    4.91592407  4.20422332e+24  4.20422332e+24          4.89361572        4.90844727      4.20422332e+24    4.20422332e+24          4.89361572        4.90844727      4.20422332e+24    4.20422332e+24           4.89361572         4.90844727       4.20422332e+24     4.20422332e+24           4.89361572         4.90844727       4.20422332e+24     4.20422332e+24       4.89361572     4.90844727   4.20422332e+24  4.20422332e+24           4.89361572         4.90844727       4.20422302e+24     4.20422302e+24           4.89361572         4.90844727       4.20422332e+24     4.20422332e+24            4.89361572          4.90844727        4.20422302e+24      4.20422302e+24            4.89361572          4.90844727        4.20422332e+24      4.20422332e+24        4.89361572      4.90844727    4.20422302e+24  4.20422302e+24
   4.90844727   4.92340088  4.20422332e+24  4.20422332e+24      4.91592407    4.93093872  4.20422332e+24  4.20422332e+24          4.90844727        4.92340088      4.20422332e+24    4.20422332e+24          4.90844727        4.92340088      4.20422332e+24    4.20422332e+24           4.90844727         4.92340088       4.20422332e+24     4.20422332e+24           4.90844727         4.92340088       4.20422332e+24     4.20422332e+24       4.90844727     4.92340088   4.20422332e+24  4.20422332e+24           4.90844727         4.92340088       4.20422303e+24     4.20422303e+24           4.90844727         4.92340088       4.20422332e+24     4.20422332e+24            4.90844727          4.92340088        4.20422302e+24      4.20422303e+24            4.90844727          4.92340088        4.20422332e+24      4.20422332e+24        4.90844727      4.92340088    4.20422302e+24  4.20422303e+24
   4.92340088   4.93847656  4.20422332e+24  4.20422332e+24      4.93093872    4.94607544  4.20422332e+24  4.20422332e+24          4.92340088        4.93847656      4.20422332e+24    4.20422332e+24          4.92340088        4.93847656      4.20422332e+24    4.20422332e+24           4.92340088         4.93847656       4.20422332e+24     4.20422332e+24           4.92340088         4.93847656       4.20422332e+24     4.20422332e+24       4.92340088     4.93847656   4.20422332e+24  4.20422332e+24           4.92340088         4.93847656       4.20422303e+24     4.20422303e+24           4.92340088         4.93847656       4.20422332e+24     4.20422332e+24            4.92340088          4.93847656        4.20422303e+24      4.20422303e+24            4.92340088          4.93847656        4.20422332e+24      4.20422332e+24        4.92340088      4.93847656    4.20422303e+24  4.20422303e+24
   4.93847656   4.95367432  4.20422332e+24  4.20422332e+24      4.94607544    4.96133423  4.20422332e+24  4.20422332e+24          4.93847656        4.95367432      4.20422332e+24    4.20422332e+24          4.93847656        4.95367432      4.20422332e+24    4.20422332e+24           4.93847656         4.95367432       4.20422332e+24     4.20422332e+24           4.93847656         4.95367432       4.20422332e+24     4.20422332e+24       4.93847656     4.95367432   4.20422332e+24  4.20422332e+24           4.93847656         4.95367432       4.20422303e+24     4.20422303e+24           4.93847656         4.95367432       4.20422332e+24     4.20422332e+24            4.93847656          4.95367432        4.20422303e+24      4.20422304e+24            4.93847656          4.95367432        4.20422332e+24      4.20422332e+24        4.93847656      4.95367432    4.20422303e+24  4.20422304e+24
   4.95367432   4.96899414  4.20422332e+24  4.20422332e+24      4.96133423    4.97671509  4.20422332e+24  4.20422332e+24          4.95367432        4.96899414      4.20422332e+24    4.20422332e+24          4.95367432        4.96899414      4.20422332e+24    4.20422332e+24           4.95367432         4.96899414       4.20422332e+24     4.20422332e+24           4.95367432         4.96899414       4.20422332e+24     4.20422332e+24       4.95367432     4.96899414   4.20422332e+24  4.20422332e+24           4.95367432         4.96899414       4.20422304e+24     4.20422304e+24           4.95367432         4.96899414       4.20422332e+24     4.20422332e+24            4.95367432          4.96899414        4.20422304e+24      4.20422304e+24            4.95367432          4.96899414        4.20422332e+24      4.20422332e+24        4.95367432      4.96899414    4.20422304e+24  4.20422304e+24
   4.96899414   4.98443604  4.20422332e+24  4.20422332e+24      4.97671509    4.99221802  4.20422332e+24  4.20422332e+24          4.96899414        4.98443604      4.20422332e+24    4.20422332e+24          4.96899414        4.98443604      4.20422332e+24    4.20422332e+24           4.96899414         4.98443604       4.20422332e+24     4.20422332e+24           4.96899414         4.98443604       4.20422332e+24     4.20422332e+24       4.96899414     4.98443604   4.20422332e+24  4.20422332e+24           4.96899414         4.98443604       4.20422304e+24     4.20422304e+24           4.96899414         4.98443604       4.20422332e+24     4.20422332e+24            4.96899414          4.98443604        4.20422304e+24      4.20422304e+24            4.96899414          4.98443604        4.20422332e+24      4.20422332e+24        4.96899414      4.98443604    4.20422304e+24  4.20422304e+24
   4.98443604   5.00000000  4.20422332e+24  4.20422332e+24      4.99221802    5.01562500  4.20422332e+24  4.20422332e+24          4.98443604        5.00000000      4.20422332e+24    4.20422332e+24          4.98443604        5.00000000      4.20422332e+24    4.20422332e+24           4.98443604         5.00000000       4.20422332e+24     4.20422332e+24           4.98443604         5.00000000       4.20422332e+24     4.20422332e+24       4.98443604     5.00000000   4.20422332e+24  4.20422332e+24           4.98443604         5.00000000       4.20422305e+24     4.20422305e+24           4.98443604         5.00000000       4.20422332e+24     4.20422332e+24            4.98443604          5.00000000        4.20422304e+24      4.20422305e+24            4.98443604          5.00000000        4.20422332e+24      4.20422332e+24        4.98443604      5.00000000    4.20422304e+24  4.20422305e+24
   5.00000000   5.03125000  4.20422332e+24  4.20422332e+24      5.01562500    5.04687500  4.20422332e+24  4.20422332e+24          5.00000000        5.03125000      4.20422332e+24    4.20422332e+24          5.00000000        5.03125000      4.20422332e+24    4.20422332e+24           5.00000000         5.03125000       4.20422332e+24     4.20422332e+24           5.00000000         5.03125000       4.20422332e+24     4.20422332e+24       5.00000000     5.03125000   4.20422332e+24  4.20422332e+24           5.00000000         5.03125000       4.20422305e+24     4.20422305e+24           5.00000000         5.03125000       4.20422332e+24     4.20422332e+24            5.00000000          5.03125000        4.20422305e+24      4.20422306e+24            5.00000000          5.03125000        4.20422332e+24      4.20422332e+24        5.00000000      5.03125000    4.20422305e+24  4.20422306e+24
   5.03125000   5.06250000  4.20422332e+24  4.20422332e+24      5.04687500    5.07812500  4.20422332e+24  4.20422332e+24          5.03125000        5.06250000      4.20422332e+24    4.20422332e+24          5.03125000        5.06250000      4.20422332e+24    4.20422332e+24           5.03125000         5.06250000       4.20422332e+24     4.20422332e+24           5.03125000         5.06250000       4.20422332e+24     4.20422332e+24       5.03125000     5.06250000   4.20422332e+24  4.20422332e+24           5.03125000         5.06250000       4.20422306e+24     4.20422306e+24           5.03125000         5.06250000       4.20422332e+24     4.20422332e+24            5.03125000          5.06250000        4.20422306e+24      4.20422307e+24            5.03125000          5.06250000        4.20422332e+24      4.20422332e+24        5.03125000      5.06250000    4.20422306e+24  4.20422307e+24
   5.06250000   5.09375000  4.20422332e+24  4.20422332e+24      5.07812500    5.10937500  4.20422332e+24  4.20422332e+24          5.06250000        5.09375000      4.20422332e+24    4.20422332e+24          5.06250000        5.09375000      4.20422332e+24    4.20422332e+24           5.06250000         5.09375000       4.20422332e+24     4.20422332e+24           5.06250000         5.09375000       4.20422332e+24     4.20422332e+24       5.06250000     5.09375000   4.20422332e+24  4.20422332e+24           5.06250000         5.09375000       4.20422307e+24     4.20422307e+24           5.06250000         5.09375000       4.20422332e+24     4.20422332e+24            5.06250000          5.09375000        4.20422307e+24      4.20422307e+24            5.06250000          5.09375000        4.20422332e+24      4.20422332e+24        5.06250000      5.09375000    4.20422307e+24  4.20422307e+24
   5.09375000   5.12500000  4.20422332e+24  4.20422332e+24      5.10937500    5.14062500  4.20422332e+24  4.20422332e+24          5.09375000        5.12500000      4.20422332e+24    4.20422332e+24          5.09375000        5.12500000      4.20422332e+24    4.20422332e+24           5.09375000         5.12500000       4.20422332e+24     4.20422332e+24           5.09375000         5.12500000       4.20422332e+24     4.20422332e+24       5.09375000     5.12500000   4.20422332e+24  4.20422332e+24           5.09375000         5.12500000       4.20422308e+24     4.20422308e+24           5.09375000         5.12500000       4.20422332e+24     4.20422332e+24            5.09375000          5.12500000        4.20422307e+24      4.20422308e+24            5.09375000          5.12500000        4.20422332e+24      4.20422332e+24        5.09375000      5.12500000    4.20422307e+24  4.20422308e+24
   5.12500000   5.15625000  4.20422332e+24  4.20422332e+24      5.14062500    5.17187500  4.20422332e+24  4.20422332e+24          5.12500000        5.15625000      4.20422332e+24    4.20422332e+24          5.12500000        5.15625000      4.20422332e+24    4.20422332e+24           5.12500000         5.15625000       4.20422332e+24     4.20422332e+24           5.12500000         5.15625000       4.20422332e+24     4.20422332e+24       5.12500000     5.15625000   4.20422332e+24  4.20422332e+24           5.12500000         5.15625000       4.20422309e+24     4.20422309e+24           5.12500000         5.15625000       4.20422332e+24     4.20422332e+24            5.12500000          5.15625000        4.20422308e+24      4.20422309e+24            5.12500000          5.15625000        4.20422332e+24      4.20422332e+24        5.12500000      5.15625000    4.20422308e+24  4.20422309e+24
   5.15625000   5.18750000  4.20422332e+24  4.20422332e+24      5.17187500    5.20312500  4.20422332e+24  4.20422332e+24          5.15625000        5.18750000      4.20422332e+24    4.20422332e+24          5.15625000        5.18750000      4.20422332e+24    4.20422332e+24           5.15625000         5.18750000       4.20422332e+24     4.20422332e+24           5.15625000         5.18750000       4.20422332e+24     4.20422332e+24       5.15625000     5.18750000   4.20422332e+24  4.20422332e+24           5.15625000         5.18750000       4.20422309e+24     4.20422309e+24           5.15625000         5.18750000       4.20422332e+24     4.20422332e+24            5.15625000          5.18750000        4.20422309e+24      4.20422310e+24            5.15625000          5.18750000        4.20422332e+24      4.20422332e+24        5.15625000      5.18750000    4.20422309e+24  4.20422310e+24
   5.18750000   5.21875000  4.20422332e+24  4.20422332e+24      5.20312500    5.23437500  4.20422332e+24  4.20422332e+24          5.18750000        5.21875000      4.20422332e+24    4.20422332e+24          5.18750000        5.21875000      4.20422332e+24    4.20422332e+24           5.18750000         5.21875000       4.20422332e+24     4.20422332e+24           5.18750000         5.21875000       4.20422332e+24     4.20422332e+24       5.18750000     5.21875000   4.20422332e+24  4.20422332e+24           5.18750000         5.21875000       4.20422310e+24     4.20422310e+24           5.18750000         5.21875000       4.20422332e+24     4.20422332e+24            5.18750000          5.21875000        4.20422310e+24      4.20422311e+24            5.18750000          5.21875000        4.20422332e+24      4.20422332e+24        5.18750000      5.21875000    4.20422310e+24  4.20422311e+24
   5.21875000   5.25000000  4.20422332e+24  4.20422332e+24      5.23437500    5.26562500  4.20422332e+24  4.20422332e+24          5.21875000        5.25000000      4.20422332e+24    4.20422332e+24          5.21875000        5.25000000      4.20422332e+24    4.20422332e+24           5.21875000         5.25000000       4.20422332e+24     4.20422332e+24           5.21875000         5.25000000       4.20422332e+24     4.20422332e+24       5.21875000     5.25000000   4.20422332e+24  4.20422332e+24           5.21875000         5.25000000       4.20422311e+24     4.20422311e+24           5.21875000         5.25000000       4.20422332e+24     4.20422332e+24            5.21875000          5.25000000        4.20422311e+24      4.20422312e+24            5.21875000          5.25000000        4.20422332e+24      4.20422332e+24        5.21875000      5.25000000    4.20422311e+24  4.20422312e+24
   5.25000000   5.28125000  4.20422332e+24  4.20422332e+24      5.26562500    5.29687500  4.20422332e+24  4.20422332e+24          5.25000000        5.28125000      4.20422332e+24    4.20422332e+24          5.25000000        5.28125000      4.20422332e+24    4.20422332e+24           5.25000000         5.28125000       4.20422332e+24     4.20422332e+24           5.25000000         5.28125000       4.20422332e+24     4.20422332e+24       5.25000000     5.28125000   4.20422332e+24  4.20422332e+24           5.25000000         5.28125000       4.20422312e+24     4.20422312e+24           5.25000000         5.28125000       4.20422332e+24     4.20422332e+24            5.25000000          5.28125000        4.20422312e+24      4.20422312e+24            5.25000000          5.28125000        4.20422332e+24      4.20422332e+24        5.25000000      5.28125000    4.20422312e+24  4.20422312e+24
   5.28125000   5.31250000  4.20422332e+24  4.20422332e+24      5.29687500    5.32812500  4.20422332e+24  4.20422332e+24          5.28125000        5.31250000      4.20422332e+24    4.20422332e+24          5.28125000        5.31250000      4.20422332e+24    4.20422332e+24           5.28125000         5.31250000       4.20422332e+24     4.20422332e+24           5.28125000         5.31250000       4.20422332e+24     4.20422332e+24       5.28125000     5.31250000   4.20422332e+24  4.20422332e+24           5.28125000         5.31250000       4.20422313e+24     4.20422313e+24           5.28125000         5.31250000       4.20422332e+24     4.20422332e+24            5.28125000          5.31250000        4.20422312e+24      4.20422313e+24            5.28125000          5.31250000        4.20422332e+24      4.20422332e+24        5.28125000      5.31250000    4.20422312e+24  4.20422313e+24
   5.31250000   5.34375000  4.20422332e+24  4.20422332e+24      5.32812500    5.35937500  4.20422332e+24  4.20422332e+24          5.31250000        5.34375000      4.20422332e+24    4.20422332e+24          5.31250000        5.34375000      4.20422332e+24    4.20422332e+24           5.31250000         5.34375000       4.20422332e+24     4.20422332e+24           5.31250000         5.34375000       4.20422332e+24     4.20422332e+24       5.31250000     5.34375000   4.20422332e+24  4.20422332e+24           5.31250000         5.34375000       4.20422314e+24     4.20422314e+24           5.31250000         5.34375000       4.20422332e+24     4.20422332e+24            5.31250000          5.34375000        4.20422313e+24      4.20422314e+24            5.31250000          5.34375000        4.20422332e+24      4.20422332e+24        5.31250000      5.34375000    4.20422313e+24  4.20422314e+24
   5.34375000   5.37500000  4.20422332e+24  4.20422332e+24      5.35937500    5.39062500  4.20422332e+24  4.20422332e+24          5.34375000        5.37500000      4.20422332e+24    4.20422332e+24          5.34375000        5.37500000      4.20422332e+24    4.20422332e+24           5.34375000         5.37500000       4.20422332e+24     4.20422332e+24           5.34375000         5.37500000       4.20422332e+24     4.20422332e+24       5.34375000     5.37500000   4.20422332e+24  4.20422332e+24           5.34375000         5.37500000       4.20422314e+24     4.20422314e+24           5.34375000         5.37500000       4.20422332e+24     4.20422332e+24            5.34375000          5.37500000        4.20422314e+24      4.20422315e+24            5.34375000          5.37500000        4.20422332e+24      4.20422332e+24        5.34375000      5.37500000    4.20422314e+24  4.20422315e+24
   5.37500000   5.40625000  4.20422332e+24  4.20422332e+24      5.39062500    5.42187500  4.20422332e+24  4.20422332e+24          5.37500000        5.40625000      4.20422332e+24    4.20422332e+24          5.37500000        5.40625000      4.20422332e+24    4.20422332e+24           5.37500000         5.40625000       4.20422332e+24     4.20422332e+24           5.37500000         5.40625000       4.20422332e+24     4.20422332e+24       5.37500000     5.40625000   4.20422332e+24  4.20422332e+24           5.37500000         5.40625000       4.20422315e+24     4.20422315e+24           5.37500000         5.40625000       4.20422332e+24     4.20422332e+24            5.37500000          5.40625000        4.20422315e+24      4.20422316e+24            5.37500000          5.40625000        4.20422332e+24      4.20422332e+24        5.37500000      5.40625000    4.20422315e+24  4.20422316e+24
   5.40625000   5.43750000  4.20422332e+24  4.20422332e+24      5.42187500    5.45312500  4.20422332e+24  4.20422332e+24          5.40625000        5.43750000      4.20422332e+24    4.20422332e+24          5.40625000        5.43750000      4.20422332e+24    4.20422332e+24           5.40625000         5.43750000       4.20422332e+24     4.20422332e+24           5.40625000         5.43750000       4.20422332e+24     4.20422332e+24       5.40625000     5.43750000   4.20422332e+24  4.20422332e+24           5.40625000         5.43750000       4.20422316e+24     4.20422316e+24           5.40625000         5.43750000       4.20422332e+24     4.20422332e+24            5.40625000          5.43750000        4.20422316e+24      4.20422317e+24            5.40625000          5.43750000        4.20422332e+24      4.20422332e+24        5.40625000      5.43750000    4.20422316e+24  4.20422317e+24
   5.43750000   5.46875000  4.20422332e+24  4.20422332e+24      5.45312500    5.48437500  4.20422332e+24  4.20422332e+24          5.43750000        5.46875000      4.20422332e+24    4.20422332e+24          5.43750000        5.46875000      4.20422332e+24    4.20422332e+24           5.43750000         5.46875000       4.20422332e+24     4.20422332e+24           5.43750000         5.46875000       4.20422332e+24     4.20422332e+24       5.43750000     5.46875000   4.20422332e+24  4.20422332e+24           5.43750000         5.46875000       4.20422317e+24     4.20422317e+24           5.43750000         5.46875000       4.20422332e+24     4.20422332e+24            5.43750000          5.46875000        4.20422317e+24      4.20422317e+24            5.43750000          5.46875000        4.20422332e+24      4.20422332e+24        5.43750000      5.46875000    4.20422317e+24  4.20422317e+24
   5.46875000   5.50000000  4.20422332e+24  4.20422332e+24      5.48437500    5.51562500  4.20422332e+24  4.20422332e+24          5.46875000        5.50000000      4.20422332e+24    4.20422332e+24          5.46875000        5.50000000      4.20422332e+24    4.20422332e+24           5.46875000         5.50000000       4.20422332e+24     4.20422332e+24           5.46875000         5.50000000       4.20422332e+24     4.20422332e+24       5.46875000     5.50000000   4.20422332e+24  4.20422332e+24           5.46875000         5.50000000       4.20422318e+24     4.20422318e+24           5.46875000         5.50000000       4.20422332e+24     4.20422332e+24            5.46875000          5.50000000        4.20422317e+24      4.20422318e+24            5.46875000          5.50000000        4.20422332e+24      4.20422332e+24        5.46875000      5.50000000    4.20422317e+24  4.20422318e+24
   5.50000000   5.53125000  4.20422332e+24  4.20422332e+24      5.51562500    5.54687500  4.20422332e+24  4.20422332e+24          5.50000000        5.53125000      4.20422332e+24    4.20422332e+24          5.50000000        5.53125000      4.20422332e+24    4.20422332e+24           5.50000000         5.53125000       4.20422332e+24     4.20422332e+24           5.50000000         5.53125000       4.20422332e+24     4.20422332e+24       5.50000000     5.53125000   4.20422332e+24  4.20422332e+24           5.50000000         5.53125000       4.20422319e+24     4.20422319e+24           5.50000000         5.53125000       4.20422332e+24     4.20422332e+24            5.50000000          5.53125000        4.20422318e+24      4.20422319e+24            5.50000000          5.53125000        4.20422332e+24      4.20422332e+24        5.50000000      5.53125000    4.20422318e+24  4.20422319e+24
   5.53125000   5.56250000  4.20422332e+24  4.20422332e+24      5.54687500    5.57812500  4.20422332e+24  4.20422332e+24          5.53125000        5.56250000      4.20422332e+24    4.20422332e+24          5.53125000        5.56250000      4.20422332e+24    4.20422332e+24           5.53125000         5.56250000       4.20422332e+24     4.20422332e+24           5.53125000         5.56250000       4.20422332e+24     4.20422332e+24       5.53125000     5.56250000   4.20422332e+24  4.20422332e+24           5.53125000         5.56250000       4.20422319e+24     4.20422319e+24           5.53125000         5.56250000       4.20422332e+24     4.20422332e+24            5.53125000          5.56250000        4.20422319e+24      4.20422320e+24            5.53125000          5.56250000        4.20422332e+24      4.20422332e+24        5.53125000      5.56250000    4.20422319e+24  4.20422320e+24
   5.56250000   5.59375000  4.20422332e+24  4.20422332e+24      5.57812500    5.60937500  4.20422332e+24  4.20422332e+24          5.56250000        5.59375000      4.20422332e+24    4.20422332e+24          5.56250000        5.59375000      4.20422332e+24    4.20422332e+24           5.56250000         5.59375000       4.20422332e+24     4.20422332e+24           5.56250000         5.59375000       4.20422332e+24     4.20422332e+24       5.56250000     5.59375000   4.20422332e+24  4.20422332e+24           5.56250000         5.59375000       4.20422320e+24     4.20422320e+24           5.56250000         5.59375000       4.20422332e+24     4.20422332e+24            5.56250000          5.59375000        4.20422320e+24      4.20422321e+24            5.56250000          5.59375000        4.20422332e+24      4.20422332e+24        5.56250000      5.59375000    4.20422320e+24  4.20422321e+24
   5.59375000   5.62500000  4.20422332e+24  4.20422332e+24      5.60937500    5.64062500  4.20422332e+24  4.20422332e+24          5.59375000        5.62500000      4.20422332e+24    4.20422332e+24          5.59375000        5.62500000      4.20422332e+24    4.20422332e+24           5.59375000         5.62500000       4.20422332e+24     4.20422332e+24           5.59375000         5.62500000       4.20422332e+24     4.20422332e+24       5.59375000     5.62500000   4.20422332e+24  4.20422332e+24           5.59375000         5.62500000       4.20422321e+24     4.20422321e+24           5.59375000         5.62500000       4.20422332e+24     4.20422332e+24            5.59375000          5.62500000        4.20422321e+24      4.20422322e+24            5.59375000          5.62500000        4.20422332e+24      4.20422332e+24        5.59375000      5.62500000    4.20422321e+24  4.20422322e+24
   5.62500000   5.65625000  4.20422332e+24  4.20422332e+24      5.64062500    5.67187500  4.20422332e+24  4.20422332e+24          5.62500000        5.65625000      4.20422332e+24    4.20422332e+24          5.62500000        5.65625000      4.20422332e+24    4.20422332e+24           5.62500000         5.65625000       4.20422332e+24     4.20422332e+24           5.62500000         5.65625000       4.20422332e+24     4.20422332e+24       5.62500000     5.65625000   4.20422332e+24  4.20422332e+24           5.62500000         5.65625000       4.20422322e+24     4.20422322e+24           5.62500000         5.65625000       4.20422332e+24     4.20422332e+24            5.62500000          5.65625000        4.20422322e+24      4.20422322e+24            5.62500000          5.65625000        4.20422332e+24      4.20422332e+24        5.62500000      5.65625000    4.20422322e+24  4.20422322e+24
   5.65625000   5.68750000  4.20422332e+24  4.20422332e+24      5.67187500    5.70312500  4.20422332e+24  4.20422332e+24          5.65625000        5.68750000      4.20422332e+24    4.20422332e+24          5.65625000        5.68750000      4.20422332e+24    4.20422332e+24           5.65625000         5.68750000       4.20422332e+24     4.20422332e+24           5.65625000         5.68750000       4.20422332e+24     4.20422332e+24       5.65625000     5.68750000   4.20422332e+24  4.20422332e+24           5.65625000         5.68750000       4.20422323e+24     4.20422323e+24           5.65625000         5.68750000       4.20422332e+24     4.20422332e+24            5.65625000          5.68750000        4.20422322e+24      4.20422323e+24            5.65625000          5.68750000        4.20422332e+24      4.20422332e+24        5.65625000      5.68750000    4.20422322e+24  4.20422323e+24
   5.68750000   5.71875000  4.20422332e+24  4.20422332e+24      5.70312500    5.73437500  4.20422332e+24  4.20422332e+24          5.68750000        5.71875000      4.20422332e+24    4.20422332e+24          5.68750000        5.71875000      4.20422332e+24    4.20422332e+24           5.68750000         5.71875000       4.20422332e+24     4.20422332e+24           5.68750000         5.71875000       4.20422332e+24     4.20422332e+24       5.68750000     5.71875000   4.20422332e+24  4.20422332e+24           5.68750000         5.71875000       4.20422324e+24     4.20422324e+24           5.68750000         5.71875000       4.20422332e+24     4.20422332e+24            5.68750000          5.71875000        4.20422323e+24      4.20422324e+24            5.68750000          5.71875000        4.20422332e+24      4.20422332e+24        5.68750000      5.71875000    4.20422323e+24  4.20422324e+24
   5.71875000   5.75000000  4.20422332e+24  4.20422332e+24      5.73437500    5.76562500  4.20422332e+24  4.20422332e+24          5.71875000        5.75000000      4.20422332e+24    4.20422332e+24          5.71875000        5.75000000      4.20422332e+24    4.20422332e+24           5.71875000         5.75000000       4.20422332e+24     4.20422332e+24           5.71875000         5.75000000       4.20422332e+24     4.20422332e+24       5.71875000     5.75000000   4.20422332e+24  4.20422332e+24           5.71875000         5.75000000       4.20422324e+24     4.20422324e+24           5.71875000         5.75000000       4.20422332e+24     4.20422332e+24            5.71875000          5.75000000        4.20422324e+24      4.20422325e+24            5.71875000          5.75000000        4.20422332e+24      4.20422332e+24        5.71875000      5.75000000    4.20422324e+24  4.20422325e+24
   5.75000000   5.78125000  4.20422332e+24  4.20422332e+24      5.76562500    5.79687500  4.20422332e+24  4.20422332e+24          5.75000000        5.78125000      4.20422332e+24    4.20422332e+24          5.75000000        5.78125000      4.20422332e+24    4.20422332e+24           5.75000000         5.78125000       4.20422332e+24     4.20422332e+24           5.75000000         5.78125000       4.20422332e+24     4.20422332e+24       5.75000000     5.78125000   4.20422332e+24  4.20422332e+24           5.75000000         5.78125000       4.20422325e+24     4.20422325e+24           5.75000000         5.78125000       4.20422332e+24     4.20422332e+24            5.75000000          5.78125000        4.20422325e+24      4.20422326e+24            5.75000000          5.78125000        4.20422332e+24      4.20422332e+24        5.75000000      5.78125000    4.20422325e+24  4.20422326e+24
   5.78125000   5.81250000  4.20422332e+24  4.20422332e+24      5.79687500    5.82812500  4.20422332e+24  4.20422332e+24          5.78125000        5.81250000      4.20422332e+24    4.20422332e+24          5.78125000        5.81250000      4.20422332e+24    4.20422332e+24           5.78125000         5.81250000       4.20422332e+24     4.20422332e+24           5.78125000         5.81250000       4.20422332e+24     4.20422332e+24       5.78125000     5.81250000   4.20422332e+24  4.20422332e+24           5.78125000         5.81250000       4.20422326e+24     4.20422326e+24           5.78125000         5.81250000       4.20422332e+24     4.20422332e+24            5.78125000          5.81250000        4.20422326e+24      4.20422327e+24            5.78125000          5.81250000        4.20422332e+24      4.20422332e+24        5.78125000      5.81250000    4.20422326e+24  4.20422327e+24
   5.81250000   5.84375000  4.20422332e+24  4.20422332e+24      5.82812500    5.85937500  4.20422332e+24  4.20422332e+24          5.81250000        5.84375000      4.20422332e+24    4.20422332e+24          5.81250000        5.84375000      4.20422332e+24    4.20422332e+24           5.81250000         5.84375000       4.20422332e+24     4.20422332e+24           5.81250000         5.84375000       4.20422332e+24     4.20422332e+24       5.81250000     5.84375000   4.20422332e+24  4.20422332e+24           5.81250000         5.84375000       4.20422327e+24     4.20422327e+24           5.81250000         5.84375000       4.20422332e+24     4.20422332e+24            5.81250000          5.84375000        4.20422327e+24      4.20422327e+24            5.81250000          5.84375000        4.20422332e+24      4.20422332e+24        5.81250000      5.84375000    4.20422327e+24  4.20422327e+24
   5.84375000   5.87500000  4.20422332e+24  4.20422332e+24      5.85937500    5.89062500  4.20422332e+24  4.20422332e+24          5.84375000        5.87500000      4.20422332e+24    4.20422332e+24          5.84375000        5.87500000      4.20422332e+24    4.20422332e+24           5.84375000         5.87500000       4.20422332e+24     4.20422332e+24           5.84375000         5.87500000       4.20422332e+24     4.20422332e+24       5.84375000     5.87500000   4.20422332e+24  4.20422332e+24           5.84375000         5.87500000       4.20422328e+24     4.20422328e+24           5.84375000         5.87500000       4.20422332e+24     4.20422332e+24            5.84375000          5.87500000        4.20422327e+24      4.20422328e+24            5.84375000          5.87500000        4.20422332e+24      4.20422332e+24        5.84375000      5.87500000    4.20422327e+24  4.20422328e+24
   5.87500000   5.90625000  4.20422332e+24  4.20422332e+24      5.89062500    5.92187500  4.20422332e+24  4.20422332e+24          5.87500000        5.90625000      4.20422332e+24    4.20422332e+24          5.87500000        5.90625000      4.20422332e+24    4.20422332e+24           5.87500000         5.90625000       4.20422332e+24     4.20422332e+24           5.87500000         5.90625000       4.20422332e+24     4.20422332e+24       5.87500000     5.90625000   4.20422332e+24  4.20422332e+24           5.87500000         5.90625000       4.20422329e+24     4.20422329e+24           5.87500000         5.90625000       4.20422332e+24     4.20422332e+24            5.87500000          5.90625000        4.20422328e+24      4.20422329e+24            5.87500000          5.90625000        4.20422332e+24      4.20422332e+24        5.87500000      5.90625000    4.20422328e+24  4.20422329e+24
   5.90625000   5.93750000  4.20422332e+24  4.20422332e+24      5.92187500    5.95312500  4.20422332e+24  4.20422332e+24          5.90625000        5.93750000      4.20422332e+24    4.20422332e+24          5.90625000        5.93750000      4.20422332e+24    4.20422332e+24           5.90625000         5.93750000       4.20422332e+24     4.20422332e+24           5.90625000         5.93750000       4.20422332e+24     4.20422332e+24       5.90625000     5.93750000   4.20422332e+24  4.20422332e+24           5.90625000         5.93750000       4.20422329e+24     4.20422329e+24           5.90625000         5.93750000       4.20422332e+24     4.20422332e+24            5.90625000          5.93750000        4.20422329e+24      4.20422330e+24            5.90625000          5.93750000        4.20422332e+24      4.20422332e+24        5.90625000      5.93750000    4.20422329e+24  4.20422330e+24
   5.93750000   5.96875000  4.20422332e+24  4.20422332e+24      5.95312500    6.00000000  4.20422332e+24  4.20422332e+24          5.93750000        5.96875000      4.20422332e+24    4.20422332e+24          5.93750000        5.96875000      4.20422332e+24    4.20422332e+24           5.93750000         5.96875000       4.20422332e+24     4.20422332e+24           5.93750000         5.96875000       4.20422332e+24     4.20422332e+24       5.93750000     5.96875000   4.20422332e+24  4.20422332e+24           5.93750000         5.96875000       4.20422330e+24     4.20422330e+24           5.93750000         5.96875000       4.20422332e+24     4.20422332e+24            5.93750000          5.96875000        4.20422330e+24      4.20422331e+24            5.93750000          5.96875000        4.20422332e+24      4.20422332e+24        5.93750000      5.96875000    4.20422330e+24  4.20422331e+24
   5.96875000   6.00000000  4.20422332e+24  4.20422332e+24      6.00000000    6.00000000  4.20422332e+24  4.20422332e+24          5.96875000        6.00000000      4.20422332e+24    4.20422332e+24          5.96875000        6.00000000      4.20422332e+24    4.20422332e+24           5.96875000         6.00000000       4.20422332e+24     4.20422332e+24           5.96875000         6.00000000       4.20422332e+24     4.20422332e+24       5.96875000     6.00000000   4.20422332e+24  4.20422332e+24           5.96875000         6.00000000       4.20422331e+24     4.20422331e+24           5.96875000         6.00000000       4.20422332e+24     4.20422332e+24            5.96875000          6.00000000        4.20422331e+24      4.20422332e+24            5.96875000          6.00000000        4.20422332e+24      4.20422332e+24        5.96875000      6.00000000    4.20422331e+24  4.20422332e+24


==> data/van_roosbroeck_u_hat_00008.dat <==
  faces    u_hat_values
0.00000  1.09346514e+01
0.50000  6.07669694e+00
1.43750  7.44488706e-01
1.93750  2.35442509e+02
2.06250  4.99082072e+07
2.56250  1.10863677e+13
3.50000  2.47928491e+18
4.50000  4.20323888e+24
5.50000  4.20422117e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00012.dat <==
  faces    u_hat_values
0.00000  1.09341689e+01
0.50000  8.42805262e+00
1.35185  5.38648432e+00
1.83333  5.98816661e+01
1.98148  3.58098762e+04
2.01852  7.02840779e+07
2.16667  1.51002755e+11
2.64815  3.31289643e+14
3.43750  7.29478636e+17
3.93750  1.60142221e+21
4.06250  4.01434305e+24
4.56250  4.20420325e+24
5.50000  4.20422131e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00016.dat <==
  faces    u_hat_values
0.00000  1.09341000e+01
0.50000  1.11972642e+01
1.28906  1.22174700e+01
1.72656  2.75387170e+01
1.92969  7.37938185e+02
1.99219  1.12386311e+05
2.00781  2.51544679e+07
2.07031  6.54710669e+09
2.27344  1.76638546e+12
2.71094  4.80691019e+14
3.35185  1.31122898e+17
3.83333  3.57074580e+19
3.98148  9.58254146e+21
4.01852  2.51325780e+24
4.16667  4.19847937e+24
4.64815  4.20421879e+24
5.50000  4.20422186e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00024.dat <==
  faces    u_hat_values
0.00000  1.09340748e+01
0.50000  1.16390257e+01
1.21065  1.27299526e+01
1.56250  1.45547255e+01
1.78935  2.66321765e+01
1.91898  1.64010422e+02
1.97917  3.18803575e+03
1.99769  9.82459373e+04
2.00231  2.61597910e+06
2.02083  9.41681960e+07
2.08102  3.66328620e+09
2.21065  1.45236793e+11
2.43750  5.79915231e+12
2.78935  2.32335974e+14
3.24400  9.32115946e+15
3.63600  3.73675296e+17
3.86000  1.49187295e+19
3.96400  5.89128461e+20
3.99600  2.22511907e+22
4.00400  7.05705087e+23
4.03600  3.63998523e+24
4.14000  4.19685855e+24
4.36400  4.20420413e+24
4.75600  4.20421997e+24
5.50000  4.20422197e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00032.dat <==
  faces    u_hat_values
0.00000  1.09341878e+01
0.50000  1.14998930e+01
1.16504  1.25191023e+01
1.45410  1.46994873e+01
1.66699  2.29168115e+01
1.81543  6.26196915e+01
1.91113  3.29902841e+02
1.96582  2.83440909e+03
1.99121  3.15585933e+04
1.99902  3.69644610e+05
2.00098  3.50653476e+06
2.00879  4.24371138e+07
2.03418  5.47460102e+08
2.08887  7.17421469e+09
2.18457  9.45690441e+10
2.33301  1.25007738e+12
2.54590  1.65497915e+13
2.83496  2.19307651e+14
3.18513  2.90745485e+15
3.50292  3.85368978e+16
3.72449  5.10261470e+17
3.86735  6.74365475e+18
3.94898  8.87745012e+19
3.98688  1.15644325e+21
3.99854  1.44291751e+22
4.00146  1.51680550e+23
4.01312  1.21240781e+24
4.05102  3.39379532e+24
4.13265  4.13781031e+24
4.27551  4.20193150e+24
4.49708  4.20418393e+24
4.81487  4.20422073e+24
5.50000  4.20422229e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00048.dat <==
  faces    u_hat_values
0.00000  1.09340800e+01
0.25000  1.10784936e+01
0.75000  1.13753161e+01
1.12434  1.16659733e+01
1.35049  1.21018275e+01
1.53381  1.31951186e+01
1.67881  1.63061669e+01
1.79001  2.57258420e+01
1.87190  5.78574553e+01
1.92900  1.89033657e+02
1.96582  8.30542820e+02
1.98685  4.39209128e+03
1.99662  2.50918573e+04
1.99962  1.34105310e+05
2.00038  5.08728899e+05
2.00338  2.75146400e+06
2.01315  1.66182480e+07
2.03418  1.03266819e+08
2.07100  6.48672054e+08
2.12810  4.09571752e+09
2.20999  2.59340978e+10
2.32119  1.64499455e+11
2.46619  1.04459683e+12
2.64951  6.63851225e+12
2.87566  4.22119182e+13
3.12434  2.68468569e+14
3.35049  1.70709533e+15
3.53381  1.08487534e+16
3.67881  6.88912540e+16
3.79001  4.36975904e+17
3.87190  2.76693533e+18
3.92900  1.74705071e+19
3.96582  1.09743071e+20
3.98685  6.81993932e+20
3.99662  4.11996411e+21
3.99962  2.22943095e+22
4.00038  8.46408784e+22
4.00338  4.10307227e+23
4.01315  1.53476015e+24
4.03418  3.15635511e+24
4.07100  3.98800498e+24
4.12810  4.17696645e+24
4.20999  4.20193521e+24
4.32119  4.20409080e+24
4.46619  4.20421589e+24
4.64951  4.20422105e+24
4.87566  4.20422154e+24
5.25000  4.20422213e+24
5.75000  4.20422292e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00064.dat <==
  faces    u_hat_values
0.00000  1.09340712e+01
0.16667  1.09947209e+01
0.50000  1.11163899e+01
0.83333  1.12416838e+01
1.09348  1.13544978e+01
1.26800  1.14766205e+01
1.41852  1.16940777e+01
1.54681  1.21673565e+01
1.65467  1.32641906e+01
1.74385  1.58356648e+01
1.81615  2.20019422e+01
1.87333  3.77261783e+01
1.91719  8.20488399e+01
1.94948  2.22476815e+02
1.97200  7.16964905e+02
1.98652  2.59232841e+03
1.99481  9.92383833e+03
1.99867  3.75480359e+04
1.99985  1.20060737e+05
2.00015  2.49623448e+05
2.00133  8.01478121e+05
2.00519  3.09686169e+06
2.01348  1.26186209e+07
2.02800  5.24971051e+07
2.05052  2.20613364e+08
2.08281  9.32303630e+08
2.12667  3.95335993e+09
2.18385  1.68014129e+10
2.25615  7.15145032e+10
2.34533  3.04735227e+11
2.45319  1.29959327e+12
2.58148  5.54579426e+12
2.73200  2.36772729e+13
2.90652  1.01127141e+14
3.09967  4.32021685e+14
3.28480  1.84544906e+15
3.44260  7.88000302e+15
3.57526  3.36302241e+16
3.68495  1.43431055e+17
3.77387  6.11175253e+17
3.84421  2.60102135e+18
3.89814  1.10492404e+19
3.93786  4.68074351e+19
3.96556  1.97389848e+20
3.98342  8.25633084e+20
3.99362  3.39549799e+21
3.99836  1.33673529e+22
3.99982  4.49314990e+22
4.00018  1.00785297e+23
4.00164  3.22763767e+23
4.00638  1.00924285e+24
4.01658  2.28977741e+24
4.03444  3.47290711e+24
4.06214  4.02034554e+24
4.10186  4.17100985e+24
4.15579  4.19970558e+24
4.22613  4.20375275e+24
4.31505  4.20418402e+24
4.42474  4.20421902e+24
4.55740  4.20422134e+24
4.71520  4.20422164e+24
4.90033  4.20422189e+24
5.16667  4.20422223e+24
5.50000  4.20422267e+24
5.83333  4.20422310e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00096.dat <==
  faces    u_hat_values
0.00000  1.09340702e+01
0.10000  1.09530828e+01
0.30000  1.09911102e+01
0.50000  1.10291837e+01
0.70000  1.10674073e+01
0.90000  1.11061181e+01
1.06513  1.11396002e+01
1.18947  1.11686347e+01
1.30226  1.12029349e+01
1.40407  1.12519635e+01
1.49545  1.13350092e+01
1.57696  1.14898739e+01
1.64918  1.17879945e+01
1.71267  1.23610717e+01
1.76798  1.34508254e+01
1.81569  1.55110973e+01
1.85636  1.94374865e+01
1.89054  2.71188108e+01
1.91881  4.28200108e+01
1.94173  7.67637065e+01
1.95985  1.54637798e+02
1.97375  3.43184223e+02
1.98399  8.18865541e+02
1.99113  2.04686474e+03
1.99573  5.21194000e+03
1.99836  1.30393632e+04
1.99958  2.99885484e+04
1.99995  5.37533430e+04
2.00005  6.92071162e+04
2.00042  1.24164945e+05
2.00164  2.87215326e+05
2.00427  7.31928958e+05
2.00887  1.94506421e+06
2.01601  5.27962980e+06
2.02625  1.45044845e+07
2.04015  4.01454780e+07
2.05827  1.11661947e+08
2.08119  3.11639781e+08
2.10946  8.71899946e+08
2.14364  2.44384436e+09
2.18431  6.85940086e+09
2.23202  1.92739950e+10
2.28733  5.42042685e+10
2.35082  1.52545476e+11
2.42304  4.29550733e+11
2.50455  1.21014240e+12
2.59593  3.41060996e+12
2.69774  9.61556165e+12
2.81053  2.71170777e+13
2.93487  7.64925785e+13
3.06808  2.15807269e+14
3.19776  6.08815926e+14
3.31481  1.71710400e+15
3.41988  4.84149205e+15
3.51361  1.36461695e+16
3.59664  3.84469768e+16
3.66964  1.08267122e+17
3.73324  3.04695621e+17
3.78809  8.56856879e+17
3.83485  2.40734667e+18
3.87415  6.75525541e+18
3.90665  1.89258354e+19
3.93300  5.29105350e+19
3.95384  1.47484507e+20
3.96982  4.09358359e+20
3.98159  1.12892836e+21
3.98980  3.08115394e+21
3.99509  8.25617479e+21
3.99811  2.13241322e+22
3.99951  5.04840871e+22
3.99995  9.39727552e+22
4.00005  1.24476595e+23
4.00049  2.29374627e+23
4.00189  5.10978874e+23
4.00491  1.09908857e+24
4.01020  2.01324055e+24
4.01841  2.98295626e+24
4.03018  3.67120255e+24
4.04616  4.01633100e+24
4.06700  4.14884328e+24
4.09335  4.19028537e+24
4.12585  4.20120027e+24
4.16515  4.20365575e+24
4.21191  4.20413004e+24
4.26676  4.20420888e+24
4.33036  4.20422020e+24
4.40336  4.20422166e+24
4.48639  4.20422188e+24
4.58012  4.20422198e+24
4.68519  4.20422208e+24
4.80224  4.20422219e+24
4.93192  4.20422231e+24
5.10000  4.20422247e+24
5.30000  4.20422266e+24
5.50000  4.20422285e+24
5.70000  4.20422303e+24
5.90000  4.20422322e+24
6.00000  4.20422332e+24


==> data/van_roosbroeck_u_hat_00128.dat <==
  faces    u_hat_values
0.00000  1.09340701e+01
0.07143  1.09425863e+01
0.21429  1.09596186e+01
0.35714  1.09766525e+01
0.50000  1.09936907e+01
0.64286  1.10107406e+01
0.78571  1.10278221e+01
0.92857  1.10449890e+01
1.04996  1.10598050e+01
1.14644  1.10720897e+01
1.23615  1.10844749e+01
1.31934  1.10979757e+01
1.39626  1.11145361e+01
1.46716  1.11377951e+01
1.53227  1.11743714e+01
1.59184  1.12359517e+01
1.64613  1.13425858e+01
1.69537  1.15278093e+01
1.73982  1.18466374e+01
1.77972  1.23884370e+01
1.81531  1.32988298e+01
1.84684  1.48194653e+01
1.87455  1.73644661e+01
1.89870  2.16734335e+01
1.91953  2.91260642e+01
1.93729  4.24017790e+01
1.95221  6.68835860e+01
1.96455  1.13675963e+02
1.97456  2.06108477e+02
1.98247  3.93629255e+02
1.98854  7.80728714e+02
1.99301  1.58389288e+03
1.99613  3.23077895e+03
1.99813  6.48052997e+03
1.99928  1.23420800e+04
1.99982  2.08786704e+04
1.99998  2.79981802e+04
2.00002  3.09583494e+04
2.00018  4.15255913e+04
2.00072  7.03893556e+04
2.00187  1.35014116e+05
2.00387  2.75552741e+05
2.00699  5.81667931e+05
2.01146  1.25255540e+06
2.01753  2.73147854e+06
2.02544  6.00713129e+06
2.03545  1.32893808e+07
2.04779  2.95261436e+07
2.06271  6.58116918e+07
2.08047  1.47051182e+08
2.10130  3.29208652e+08
2.12545  7.38144804e+08
2.15316  1.65711486e+09
2.18469  3.72398234e+09
2.22028  8.37590086e+09
2.26018  1.88523406e+10
2.30463  4.24582145e+10
2.35387  9.56715519e+10
2.40816  2.15673852e+11
2.46773  4.86384981e+11
2.53284  1.09725994e+12
2.60374  2.47609758e+12
2.68066  5.58907311e+12
2.76385  1.26186479e+13
2.85356  2.84954744e+13
2.95004  6.43605238e+13
3.05168  1.45384323e+14
3.15135  3.28394234e+14
3.24378  7.41638680e+14
3.32924  1.67455051e+15
3.40800  3.78008546e+15
3.48034  8.53078310e+15
3.54653  1.92461566e+16
3.60685  4.34058019e+16
3.66156  9.78536734e+16
3.71094  2.20497703e+17
3.75526  4.96585805e+17
3.79480  1.11764883e+18
3.82983  2.51353012e+18
3.86063  5.64758795e+18
3.88746  1.26752122e+19
3.91060  2.84084259e+19
3.93033  6.35605070e+19
3.94691  1.41895808e+20
3.96062  3.15868105e+20
3.97173  7.00456534e+20
3.98053  1.54516789e+21
3.98727  3.38312665e+21
3.99223  7.32486685e+21
3.99570  1.55798223e+22
3.99793  3.21440080e+22
3.99920  6.26325428e+22
3.99980  1.08505882e+23
3.99998  1.48737016e+23
4.00002  1.66158215e+23
4.00020  2.27155519e+23
4.00080  3.85552006e+23
4.00207  7.00620546e+23
4.00430  1.23137899e+24
4.00777  1.96187275e+24
4.01273  2.74746855e+24
4.01947  3.39736285e+24
4.02827  3.81920322e+24
4.03938  4.04291511e+24
4.05309  4.14389614e+24
4.06967  4.18387083e+24
4.08940  4.19799572e+24
4.11254  4.20249059e+24
4.13937  4.20378404e+24
4.17017  4.20412122e+24
4.20520  4.20420092e+24
4.24474  4.20421802e+24
4.28906  4.20422138e+24
4.33844  4.20422200e+24
4.39315  4.20422213e+24
4.45347  4.20422219e+24
4.51966  4.20422224e+24
4.59200  4.20422229e+24
4.67076  4.20422235e+24
4.75622  4.20422241e+24
4.84865  4.20422248e+24
4.94832  4.20422255e+24
5.07143  4.20422264e+24
5.21429  4.20422274e+24
5.35714  4.20422285e+24
5.50000  4.20422295e+24
5.64286  4.20422306e+24
5.78571  4.20422316e+24
5.92857  4.20422326e+24
6.00000  4.20422332e+24

